Adjoint Complement to the Universal Momentum Law of the Wall

The paper is devoted to an adjoint complement to the universal Law of the Wall (LoW) for fluid dynamic momentum boundary layers. The latter typically follows from a strongly simplified, unidirectional shear flow under a constant stress assumption. We first derive the adjoint companion of the simplified momentum equation, while distinguishing between two strategies. Using mixing-length arguments, we demonstrate that the frozen turbulence strategy and a LoW-consistent (differentiated) approach provide virtually the same adjoint momentum equations, that differ only in a single scalar coefficient controlling the inclination in the logarithmic region. Moreover, it is seen that an adjoint LoW can be derived which resembles its primal counterpart in many aspects. The strategy is also compatible with wall-function assumptions for prominent RANS-type two-equation turbulence models, which ground on the mixing-length hypothesis. As a direct consequence of the frequently employed assumption that all primal flow properties algebraically scale with the friction velocity, it is demonstrated that a simple algebraic expression provides a consistent closure of the adjoint momentum equation in the logarithmic layer. This algebraic adjoint closure might also serve as an approximation for more general adjoint flow optimization studies using standard one- or two-equation Boussinesq-viscosity models for the primal flow. Results obtained from the suggested algebraic closure are verified against the primal/adjoint LoW formulations for both, low- and high-Re settings. Applications included in this paper refer to two- and three-dimensional shape optimizations of internal and external engineering flows. Related results indicate that the proposed adjoint algebraic turbulence closure accelerates the optimization process and provides improved optima in comparison to the frozen turbulence approach.

==> data/LoW_Compare_UVPlus_ReH_1E+06.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2  muT_MixLenghth        muT_kEps
  0.1764660E-02   0.6507869E+02   0.1514712E+02   0.2026638E-18             NAN   0.1593899E+02             NAN   0.1059497E+01  0.5078049E-04  0.2740141E-04  0.2337908E+02  0.6246909E-02  0.3370864E-02  0.2114658E+01  0.6246909E-02  0.3370864E-02  0.2114658E+01  0.2114658E+01
  0.5293980E-02   0.1952361E+03   0.1765927E+02   0.2026638E-18             NAN   0.1868552E+02             NAN   0.4734270E+01  0.8949846E-04  0.7348740E-04  0.1601106E+02  0.1788857E-02  0.1468834E-02  0.2353014E+00  0.1788857E-02  0.1468834E-02  0.2353014E+00  0.2353014E+00
  0.8825905E-02   0.3254896E+03   0.1897417E+02   0.2026638E-18             NAN   0.1996333E+02             NAN   0.6443929E+01  0.1429329E-03  0.1198722E-03  0.2306068E+02  0.1639196E-02  0.1374729E-02  0.1944533E+00  0.1639196E-02  0.1374729E-02  0.1944533E+00  0.1944533E+00
  0.1236578E-01   0.4560362E+03   0.1985840E+02   0.2026638E-18             NAN   0.2080643E+02             NAN   0.7571977E+01  0.1969273E-03  0.1672594E-03  0.2966790E+02  0.1585071E-02  0.1346273E-02  0.1755796E+00  0.1585071E-02  0.1346273E-02  0.1755796E+00  0.1755796E+00
  0.1591888E-01   0.5870706E+03   0.2052225E+02   0.2026638E-18             NAN   0.2143786E+02             NAN   0.8416813E+01  0.2509941E-03  0.2145679E-03  0.3642624E+02  0.1553754E-02  0.1328261E-02  0.1657972E+00  0.1553754E-02  0.1328261E-02  0.1657972E+00  0.1657972E+00
  0.1949020E-01   0.7187769E+03   0.2105429E+02   0.2026638E-18             NAN   0.2194388E+02             NAN   0.9093846E+01  0.3056405E-03  0.2613675E-03  0.4427300E+02  0.1536983E-02  0.1314346E-02  0.1636974E+00  0.1536983E-02  0.1314346E-02  0.1636974E+00  0.1636974E+00
  0.2308459E-01   0.8513341E+03   0.2149935E+02   0.2026638E-18             NAN   0.2236701E+02             NAN   0.9659986E+01  0.3611056E-03  0.3074938E-03  0.5361180E+02  0.1529340E-02  0.1302285E-02  0.1669454E+00  0.1529340E-02  0.1302285E-02  0.1669454E+00  0.1669454E+00
  0.2670679E-01   0.9849167E+03   0.2188304E+02   0.2026638E-18             NAN   0.2273139E+02             NAN   0.1014752E+02  0.4175300E-03  0.3528953E-03  0.6463477E+02  0.1527609E-02  0.1291131E-02  0.1738741E+00  0.1527609E-02  0.1291131E-02  0.1738741E+00  0.1738741E+00
  0.3036141E-01   0.1119695E+04   0.2222127E+02   0.2026638E-18             NAN   0.2305203E+02             NAN   0.1057652E+02  0.4750144E-03  0.3975699E-03  0.7744445E+02  0.1529853E-02  0.1280432E-02  0.1833908E+00  0.1529853E-02  0.1280432E-02  0.1833908E+00  0.1833908E+00
  0.3405298E-01   0.1255836E+04   0.2252458E+02   0.2026638E-18             NAN   0.2333889E+02             NAN   0.1096033E+02  0.5336417E-03  0.4415375E-03  0.9210416E+02  0.1534862E-02  0.1269951E-02  0.1947794E+00  0.1534862E-02  0.1269951E-02  0.1947794E+00  0.1947794E+00
  0.3778594E-01   0.1393503E+04   0.2280031E+02   0.2026638E-18             NAN   0.2359894E+02             NAN   0.1130827E+02  0.5934869E-03  0.4848268E-03  0.1086601E+03  0.1541849E-02  0.1259555E-02  0.2075608E+00  0.1541849E-02  0.1259555E-02  0.2075608E+00  0.2075608E+00
  0.4156467E-01   0.1532859E+04   0.2305375E+02   0.2026638E-18             NAN   0.2383722E+02             NAN   0.1162708E+02  0.6546210E-03  0.5274690E-03  0.1271521E+03  0.1550284E-02  0.1249161E-02  0.2214059E+00  0.1550284E-02  0.1249161E-02  0.2214059E+00  0.2214059E+00
  0.4539346E-01   0.1674060E+04   0.2328884E+02   0.2026638E-18             NAN   0.2405752E+02             NAN   0.1192183E+02  0.7171127E-03  0.5694945E-03  0.1476182E+03  0.1559798E-02  0.1238712E-02  0.2360833E+00  0.1559798E-02  0.1238712E-02  0.2360833E+00  0.2360833E+00
  0.4927656E-01   0.1817265E+04   0.2350859E+02   0.2026638E-18             NAN   0.2426272E+02             NAN   0.1219638E+02  0.7810296E-03  0.6109314E-03  0.1700981E+03  0.1570125E-02  0.1228172E-02  0.2514263E+00  0.1570125E-02  0.1228172E-02  0.2514263E+00  0.2514263E+00
  0.5321819E-01   0.1962627E+04   0.2371537E+02   0.2026638E-18             NAN   0.2445510E+02             NAN   0.1245378E+02  0.8464383E-03  0.6518043E-03  0.1946339E+03  0.1581068E-02  0.1217510E-02  0.2673118E+00  0.1581068E-02  0.1217510E-02  0.2673118E+00  0.2673118E+00
  0.5722247E-01   0.2110301E+04   0.2391105E+02   0.2026638E-18             NAN   0.2463646E+02             NAN   0.1269644E+02  0.9134050E-03  0.6921342E-03  0.2212708E+03  0.1592478E-02  0.1206703E-02  0.2836473E+00  0.1592478E-02  0.1206703E-02  0.2836473E+00  0.2836473E+00
  0.6129353E-01   0.2260437E+04   0.2409714E+02   0.2026638E-18             NAN   0.2480828E+02             NAN   0.1292633E+02  0.9819949E-03  0.7319378E-03  0.2500570E+03  0.1604239E-02  0.1195733E-02  0.3003609E+00  0.1604239E-02  0.1195733E-02  0.3003609E+00  0.3003609E+00
  0.6543543E-01   0.2413186E+04   0.2427487E+02   0.2026638E-18             NAN   0.2497176E+02             NAN   0.1314506E+02  0.1052272E-02  0.7712280E-03  0.2810442E+03  0.1616256E-02  0.1184581E-02  0.3173957E+00  0.1616256E-02  0.1184581E-02  0.3173957E+00  0.3173957E+00
  0.6965221E-01   0.2568696E+04   0.2444527E+02   0.2026638E-18             NAN   0.2512788E+02             NAN   0.1335395E+02  0.1124300E-02  0.8100137E-03  0.3142862E+03  0.1628451E-02  0.1173234E-02  0.3347050E+00  0.1628451E-02  0.1173234E-02  0.3347050E+00  0.3347050E+00
  0.7394783E-01   0.2727114E+04   0.2460919E+02   0.2026638E-18             NAN   0.2527750E+02             NAN   0.1355413E+02  0.1198139E-02  0.8482996E-03  0.3498396E+03  0.1640755E-02  0.1161678E-02  0.3522490E+00  0.1640755E-02  0.1161678E-02  0.3522490E+00  0.3522490E+00
  0.7832626E-01   0.2888585E+04   0.2476736E+02   0.2026638E-18             NAN   0.2542131E+02             NAN   0.1374654E+02  0.1273849E-02  0.8860868E-03  0.3877623E+03  0.1653108E-02  0.1149898E-02  0.3699927E+00  0.1653108E-02  0.1149898E-02  0.3699927E+00  0.3699927E+00
  0.8279139E-01   0.3053254E+04   0.2492039E+02   0.2026638E-18             NAN   0.2555991E+02             NAN   0.1393198E+02  0.1351486E-02  0.9233724E-03  0.4281132E+03  0.1665453E-02  0.1137884E-02  0.3879038E+00  0.1665453E-02  0.1137884E-02  0.3879038E+00  0.3879038E+00
  0.8734709E-01   0.3221263E+04   0.2506879E+02   0.2026638E-18             NAN   0.2569382E+02             NAN   0.1411116E+02  0.1431102E-02  0.9601501E-03  0.4709516E+03  0.1677738E-02  0.1125622E-02  0.4059516E+00  0.1677738E-02  0.1125622E-02  0.4059516E+00  0.4059516E+00
  0.9199716E-01   0.3392753E+04   0.2521303E+02   0.2026638E-18             NAN   0.2582349E+02             NAN   0.1428465E+02  0.1512746E-02  0.9964099E-03  0.5163357E+03  0.1689908E-02  0.1113102E-02  0.4241053E+00  0.1689908E-02  0.1113102E-02  0.4241053E+00  0.4241053E+00
  0.9674535E-01   0.3567861E+04   0.2535348E+02   0.2026638E-18             NAN   0.2594930E+02             NAN   0.1445298E+02  0.1596461E-02  0.1032139E-02  0.5643223E+03  0.1701909E-02  0.1100313E-02  0.4423334E+00  0.1701909E-02  0.1100313E-02  0.4423334E+00  0.4423334E+00
  0.1015953E+00   0.3746723E+04   0.2549048E+02   0.2026638E-18             NAN   0.2607159E+02             NAN   0.1461660E+02  0.1682285E-02  0.1067320E-02  0.6149652E+03  0.1713687E-02  0.1087243E-02  0.4606031E+00  0.1713687E-02  0.1087243E-02  0.4606031E+00  0.4606031E+00
  0.1065508E+00   0.3929474E+04   0.2562432E+02   0.2026638E-18             NAN   0.2619065E+02             NAN   0.1477590E+02  0.1770248E-02  0.1101934E-02  0.6683141E+03  0.1725182E-02  0.1073882E-02  0.4788791E+00  0.1725182E-02  0.1073882E-02  0.4788791E+00  0.4788791E+00
  0.1116152E+00   0.4116244E+04   0.2575526E+02   0.2026638E-18             NAN   0.2630674E+02             NAN   0.1493122E+02  0.1860372E-02  0.1135959E-02  0.7244134E+03  0.1736333E-02  0.1060220E-02  0.4971233E+00  0.1736333E-02  0.1060220E-02  0.4971233E+00  0.4971233E+00
  0.1167921E+00   0.4307161E+04   0.2588351E+02   0.2026638E-18             NAN   0.2642009E+02             NAN   0.1508287E+02  0.1952670E-02  0.1169370E-02  0.7833004E+03  0.1747073E-02  0.1046247E-02  0.5152939E+00  0.1747073E-02  0.1046247E-02  0.5152939E+00  0.5152939E+00
  0.1220848E+00   0.4502350E+04   0.2600926E+02   0.2026638E-18             NAN   0.2653089E+02             NAN   0.1523112E+02  0.2047143E-02  0.1202139E-02  0.8450033E+03  0.1757330E-02  0.1031954E-02  0.5333449E+00  0.1757330E-02  0.1031954E-02  0.5333449E+00  0.5333449E+00
  0.1274965E+00   0.4701930E+04   0.2613268E+02   0.2026638E-18             NAN   0.2663932E+02             NAN   0.1537620E+02  0.2143778E-02  0.1234238E-02  0.9095396E+03  0.1767026E-02  0.1017331E-02  0.5512253E+00  0.1767026E-02  0.1017331E-02  0.5512253E+00  0.5512253E+00
  0.1330305E+00   0.4906018E+04   0.2625390E+02   0.2026638E-18             NAN   0.2674554E+02             NAN   0.1551833E+02  0.2242548E-02  0.1265635E-02  0.9769129E+03  0.1776074E-02  0.1002369E-02  0.5688783E+00  0.1776074E-02  0.1002369E-02  0.5688783E+00  0.5688783E+00
  0.1386898E+00   0.5114726E+04   0.2637306E+02   0.2026638E-18             NAN   0.2684970E+02             NAN   0.1565768E+02  0.2343409E-02  0.1296298E-02  0.1047111E+04  0.1784379E-02  0.9870606E-03  0.5862409E+00  0.1784379E-02  0.9870606E-03  0.5862409E+00  0.5862409E+00
  0.1444773E+00   0.5328161E+04   0.2649024E+02   0.2026638E-18             NAN   0.2695190E+02             NAN   0.1579443E+02  0.2446296E-02  0.1326193E-02  0.1120103E+04  0.1791838E-02  0.9713964E-03  0.6032429E+00  0.1791838E-02  0.9713964E-03  0.6032429E+00  0.6032429E+00
  0.1503956E+00   0.5546424E+04   0.2660555E+02   0.2026638E-18             NAN   0.2705227E+02             NAN   0.1592872E+02  0.2551120E-02  0.1355285E-02  0.1195835E+04  0.1798338E-02  0.9553690E-03  0.6198064E+00  0.1798338E-02  0.9553690E-03  0.6198064E+00  0.6198064E+00
  0.1564475E+00   0.5769610E+04   0.2671905E+02   0.2026638E-18             NAN   0.2715090E+02             NAN   0.1606068E+02  0.2657769E-02  0.1383541E-02  0.1274228E+04  0.1803754E-02  0.9389710E-03  0.6358453E+00  0.1803754E-02  0.9389710E-03  0.6358453E+00  0.6358453E+00
  0.1626353E+00   0.5997808E+04   0.2683079E+02   0.2026638E-18             NAN   0.2724787E+02             NAN   0.1619043E+02  0.2766099E-02  0.1410927E-02  0.1355172E+04  0.1807949E-02  0.9221953E-03  0.6512643E+00  0.1807949E-02  0.9221953E-03  0.6512643E+00  0.6512643E+00
  0.1689612E+00   0.6231100E+04   0.2694083E+02   0.2026638E-18             NAN   0.2734327E+02             NAN   0.1631807E+02  0.2875934E-02  0.1437410E-02  0.1438525E+04  0.1810774E-02  0.9050357E-03  0.6659582E+00  0.1810774E-02  0.9050357E-03  0.6659582E+00  0.6659582E+00
  0.1754272E+00   0.6469560E+04   0.2704919E+02   0.2026638E-18             NAN   0.2743716E+02             NAN   0.1644368E+02  0.2987059E-02  0.1462958E-02  0.1524102E+04  0.1812065E-02  0.8874864E-03  0.6798112E+00  0.1812065E-02  0.8874864E-03  0.6798112E+00  0.6798112E+00
  0.1820352E+00   0.6713256E+04   0.2715589E+02   0.2026638E-18             NAN   0.2752960E+02             NAN   0.1656737E+02  0.3099217E-02  0.1487543E-02  0.1611674E+04  0.1811645E-02  0.8695421E-03  0.6926959E+00  0.1811645E-02  0.8695421E-03  0.6926959E+00  0.6926959E+00
  0.1887868E+00   0.6962246E+04   0.2726095E+02   0.2026638E-18             NAN   0.2762064E+02             NAN   0.1668918E+02  0.3212100E-02  0.1511140E-02  0.1700960E+04  0.1809319E-02  0.8511983E-03  0.7044732E+00  0.1809319E-02  0.8511983E-03  0.7044732E+00  0.7044732E+00
  0.1956832E+00   0.7216577E+04   0.2736435E+02   0.2026638E-18             NAN   0.2771034E+02             NAN   0.1680919E+02  0.3325350E-02  0.1533728E-02  0.1791622E+04  0.1804877E-02  0.8324511E-03  0.7149918E+00  0.1804877E-02  0.8324511E-03  0.7149918E+00  0.7149918E+00
  0.2027255E+00   0.7476291E+04   0.2746609E+02   0.2026638E-18             NAN   0.2779873E+02             NAN   0.1692746E+02  0.3438545E-02  0.1555290E-02  0.1883255E+04  0.1798095E-02  0.8132973E-03  0.7240880E+00  0.1798095E-02  0.8132973E-03  0.7240880E+00  0.7240880E+00
  0.2099146E+00   0.7741417E+04   0.2756614E+02   0.2026638E-18             NAN   0.2788585E+02             NAN   0.1704402E+02  0.3551198E-02  0.1575816E-02  0.1975382E+04  0.1788729E-02  0.7937344E-03  0.7315853E+00  0.1788729E-02  0.7937344E-03  0.7315853E+00  0.7315853E+00
  0.2172510E+00   0.8011975E+04   0.2766448E+02   0.2026638E-18             NAN   0.2797173E+02             NAN   0.1715893E+02  0.3662746E-02  0.1595304E-02  0.2067442E+04  0.1776520E-02  0.7737607E-03  0.7372945E+00  0.1776520E-02  0.7737607E-03  0.7372945E+00  0.7372945E+00
  0.2247349E+00   0.8287972E+04   0.2776106E+02   0.2026638E-18             NAN   0.2805640E+02             NAN   0.1727221E+02  0.3772542E-02  0.1613758E-02  0.2158784E+04  0.1761194E-02  0.7533754E-03  0.7410146E+00  0.1761194E-02  0.7533754E-03  0.7410146E+00  0.7410146E+00
  0.2323662E+00   0.8569406E+04   0.2785582E+02   0.2026638E-18             NAN   0.2813988E+02             NAN   0.1738391E+02  0.3879849E-02  0.1631193E-02  0.2248656E+04  0.1742464E-02  0.7325786E-03  0.7425339E+00  0.1742464E-02  0.7325786E-03  0.7425339E+00  0.7425339E+00
  0.2401445E+00   0.8856263E+04   0.2794871E+02   0.2026638E-18             NAN   0.2822220E+02             NAN   0.1749405E+02  0.3983829E-02  0.1647635E-02  0.2336194E+04  0.1720030E-02  0.7113713E-03  0.7416321E+00  0.1720030E-02  0.7113713E-03  0.7416321E+00  0.7416321E+00
  0.2480692E+00   0.9148515E+04   0.2803966E+02   0.2026638E-18             NAN   0.2830337E+02             NAN   0.1760265E+02  0.4083538E-02  0.1663122E-02  0.2420416E+04  0.1693587E-02  0.6897553E-03  0.7380831E+00  0.1693587E-02  0.6897553E-03  0.7380831E+00  0.7380831E+00
  0.2561391E+00   0.9446125E+04   0.2812859E+02   0.2026638E-18             NAN   0.2838340E+02             NAN   0.1770973E+02  0.4177915E-02  0.1677704E-02  0.2500211E+04  0.1662828E-02  0.6677335E-03  0.7316592E+00  0.1662828E-02  0.6677335E-03  0.7316592E+00  0.7316592E+00
  0.2643529E+00   0.9749039E+04   0.2821540E+02   0.2026638E-18             NAN   0.2846231E+02             NAN   0.1781531E+02  0.4265778E-02  0.1691446E-02  0.2574332E+04  0.1627453E-02  0.6453099E-03  0.7221364E+00  0.1627453E-02  0.6453099E-03  0.7221364E+00  0.7221364E+00
  0.2727087E+00   0.1005719E+05   0.2830000E+02   0.2026638E-18             NAN   0.2854011E+02             NAN   0.1791940E+02  0.4345819E-02  0.1704427E-02  0.2641392E+04  0.1587177E-02  0.6224894E-03  0.7093015E+00  0.1587177E-02  0.6224894E-03  0.7093015E+00  0.7093015E+00
  0.2812045E+00   0.1037051E+05   0.2838228E+02   0.2026638E-18             NAN   0.2861680E+02             NAN   0.1802201E+02  0.4416599E-02  0.1716742E-02  0.2699858E+04  0.1541741E-02  0.5992781E-03  0.6929608E+00  0.1541741E-02  0.5992781E-03  0.6929608E+00  0.6929608E+00
  0.2898378E+00   0.1068890E+05   0.2846214E+02   0.2026638E-18             NAN   0.2869240E+02             NAN   0.1812316E+02  0.4476556E-02  0.1728500E-02  0.2748055E+04  0.1490932E-02  0.5756829E-03  0.6729514E+00  0.1490932E-02  0.5756829E-03  0.6729514E+00  0.6729514E+00
  0.2986058E+00   0.1101225E+05   0.2853943E+02   0.2026638E-18             NAN   0.2876691E+02             NAN   0.1822285E+02  0.4524002E-02  0.1739828E-02  0.2784174E+04  0.1434594E-02  0.5517121E-03  0.6491531E+00  0.1434594E-02  0.5517121E-03  0.6491531E+00  0.6491531E+00
  0.3075052E+00   0.1134045E+05   0.2861405E+02   0.2026638E-18             NAN   0.2884033E+02             NAN   0.1832108E+02  0.4557145E-02  0.1750861E-02  0.2806284E+04  0.1372653E-02  0.5273750E-03  0.6215039E+00  0.1372653E-02  0.5273750E-03  0.6215039E+00  0.6215039E+00
  0.3165325E+00   0.1167337E+05   0.2868585E+02   0.2026638E-18             NAN   0.2891266E+02             NAN   0.1841786E+02  0.4574102E-02  0.1761749E-02  0.2812354E+04  0.1305134E-02  0.5026819E-03  0.5900157E+00  0.1305134E-02  0.5026819E-03  0.5900157E+00  0.5900157E+00
  0.3256837E+00   0.1201085E+05   0.2875470E+02   0.2026638E-18             NAN   0.2898391E+02             NAN   0.1851320E+02  0.4572931E-02  0.1772646E-02  0.2800285E+04  0.1232189E-02  0.4776442E-03  0.5547907E+00  0.1232189E-02  0.4776442E-03  0.5547907E+00  0.5547907E+00
  0.3349546E+00   0.1235275E+05   0.2882045E+02   0.2026638E-18             NAN   0.2905409E+02             NAN   0.1860708E+02  0.4551662E-02  0.1783708E-02  0.2767954E+04  0.1154113E-02  0.4522744E-03  0.5160377E+00  0.1154113E-02  0.4522744E-03  0.5160377E+00  0.5160377E+00
  0.3443405E+00   0.1269889E+05   0.2888297E+02   0.2026638E-18             NAN   0.2912318E+02             NAN   0.1869952E+02  0.4508346E-02  0.1795086E-02  0.2713260E+04  0.1071367E-02  0.4265859E-03  0.4740859E+00  0.1071367E-02  0.4265859E-03  0.4740859E+00  0.4740859E+00
  0.3538363E+00   0.1304909E+05   0.2894212E+02   0.2026638E-18             NAN   0.2919118E+02             NAN   0.1879052E+02  0.4441100E-02  0.1806914E-02  0.2634186E+04  0.9845918E-03  0.4005929E-03  0.4293945E+00  0.9845918E-03  0.4005929E-03  0.4293945E+00  0.4293945E+00
  0.3634369E+00   0.1340315E+05   0.2899777E+02   0.2026638E-18             NAN   0.2925811E+02             NAN   0.1888006E+02  0.4348159E-02  0.1819300E-02  0.2528858E+04  0.8946082E-03  0.3743104E-03  0.3825572E+00  0.8946082E-03  0.3743104E-03  0.3825572E+00  0.3825572E+00
  0.3731364E+00   0.1376085E+05   0.2904979E+02   0.2026638E-18             NAN   0.2932396E+02             NAN   0.1896816E+02  0.4227927E-02  0.1832315E-02  0.2395612E+04  0.8024164E-03  0.3477543E-03  0.3342975E+00  0.8024164E-03  0.3477543E-03  0.3342975E+00  0.3342975E+00
  0.3829290E+00   0.1412199E+05   0.2909808E+02   0.2026638E-18             NAN   0.2938872E+02             NAN   0.1905482E+02  0.4079014E-02  0.1845976E-02  0.2233038E+04  0.7091759E-03  0.3209407E-03  0.2854561E+00  0.7091759E-03  0.3209407E-03  0.2854561E+00  0.2854561E+00
  0.3928084E+00   0.1448633E+05   0.2914253E+02   0.2026638E-18             NAN   0.2945240E+02             NAN   0.1914002E+02  0.3900256E-02  0.1860235E-02  0.2040020E+04  0.6161760E-03  0.2938865E-03  0.2369685E+00  0.6161760E-03  0.2938865E-03  0.2369685E+00  0.2369685E+00
  0.4027680E+00   0.1485363E+05   0.2918307E+02   0.2026638E-18             NAN   0.2951500E+02             NAN   0.1922377E+02  0.3690710E-02  0.1874971E-02  0.1815739E+04  0.5247955E-03  0.2666090E-03  0.1898357E+00  0.5247955E-03  0.2666090E-03  0.1898357E+00  0.1898357E+00
  0.4128010E+00   0.1522364E+05   0.2921962E+02   0.2026638E-18             NAN   0.2957651E+02             NAN   0.1930607E+02  0.3449621E-02  0.1889977E-02  0.1559644E+04  0.4364569E-03  0.2391259E-03  0.1450908E+00  0.4364569E-03  0.2391259E-03  0.1450908E+00  0.1450908E+00
  0.4229004E+00   0.1559610E+05   0.2925214E+02   0.2026638E-18             NAN   0.2963694E+02             NAN   0.1938692E+02  0.3176351E-02  0.1904963E-02  0.1271388E+04  0.3525825E-03  0.2114554E-03  0.1037659E+00  0.3525825E-03  0.2114554E-03  0.1037659E+00  0.1037659E+00
  0.4330589E+00   0.1597073E+05   0.2928059E+02   0.2026638E-18             NAN   0.2969628E+02             NAN   0.1946632E+02  0.2870280E-02  0.1919560E-02  0.9507199E+03  0.2745582E-03  0.1836166E-03  0.6686629E-01  0.2745582E-03  0.1836166E-03  0.6686629E-01  0.6686629E-01
  0.4432691E+00   0.1634727E+05   0.2930497E+02   0.2026638E-18             NAN   0.2975454E+02             NAN   0.1954427E+02  0.2530684E-02  0.1933335E-02  0.5973494E+03  0.2037141E-03  0.1556289E-03  0.3535541E-01  0.2037141E-03  0.1556289E-03  0.3535541E-01  0.3535541E-01
  0.4535233E+00   0.1672543E+05   0.2932526E+02   0.2026638E-18             NAN   0.2981171E+02             NAN   0.1962077E+02  0.2156607E-02  0.1945817E-02  0.2107899E+03  0.1413263E-03  0.1275128E-03  0.1015655E-01  0.1413263E-03  0.1275128E-03  0.1015655E-01  0.1015655E-01
  0.4638136E+00   0.1710493E+05   0.2934148E+02   0.2026638E-18             NAN   0.2986781E+02             NAN   0.1969581E+02  0.1746732E-02  0.1956528E-02 -0.2097965E+03  0.8864318E-04  0.9928994E-04 -0.7828198E-02  0.8864318E-04  0.9928994E-04  0.7828198E-02  0.7828198E-02
  0.4741323E+00   0.1748547E+05   0.2935362E+02   0.2026638E-18             NAN   0.2992281E+02             NAN   0.1976941E+02  0.1299284E-02  0.1965020E-02 -0.6657354E+03  0.4693418E-04  0.7098261E-04 -0.1768199E-01  0.4693418E-04  0.7098261E-04  0.1768199E-01  0.1768199E-01
  0.4844713E+00   0.1786676E+05   0.2936171E+02   0.2026638E-18             NAN   0.2997674E+02             NAN   0.1984157E+02  0.8119760E-03  0.1970913E-02 -0.1158936E+04  0.1755620E-04  0.4261422E-04 -0.1842431E-01  0.1755620E-04  0.4261422E-04  0.1842431E-01  0.1842431E-01
  0.4948224E+00   0.1824850E+05   0.2936575E+02   0.2026638E-18             NAN   0.3002960E+02             NAN   0.1991228E+02  0.2819980E-03  0.1973931E-02 -0.1691933E+04  0.2029894E-05  0.1420887E-04 -0.8954782E-02  0.2029894E-05  0.1420887E-04  0.8954782E-02  0.8954782E-02


==> data/LoW_Compare_UVPlus_ReH_1E+07.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2  muT_MixLenghth        muT_kEps
  0.1386750E-03   0.4321192E+02   0.1416882E+02   0.2132379E-18             NAN   0.1491529E+02             NAN   0.1123416E+01  0.2445070E-05  0.1820333E-05  0.6247369E+01  0.3049655E-02  0.2270442E-02  0.8025022E+00  0.3049655E-02  0.2270442E-02  0.8025022E+00  0.8025022E+00
  0.4160251E-03   0.1296357E+03   0.1665229E+02   0.2132379E-18             NAN   0.1766182E+02             NAN   0.5256888E+01  0.5778107E-05  0.4935639E-05  0.8424676E+01  0.1225689E-02  0.1046979E-02  0.1840507E+00  0.1225689E-02  0.1046979E-02  0.1840507E+00  0.1840507E+00
  0.6936310E-03   0.2161393E+03   0.1794670E+02   0.2132379E-18             NAN   0.1893981E+02             NAN   0.7180230E+01  0.9299485E-05  0.8217874E-05  0.1081611E+02  0.1124167E-02  0.9934165E-03  0.1346582E+00  0.1124167E-02  0.9934165E-03  0.1346582E+00  0.1346582E+00
  0.9720200E-03   0.3028868E+03   0.1880923E+02   0.2132379E-18             NAN   0.1978340E+02             NAN   0.8449816E+01  0.1270194E-04  0.1166928E-04  0.1032662E+02  0.1067288E-02  0.9805176E-03  0.8936333E-01  0.1067288E-02  0.9805176E-03  0.8936333E-01  0.8936333E-01
  0.1251722E-02   0.3900434E+03   0.1945162E+02   0.2132379E-18             NAN   0.2041565E+02             NAN   0.9401335E+01  0.1605670E-04  0.1521444E-04  0.8422558E+01  0.1028436E-02  0.9744894E-03  0.5555904E-01  0.1028436E-02  0.9744894E-03  0.5555904E-01  0.5555904E-01
  0.1533249E-02   0.4777690E+03   0.1996283E+02   0.2132379E-18             NAN   0.2092282E+02             NAN   0.1016462E+02  0.1940743E-04  0.1882223E-04  0.5851979E+01  0.1001361E-02  0.9711663E-03  0.3109674E-01  0.1001361E-02  0.9711663E-03  0.3109674E-01  0.3109674E-01
  0.1817113E-02   0.5662226E+03   0.2038781E+02   0.2132379E-18             NAN   0.2134747E+02             NAN   0.1080371E+02  0.2277418E-04  0.2248030E-04  0.2938853E+01  0.9817517E-03  0.9690829E-03  0.1304747E-01  0.9817517E-03  0.9690829E-03  0.1304747E-01  0.1304747E-01
  0.2103823E-02   0.6555631E+03   0.2075218E+02   0.2132379E-18             NAN   0.2171374E+02             NAN   0.1135494E+02  0.2616968E-04  0.2618475E-04 -0.1506550E+00  0.9670710E-03  0.9676277E-03 -0.5733674E-03  0.9670710E-03  0.9676277E-03  0.5733674E-03  0.5733674E-03
  0.2393891E-02   0.7459498E+03   0.2107182E+02   0.2132379E-18             NAN   0.2203665E+02             NAN   0.1184091E+02  0.2960368E-04  0.2993587E-04 -0.3321941E+01  0.9557899E-03  0.9665152E-03 -0.1104583E-01  0.9557899E-03  0.9665152E-03  0.1104583E-01  0.1104583E-01
  0.2687833E-02   0.8375437E+03   0.2135728E+02   0.2132379E-18             NAN   0.2232618E+02             NAN   0.1227666E+02  0.3308455E-04  0.3373623E-04 -0.6516827E+01  0.9469475E-03  0.9656000E-03 -0.1920996E-01  0.9469475E-03  0.9656000E-03  0.1920996E-01  0.1920996E-01
  0.2986171E-02   0.9305073E+03   0.2161585E+02   0.2132379E-18             NAN   0.2258932E+02             NAN   0.1267268E+02  0.3662002E-04  0.3758971E-04 -0.9696936E+01  0.9399136E-03  0.9648024E-03 -0.2563265E-01  0.9399136E-03  0.9648024E-03  0.2563265E-01  0.2563265E-01
  0.3289435E-02   0.1025006E+04   0.2185282E+02   0.2132379E-18             NAN   0.2283113E+02             NAN   0.1303660E+02  0.4021750E-04  0.4150103E-04 -0.1283523E+02  0.9342598E-03  0.9640763E-03 -0.3070759E-01  0.9342598E-03  0.9640763E-03  0.3070759E-01  0.3070759E-01
  0.3598167E-02   0.1121209E+04   0.2207210E+02   0.2132379E-18             NAN   0.2305541E+02             NAN   0.1337412E+02  0.4388431E-04  0.4547544E-04 -0.1591124E+02  0.9296854E-03  0.9633932E-03 -0.3471526E-01  0.9296854E-03  0.9633932E-03  0.3471526E-01  0.3471526E-01
  0.3912921E-02   0.1219288E+04   0.2227670E+02   0.2132379E-18             NAN   0.2326506E+02             NAN   0.1368964E+02  0.4762780E-04  0.4951863E-04 -0.1890829E+02  0.9259740E-03  0.9627352E-03 -0.3785997E-01  0.9259740E-03  0.9627352E-03  0.3785997E-01  0.3785997E-01
  0.4234266E-02   0.1319421E+04   0.2246898E+02   0.2132379E-18             NAN   0.2346237E+02             NAN   0.1398659E+02  0.5145541E-04  0.5363659E-04 -0.2181181E+02  0.9229659E-03  0.9620902E-03 -0.4029360E-01  0.9229659E-03  0.9620902E-03  0.4029360E-01  0.4029360E-01
  0.4562788E-02   0.1421790E+04   0.2265079E+02   0.2132379E-18             NAN   0.2364918E+02             NAN   0.1426774E+02  0.5537476E-04  0.5783559E-04 -0.2460829E+02  0.9205412E-03  0.9614497E-03 -0.4213106E-01  0.9205412E-03  0.9614497E-03  0.4213106E-01  0.4213106E-01
  0.4899090E-02   0.1526584E+04   0.2282365E+02   0.2132379E-18             NAN   0.2382697E+02             NAN   0.1453531E+02  0.5939372E-04  0.6212218E-04 -0.2728458E+02  0.9186080E-03  0.9608075E-03 -0.4346070E-01  0.9186080E-03  0.9608075E-03  0.4346070E-01  0.4346070E-01
  0.5243798E-02   0.1633997E+04   0.2298881E+02   0.2132379E-18             NAN   0.2399696E+02             NAN   0.1479114E+02  0.6352038E-04  0.6650311E-04 -0.2982730E+02  0.9170949E-03  0.9601590E-03 -0.4435114E-01  0.9170949E-03  0.9601590E-03  0.4435114E-01  0.4435114E-01
  0.5597560E-02   0.1744231E+04   0.2314728E+02   0.2132379E-18             NAN   0.2416017E+02             NAN   0.1503677E+02  0.6776316E-04  0.7098539E-04 -0.3222233E+02  0.9159459E-03  0.9595004E-03 -0.4485622E-01  0.9159459E-03  0.9595004E-03  0.4485622E-01  0.4485622E-01
  0.5961048E-02   0.1857496E+04   0.2329994E+02   0.2132379E-18             NAN   0.2431746E+02             NAN   0.1527349E+02  0.7213082E-04  0.7557627E-04 -0.3445448E+02  0.9151167E-03  0.9588288E-03 -0.4501850E-01  0.9151167E-03  0.9588288E-03  0.4501850E-01  0.4501850E-01
  0.6334963E-02   0.1974010E+04   0.2344751E+02   0.2132379E-18             NAN   0.2446956E+02             NAN   0.1550239E+02  0.7663249E-04  0.8028322E-04 -0.3650728E+02  0.9145718E-03  0.9581414E-03 -0.4487184E-01  0.9145718E-03  0.9581414E-03  0.4487184E-01  0.4487184E-01
  0.6720034E-02   0.2094000E+04   0.2359063E+02   0.2132379E-18             NAN   0.2461708E+02             NAN   0.1572440E+02  0.8127774E-04  0.8511400E-04 -0.3836255E+02  0.9142824E-03  0.9574359E-03 -0.4444325E-01  0.9142824E-03  0.9574359E-03  0.4444325E-01  0.4444325E-01
  0.7117021E-02   0.2217703E+04   0.2372983E+02   0.2132379E-18             NAN   0.2476057E+02             NAN   0.1594035E+02  0.8607656E-04  0.9007658E-04 -0.4000025E+02  0.9142255E-03  0.9567101E-03 -0.4375430E-01  0.9142255E-03  0.9567101E-03  0.4375430E-01  0.4375430E-01
  0.7526718E-02   0.2345367E+04   0.2386559E+02   0.2132379E-18             NAN   0.2490049E+02             NAN   0.1615094E+02  0.9103943E-04  0.9517925E-04 -0.4139819E+02  0.9143822E-03  0.9559618E-03 -0.4282222E-01  0.9143822E-03  0.9559618E-03  0.4282222E-01  0.4282222E-01
  0.7949956E-02   0.2477250E+04   0.2399831E+02   0.2132379E-18             NAN   0.2503726E+02             NAN   0.1635677E+02  0.9617737E-04  0.1004305E-03 -0.4253176E+02  0.9147373E-03  0.9551890E-03 -0.4166069E-01  0.9147373E-03  0.9551890E-03  0.4166069E-01  0.4166069E-01
  0.8387602E-02   0.2613623E+04   0.2412835E+02   0.2132379E-18             NAN   0.2517123E+02             NAN   0.1655839E+02  0.1015019E-03  0.1058393E-03 -0.4337368E+02  0.9152781E-03  0.9543897E-03 -0.4028048E-01  0.9152781E-03  0.9543897E-03  0.4028048E-01  0.4028048E-01
  0.8840564E-02   0.2754769E+04   0.2425603E+02   0.2132379E-18             NAN   0.2530272E+02             NAN   0.1675628E+02  0.1070253E-03  0.1114147E-03 -0.4389356E+02  0.9159948E-03  0.9535618E-03 -0.3868984E-01  0.9159948E-03  0.9535618E-03  0.3868984E-01  0.3868984E-01
  0.9309795E-02   0.2900984E+04   0.2438164E+02   0.2132379E-18             NAN   0.2543201E+02             NAN   0.1695086E+02  0.1127603E-03  0.1171660E-03 -0.4405750E+02  0.9168792E-03  0.9527034E-03 -0.3689483E-01  0.9168792E-03  0.9527034E-03  0.3689483E-01  0.3689483E-01
  0.9796290E-02   0.3052578E+04   0.2450543E+02   0.2132379E-18             NAN   0.2555935E+02             NAN   0.1714251E+02  0.1187204E-03  0.1231032E-03 -0.4382793E+02  0.9179251E-03  0.9518121E-03 -0.3489978E-01  0.9179251E-03  0.9518121E-03  0.3489978E-01  0.3489978E-01
  0.1030109E-01   0.3209878E+04   0.2462761E+02   0.2132379E-18             NAN   0.2568497E+02             NAN   0.1733156E+02  0.1249198E-03  0.1292361E-03 -0.4316318E+02  0.9191276E-03  0.9508860E-03 -0.3270752E-01  0.9191276E-03  0.9508860E-03  0.3270752E-01  0.3270752E-01
  0.1082530E-01   0.3373225E+04   0.2474840E+02   0.2132379E-18             NAN   0.2580906E+02             NAN   0.1751831E+02  0.1313736E-03  0.1355753E-03 -0.4201707E+02  0.9204829E-03  0.9499226E-03 -0.3031958E-01  0.9204829E-03  0.9499226E-03  0.3031958E-01  0.3031958E-01
  0.1137006E-01   0.3542975E+04   0.2486798E+02   0.2132379E-18             NAN   0.2593181E+02             NAN   0.1770304E+02  0.1380974E-03  0.1421313E-03 -0.4033854E+02  0.9219882E-03  0.9489196E-03 -0.2773637E-01  0.9219882E-03  0.9489196E-03  0.2773637E-01  0.2773637E-01
  0.1193658E-01   0.3719505E+04   0.2498650E+02   0.2132379E-18             NAN   0.2605336E+02             NAN   0.1788599E+02  0.1451081E-03  0.1489152E-03 -0.3807115E+02  0.9236417E-03  0.9478747E-03 -0.2495729E-01  0.9236417E-03  0.9478747E-03  0.2495729E-01  0.2495729E-01
  0.1252612E-01   0.3903208E+04   0.2510412E+02   0.2132379E-18             NAN   0.2617388E+02             NAN   0.1806737E+02  0.1524232E-03  0.1559385E-03 -0.3515254E+02  0.9254422E-03  0.9467852E-03 -0.2198085E-01  0.9254422E-03  0.9467852E-03  0.2198085E-01  0.2198085E-01
  0.1313999E-01   0.4094495E+04   0.2522098E+02   0.2132379E-18             NAN   0.2629350E+02             NAN   0.1824738E+02  0.1600613E-03  0.1632127E-03 -0.3151399E+02  0.9273894E-03  0.9456485E-03 -0.1880481E-01  0.9273894E-03  0.9456485E-03  0.1880481E-01  0.1880481E-01
  0.1377960E-01   0.4293799E+04   0.2533719E+02   0.2132379E-18             NAN   0.2641232E+02             NAN   0.1842620E+02  0.1680418E-03  0.1707498E-03 -0.2707972E+02  0.9294833E-03  0.9444618E-03 -0.1542616E-01  0.9294833E-03  0.9444618E-03  0.1542616E-01  0.1542616E-01
  0.1444639E-01   0.4501574E+04   0.2545288E+02   0.2132379E-18             NAN   0.2653046E+02             NAN   0.1860400E+02  0.1763855E-03  0.1785622E-03 -0.2176629E+02  0.9317246E-03  0.9432222E-03 -0.1184128E-01  0.9317246E-03  0.9432222E-03  0.1184128E-01  0.1184128E-01
  0.1514188E-01   0.4718293E+04   0.2556813E+02   0.2132379E-18             NAN   0.2664801E+02             NAN   0.1878091E+02  0.1851142E-03  0.1866624E-03 -0.1548198E+02  0.9341142E-03  0.9419267E-03 -0.8045933E-02  0.9341142E-03  0.9419267E-03  0.8045933E-02  0.8045933E-02
  0.1586767E-01   0.4944454E+04   0.2568304E+02   0.2132379E-18             NAN   0.2676505E+02             NAN   0.1895706E+02  0.1942507E-03  0.1950633E-03 -0.8125964E+01  0.9366538E-03  0.9405720E-03 -0.4035347E-02  0.9366538E-03  0.9405720E-03  0.4035347E-02  0.4035347E-02
  0.1662543E-01   0.5180577E+04   0.2579770E+02   0.2132379E-18             NAN   0.2688168E+02             NAN   0.1913258E+02  0.2038194E-03  0.2037782E-03  0.4124296E+00  0.9393450E-03  0.9391549E-03  0.1957578E-03  0.9393450E-03  0.9391549E-03  0.1957578E-03  0.1957578E-03
  0.1741692E-01   0.5427208E+04   0.2591218E+02   0.2132379E-18             NAN   0.2699795E+02             NAN   0.1930757E+02  0.2138457E-03  0.2128202E-03  0.1025456E+02  0.9421900E-03  0.9376720E-03  0.4653122E-02  0.9421900E-03  0.9376720E-03  0.4653122E-02  0.4653122E-02
  0.1824395E-01   0.5684916E+04   0.2602655E+02   0.2132379E-18             NAN   0.2711393E+02             NAN   0.1948211E+02  0.2243565E-03  0.2222032E-03  0.2153340E+02  0.9451912E-03  0.9361194E-03  0.9342932E-02  0.9451912E-03  0.9361194E-03  0.9342932E-02  0.9342932E-02
  0.1910844E-01   0.5954297E+04   0.2614087E+02   0.2132379E-18             NAN   0.2722967E+02             NAN   0.1965630E+02  0.2353802E-03  0.2319407E-03  0.3439450E+02  0.9483512E-03  0.9344936E-03  0.1427177E-01  0.9483512E-03  0.9344936E-03  0.1427177E-01  0.1427177E-01
  0.2001240E-01   0.6235973E+04   0.2625520E+02   0.2132379E-18             NAN   0.2734522E+02             NAN   0.1983021E+02  0.2469465E-03  0.2420468E-03  0.4899700E+02  0.9516728E-03  0.9327905E-03  0.1944661E-01  0.9516728E-03  0.9327905E-03  0.1944661E-01  0.1944661E-01
  0.2095789E-01   0.6530596E+04   0.2636960E+02   0.2132379E-18             NAN   0.2746063E+02             NAN   0.2000390E+02  0.2590869E-03  0.2525354E-03  0.6551476E+02  0.9551589E-03  0.9310060E-03  0.2487476E-01  0.9551589E-03  0.9310060E-03  0.2487476E-01  0.2487476E-01
  0.2194712E-01   0.6838844E+04   0.2648410E+02   0.2132379E-18             NAN   0.2757594E+02             NAN   0.2017742E+02  0.2718344E-03  0.2634206E-03  0.8413749E+02  0.9588126E-03  0.9291357E-03  0.3056388E-01  0.9588126E-03  0.9291357E-03  0.3056388E-01  0.3056388E-01
  0.2298234E-01   0.7161425E+04   0.2659875E+02   0.2132379E-18             NAN   0.2769116E+02             NAN   0.2035083E+02  0.2852237E-03  0.2747165E-03  0.1050720E+03  0.9626373E-03  0.9271752E-03  0.3652192E-01  0.9626373E-03  0.9271752E-03  0.3652192E-01  0.3652192E-01
  0.2406593E-01   0.7499076E+04   0.2671359E+02   0.2132379E-18             NAN   0.2780634E+02             NAN   0.2052417E+02  0.2992913E-03  0.2864370E-03  0.1285432E+03  0.9666361E-03  0.9251199E-03  0.4275703E-01  0.9666361E-03  0.9251199E-03  0.4275703E-01  0.4275703E-01
  0.2520034E-01   0.7852566E+04   0.2682865E+02   0.2132379E-18             NAN   0.2792149E+02             NAN   0.2069747E+02  0.3140755E-03  0.2985960E-03  0.1547956E+03  0.9708124E-03  0.9229648E-03  0.4927758E-01  0.9708124E-03  0.9229648E-03  0.4927758E-01  0.4927758E-01
  0.2638815E-01   0.8222694E+04   0.2694395E+02   0.2132379E-18             NAN   0.2803663E+02             NAN   0.2087076E+02  0.3296165E-03  0.3112070E-03  0.1840947E+03  0.9751693E-03  0.9207049E-03  0.5609215E-01  0.9751693E-03  0.9207049E-03  0.5609215E-01  0.5609215E-01
  0.2763202E-01   0.8610291E+04   0.2705952E+02   0.2132379E-18             NAN   0.2815178E+02             NAN   0.2104406E+02  0.3459564E-03  0.3242836E-03  0.2167287E+03  0.9797101E-03  0.9183350E-03  0.6320950E-01  0.9797101E-03  0.9183350E-03  0.6320950E-01  0.6320950E-01
  0.2893472E-01   0.9016219E+04   0.2717538E+02   0.2132379E-18             NAN   0.2826695E+02             NAN   0.2121739E+02  0.3631395E-03  0.3378385E-03  0.2530096E+03  0.9844381E-03  0.9158495E-03  0.7063853E-01  0.9844381E-03  0.9158495E-03  0.7063853E-01  0.7063853E-01
  0.3029912E-01   0.9441373E+04   0.2729155E+02   0.2132379E-18             NAN   0.2838214E+02             NAN   0.2139075E+02  0.3812118E-03  0.3518843E-03  0.2932750E+03  0.9893563E-03  0.9132428E-03  0.7838828E-01  0.9893563E-03  0.9132428E-03  0.7838828E-01  0.7838828E-01
  0.3172820E-01   0.9886682E+04   0.2740804E+02   0.2132379E-18             NAN   0.2849736E+02             NAN   0.2156415E+02  0.4002218E-03  0.3664328E-03  0.3378897E+03  0.9944677E-03  0.9105091E-03  0.8646783E-01  0.9944677E-03  0.9105091E-03  0.8646783E-01  0.8646783E-01
  0.3322504E-01   0.1035311E+05   0.2752487E+02   0.2132379E-18             NAN   0.2861260E+02             NAN   0.2173759E+02  0.4202199E-03  0.3814952E-03  0.3872472E+03  0.9997751E-03  0.9076423E-03  0.9488633E-01  0.9997751E-03  0.9076423E-03  0.9488633E-01  0.9488633E-01
  0.3479282E-01   0.1084164E+05   0.2764203E+02   0.2132379E-18             NAN   0.2872787E+02             NAN   0.2191107E+02  0.4412588E-03  0.3970817E-03  0.4417714E+03  0.1005281E-02  0.9046361E-03  0.1036529E+00  0.1005281E-02  0.9046361E-03  0.1036529E+00  0.1036529E+00
  0.3643485E-01   0.1135330E+05   0.2775955E+02   0.2132379E-18             NAN   0.2884316E+02             NAN   0.2208457E+02  0.4633935E-03  0.4132017E-03  0.5019180E+03  0.1010988E-02  0.9014840E-03  0.1127764E+00  0.1010988E-02  0.9014840E-03  0.1127764E+00  0.1127764E+00
  0.3815452E-01   0.1188916E+05   0.2787740E+02   0.2132379E-18             NAN   0.2895846E+02             NAN   0.2225809E+02  0.4866811E-03  0.4298635E-03  0.5681759E+03  0.1016897E-02  0.8981794E-03  0.1222658E+00  0.1016897E-02  0.8981794E-03  0.1222658E+00  0.1222658E+00
  0.3995532E-01   0.1245030E+05   0.2799561E+02   0.2132379E-18             NAN   0.2907375E+02             NAN   0.2243160E+02  0.5111809E-03  0.4470740E-03  0.6410693E+03  0.1023010E-02  0.8947153E-03  0.1321296E+00  0.1023010E-02  0.8947153E-03  0.1321296E+00  0.1321296E+00
  0.4184086E-01   0.1303784E+05   0.2811416E+02   0.2132379E-18             NAN   0.2918903E+02             NAN   0.2260510E+02  0.5369547E-03  0.4648389E-03  0.7211584E+03  0.1029329E-02  0.8910846E-03  0.1423760E+00  0.1029329E-02  0.8910846E-03  0.1423760E+00  0.1423760E+00
  0.4381484E-01   0.1365295E+05   0.2823304E+02   0.2132379E-18             NAN   0.2930428E+02             NAN   0.2277854E+02  0.5640664E-03  0.4831622E-03  0.8090414E+03  0.1035853E-02  0.8872801E-03  0.1530129E+00  0.1035853E-02  0.8872801E-03  0.1530129E+00  0.1530129E+00
  0.4588105E-01   0.1429679E+05   0.2835226E+02   0.2132379E-18             NAN   0.2941948E+02             NAN   0.2295191E+02  0.5925818E-03  0.5020463E-03  0.9053554E+03  0.1042581E-02  0.8832943E-03  0.1640478E+00  0.1042581E-02  0.8832943E-03  0.1640478E+00  0.1640478E+00
  0.4804337E-01   0.1497058E+05   0.2847179E+02   0.2132379E-18             NAN   0.2953461E+02             NAN   0.2312518E+02  0.6225693E-03  0.5214915E-03  0.1010779E+04  0.1049515E-02  0.8791195E-03  0.1754876E+00  0.1049515E-02  0.8791195E-03  0.1754876E+00  0.1754876E+00
  0.5030580E-01   0.1567557E+05   0.2859164E+02   0.2132379E-18             NAN   0.2964965E+02             NAN   0.2329831E+02  0.6540992E-03  0.5414961E-03  0.1126031E+04  0.1056650E-02  0.8747479E-03  0.1873386E+00  0.1056650E-02  0.8747479E-03  0.1873386E+00  0.1873386E+00
  0.5267237E-01   0.1641300E+05   0.2871177E+02   0.2132379E-18             NAN   0.2976457E+02             NAN   0.2347128E+02  0.6872436E-03  0.5620564E-03  0.1251872E+04  0.1063985E-02  0.8701715E-03  0.1996065E+00  0.1063985E-02  0.8701715E-03  0.1996065E+00  0.1996065E+00
  0.5514724E-01   0.1718419E+05   0.2883218E+02   0.2132379E-18             NAN   0.2987936E+02             NAN   0.2364403E+02  0.7220766E-03  0.5831660E-03  0.1389106E+04  0.1071517E-02  0.8653821E-03  0.2122955E+00  0.1071517E-02  0.8653821E-03  0.2122955E+00  0.2122955E+00
  0.5773460E-01   0.1799042E+05   0.2895285E+02   0.2132379E-18             NAN   0.2999399E+02             NAN   0.2381654E+02  0.7586737E-03  0.6048160E-03  0.1538577E+04  0.1079239E-02  0.8603714E-03  0.2254092E+00  0.1079239E-02  0.8603714E-03  0.2254092E+00  0.2254092E+00
  0.6043873E-01   0.1883304E+05   0.2907375E+02   0.2132379E-18             NAN   0.3010842E+02             NAN   0.2398876E+02  0.7971119E-03  0.6269948E-03  0.1701171E+04  0.1087146E-02  0.8551310E-03  0.2389496E+00  0.1087146E-02  0.8551310E-03  0.2389496E+00  0.2389496E+00
  0.6326395E-01   0.1971340E+05   0.2919486E+02   0.2132379E-18             NAN   0.3022263E+02             NAN   0.2416065E+02  0.8374695E-03  0.6496880E-03  0.1877814E+04  0.1095230E-02  0.8496524E-03  0.2529174E+00  0.1095230E-02  0.8496524E-03  0.2529174E+00  0.2529174E+00
  0.6621464E-01   0.2063285E+05   0.2931616E+02   0.2132379E-18             NAN   0.3033660E+02             NAN   0.2433216E+02  0.8798254E-03  0.6728781E-03  0.2069473E+04  0.1103481E-02  0.8439270E-03  0.2673116E+00  0.1103481E-02  0.8439270E-03  0.2673116E+00  0.2673116E+00
  0.6929521E-01   0.2159277E+05   0.2943761E+02   0.2132379E-18             NAN   0.3045028E+02             NAN   0.2450326E+02  0.9242590E-03  0.6965442E-03  0.2277148E+04  0.1111888E-02  0.8379460E-03  0.2821293E+00  0.1111888E-02  0.8379460E-03  0.2821293E+00  0.2821293E+00
  0.7251009E-01   0.2259455E+05   0.2955920E+02   0.2132379E-18             NAN   0.3056366E+02             NAN   0.2467389E+02  0.9708499E-03  0.7206624E-03  0.2501875E+04  0.1120437E-02  0.8317008E-03  0.2973654E+00  0.1120437E-02  0.8317008E-03  0.2973654E+00  0.2973654E+00
  0.7586374E-01   0.2363956E+05   0.2968089E+02   0.2132379E-18             NAN   0.3067669E+02             NAN   0.2484400E+02  0.1019677E-02  0.7452051E-03  0.2744719E+04  0.1129112E-02  0.8251826E-03  0.3130126E+00  0.1129112E-02  0.8251826E-03  0.3130126E+00  0.3130126E+00
  0.7936061E-01   0.2472921E+05   0.2980264E+02   0.2132379E-18             NAN   0.3078935E+02             NAN   0.2501355E+02  0.1070819E-02  0.7701414E-03  0.3006773E+04  0.1137894E-02  0.8183826E-03  0.3290608E+00  0.1137894E-02  0.8183826E-03  0.3290608E+00  0.3290608E+00
  0.8300515E-01   0.2586486E+05   0.2992443E+02   0.2132379E-18             NAN   0.3090160E+02             NAN   0.2518248E+02  0.1124351E-02  0.7954363E-03  0.3289147E+04  0.1146763E-02  0.8112921E-03  0.3454974E+00  0.1146763E-02  0.8112921E-03  0.3454974E+00  0.3454974E+00
  0.8680177E-01   0.2704791E+05   0.3004620E+02   0.2132379E-18             NAN   0.3101341E+02             NAN   0.2535076E+02  0.1180348E-02  0.8210516E-03  0.3592966E+04  0.1155695E-02  0.8039025E-03  0.3623061E+00  0.1155695E-02  0.8039025E-03  0.3623061E+00  0.3623061E+00
  0.9075487E-01   0.2827972E+05   0.3016793E+02   0.2132379E-18             NAN   0.3112475E+02             NAN   0.2551832E+02  0.1238881E-02  0.8469451E-03  0.3919358E+04  0.1164660E-02  0.7962052E-03  0.3794673E+00  0.1164660E-02  0.7962052E-03  0.3794673E+00  0.3794673E+00
  0.9486875E-01   0.2956163E+05   0.3028958E+02   0.2132379E-18             NAN   0.3123558E+02             NAN   0.2568511E+02  0.1300016E-02  0.8730710E-03  0.4269447E+04  0.1173629E-02  0.7881916E-03  0.3969571E+00  0.1173629E-02  0.7881916E-03  0.3969571E+00  0.3969571E+00
  0.9914768E-01   0.3089497E+05   0.3041109E+02   0.2132379E-18             NAN   0.3134587E+02             NAN   0.2585110E+02  0.1363814E-02  0.8993798E-03  0.4644338E+04  0.1182565E-02  0.7798535E-03  0.4147471E+00  0.1182565E-02  0.7798535E-03  0.4147471E+00  0.4147471E+00
  0.1035958E+00   0.3228103E+05   0.3053242E+02   0.2132379E-18             NAN   0.3145559E+02             NAN   0.2601622E+02  0.1430329E-02  0.9258184E-03  0.5045105E+04  0.1191427E-02  0.7711827E-03  0.4328040E+00  0.1191427E-02  0.7711827E-03  0.4328040E+00  0.4328040E+00
  0.1082172E+00   0.3372109E+05   0.3065353E+02   0.2132379E-18             NAN   0.3156470E+02             NAN   0.2618043E+02  0.1499608E-02  0.9523305E-03  0.5472774E+04  0.1200170E-02  0.7621713E-03  0.4510888E+00  0.1200170E-02  0.7621713E-03  0.4510888E+00  0.4510888E+00
  0.1130158E+00   0.3521636E+05   0.3077437E+02   0.2132379E-18             NAN   0.3167316E+02             NAN   0.2634367E+02  0.1571687E-02  0.9788562E-03  0.5928306E+04  0.1208742E-02  0.7528118E-03  0.4695564E+00  0.1208742E-02  0.7528118E-03  0.4695564E+00  0.4695564E+00
  0.1179954E+00   0.3676802E+05   0.3089487E+02   0.2132379E-18             NAN   0.3178096E+02             NAN   0.2650590E+02  0.1646590E-02  0.1005333E-02  0.6412575E+04  0.1217085E-02  0.7430967E-03  0.4881547E+00  0.1217085E-02  0.7430967E-03  0.4881547E+00  0.4881547E+00
  0.1231596E+00   0.3837721E+05   0.3101498E+02   0.2132379E-18             NAN   0.3188805E+02             NAN   0.2666706E+02  0.1724330E-02  0.1031695E-02  0.6926342E+04  0.1225136E-02  0.7330191E-03  0.5068243E+00  0.1225136E-02  0.7330191E-03  0.5068243E+00  0.5068243E+00
  0.1285118E+00   0.4004499E+05   0.3113465E+02   0.2132379E-18             NAN   0.3199440E+02             NAN   0.2682712E+02  0.1804899E-02  0.1057876E-02  0.7470232E+04  0.1232820E-02  0.7225725E-03  0.5254973E+00  0.1232820E-02  0.7225725E-03  0.5254973E+00  0.5254973E+00
  0.1340553E+00   0.4177237E+05   0.3125382E+02   0.2132379E-18             NAN   0.3209998E+02             NAN   0.2698601E+02  0.1888274E-02  0.1083804E-02  0.8044695E+04  0.1240058E-02  0.7117505E-03  0.5440969E+00  0.1240058E-02  0.7117505E-03  0.5440969E+00  0.5440969E+00
  0.1397930E+00   0.4356029E+05   0.3137241E+02   0.2132379E-18             NAN   0.3220475E+02             NAN   0.2714370E+02  0.1974407E-02  0.1109410E-02  0.8649977E+04  0.1246759E-02  0.7005476E-03  0.5625359E+00  0.1246759E-02  0.7005476E-03  0.5625359E+00  0.5625359E+00
  0.1457278E+00   0.4540960E+05   0.3149036E+02   0.2132379E-18             NAN   0.3230870E+02             NAN   0.2730013E+02  0.2063228E-02  0.1134621E-02  0.9286076E+04  0.1252823E-02  0.6889585E-03  0.5807165E+00  0.1252823E-02  0.6889585E-03  0.5807165E+00  0.5807165E+00
  0.1518621E+00   0.4732108E+05   0.3160759E+02   0.2132379E-18             NAN   0.3241178E+02             NAN   0.2745527E+02  0.2154635E-02  0.1159365E-02  0.9952695E+04  0.1258138E-02  0.6769786E-03  0.5985288E+00  0.1258138E-02  0.6769786E-03  0.5985288E+00  0.5985288E+00
  0.1581981E+00   0.4929541E+05   0.3172404E+02   0.2132379E-18             NAN   0.3251397E+02             NAN   0.2760906E+02  0.2248491E-02  0.1183571E-02  0.1064919E+05  0.1262582E-02  0.6646040E-03  0.6158497E+00  0.1262582E-02  0.6646040E-03  0.6158497E+00  0.6158497E+00
  0.1647377E+00   0.5133319E+05   0.3183962E+02   0.2132379E-18             NAN   0.3261523E+02             NAN   0.2776146E+02  0.2344622E-02  0.1207170E-02  0.1137452E+05  0.1266017E-02  0.6518312E-03  0.6325421E+00  0.1266017E-02  0.6518312E-03  0.6325421E+00  0.6325421E+00
  0.1714825E+00   0.5343489E+05   0.3195424E+02   0.2132379E-18             NAN   0.3271555E+02             NAN   0.2791243E+02  0.2442809E-02  0.1230093E-02  0.1212716E+05  0.1268293E-02  0.6386576E-03  0.6484534E+00  0.1268293E-02  0.6386576E-03  0.6484534E+00  0.6484534E+00
  0.1784336E+00   0.5560090E+05   0.3206782E+02   0.2132379E-18             NAN   0.3281489E+02             NAN   0.2806194E+02  0.2542782E-02  0.1252277E-02  0.1290505E+05  0.1269244E-02  0.6250811E-03  0.6634148E+00  0.1269244E-02  0.6250811E-03  0.6634148E+00  0.6634148E+00
  0.1855919E+00   0.5783148E+05   0.3218025E+02   0.2132379E-18             NAN   0.3291322E+02             NAN   0.2820993E+02  0.2644213E-02  0.1273663E-02  0.1370550E+05  0.1268687E-02  0.6111005E-03  0.6772400E+00  0.1268687E-02  0.6111005E-03  0.6772400E+00  0.6772400E+00
  0.1929579E+00   0.6012676E+05   0.3229145E+02   0.2132379E-18             NAN   0.3301053E+02             NAN   0.2835637E+02  0.2746706E-02  0.1294197E-02  0.1452509E+05  0.1266424E-02  0.5967154E-03  0.6897242E+00  0.1266424E-02  0.5967154E-03  0.6897242E+00  0.6897242E+00
  0.2005316E+00   0.6248677E+05   0.3240131E+02   0.2132379E-18             NAN   0.3310678E+02             NAN   0.2850122E+02  0.2849794E-02  0.1313833E-02  0.1535961E+05  0.1262237E-02  0.5819262E-03  0.7006439E+00  0.1262237E-02  0.5819262E-03  0.7006439E+00  0.7006439E+00
  0.2083127E+00   0.6491139E+05   0.3250971E+02   0.2132379E-18             NAN   0.3320195E+02             NAN   0.2864445E+02  0.2952923E-02  0.1332535E-02  0.1620387E+05  0.1255893E-02  0.5667341E-03  0.7097560E+00  0.1255893E-02  0.5667341E-03  0.7097560E+00  0.7097560E+00
  0.2163003E+00   0.6740037E+05   0.3261653E+02   0.2132379E-18             NAN   0.3329601E+02             NAN   0.2878602E+02  0.3055445E-02  0.1350276E-02  0.1705168E+05  0.1247138E-02  0.5511412E-03  0.7167986E+00  0.1247138E-02  0.5511412E-03  0.7167986E+00  0.7167986E+00
  0.2244931E+00   0.6995331E+05   0.3272166E+02   0.2132379E-18             NAN   0.3338896E+02             NAN   0.2892590E+02  0.3156606E-02  0.1367042E-02  0.1789564E+05  0.1235704E-02  0.5351506E-03  0.7214913E+00  0.1235704E-02  0.5351506E-03  0.7214913E+00  0.7214913E+00
  0.2328896E+00   0.7256968E+05   0.3282494E+02   0.2132379E-18             NAN   0.3348076E+02             NAN   0.2906406E+02  0.3255536E-02  0.1382831E-02  0.1872704E+05  0.1221307E-02  0.5187661E-03  0.7235378E+00  0.1221307E-02  0.5187661E-03  0.7235378E+00  0.7235378E+00
  0.2414874E+00   0.7524880E+05   0.3292625E+02   0.2132379E-18             NAN   0.3357139E+02             NAN   0.2920045E+02  0.3351233E-02  0.1397660E-02  0.1953573E+05  0.1203651E-02  0.5019927E-03  0.7226287E+00  0.1203651E-02  0.5019927E-03  0.7226287E+00  0.7226287E+00
  0.2502839E+00   0.7798984E+05   0.3302543E+02   0.2132379E-18             NAN   0.3366083E+02             NAN   0.2933507E+02  0.3442558E-02  0.1411561E-02  0.2030997E+05  0.1182434E-02  0.4848362E-03  0.7184466E+00  0.1182434E-02  0.4848362E-03  0.7184466E+00  0.7184466E+00
  0.2592759E+00   0.8079181E+05   0.3312233E+02   0.2132379E-18             NAN   0.3374908E+02             NAN   0.2946787E+02  0.3528216E-02  0.1424584E-02  0.2103631E+05  0.1157353E-02  0.4673035E-03  0.7106735E+00  0.1157353E-02  0.4673035E-03  0.7106735E+00  0.7106735E+00
  0.2684598E+00   0.8365358E+05   0.3321677E+02   0.2132379E-18             NAN   0.3383610E+02             NAN   0.2959884E+02  0.3606755E-02  0.1436803E-02  0.2169952E+05  0.1128118E-02  0.4494024E-03  0.6990009E+00  0.1128118E-02  0.4494024E-03  0.6990009E+00  0.6990009E+00
  0.2778315E+00   0.8657385E+05   0.3330858E+02   0.2132379E-18             NAN   0.3392188E+02             NAN   0.2972794E+02  0.3676557E-02  0.1448310E-02  0.2228246E+05  0.1094459E-02  0.4311415E-03  0.6831421E+00  0.1094459E-02  0.4311415E-03  0.6831421E+00  0.6831421E+00
  0.2873863E+00   0.8955118E+05   0.3339758E+02   0.2132379E-18             NAN   0.3400641E+02             NAN   0.2985516E+02  0.3735837E-02  0.1459220E-02  0.2276616E+05  0.1056145E-02  0.4125309E-03  0.6628498E+00  0.1056145E-02  0.4125309E-03  0.6628498E+00  0.6628498E+00
  0.2971191E+00   0.9258396E+05   0.3348357E+02   0.2132379E-18             NAN   0.3408968E+02             NAN   0.2998047E+02  0.3782651E-02  0.1469668E-02  0.2312983E+05  0.1013004E-02  0.3935811E-03  0.6379360E+00  0.1013004E-02  0.3935811E-03  0.6379360E+00  0.6379360E+00
  0.3070242E+00   0.9567046E+05   0.3356636E+02   0.2132379E-18             NAN   0.3417166E+02             NAN   0.3010385E+02  0.3814911E-02  0.1479808E-02  0.2335103E+05  0.9649472E-03  0.3743041E-03  0.6082958E+00  0.9649472E-03  0.3743041E-03  0.6082958E+00  0.6082958E+00
  0.3170956E+00   0.9880876E+05   0.3364573E+02   0.2132379E-18             NAN   0.3425235E+02             NAN   0.3022529E+02  0.3830413E-02  0.1489811E-02  0.2340602E+05  0.9119915E-03  0.3547123E-03  0.5739346E+00  0.9119915E-03  0.3547123E-03  0.5739346E+00  0.5739346E+00
  0.3273267E+00   0.1019968E+06   0.3372148E+02   0.2132379E-18             NAN   0.3433174E+02             NAN   0.3034477E+02  0.3826874E-02  0.1499855E-02  0.2327018E+05  0.8542904E-03  0.3348195E-03  0.5349964E+00  0.8542904E-03  0.3348195E-03  0.5349964E+00  0.5349964E+00
  0.3377103E+00   0.1052324E+06   0.3379341E+02   0.2132379E-18             NAN   0.3440982E+02             NAN   0.3046227E+02  0.3801984E-02  0.1510123E-02  0.2291862E+05  0.7921584E-03  0.3146400E-03  0.4917901E+00  0.7921584E-03  0.3146400E-03  0.4917901E+00  0.4917901E+00
  0.3482391E+00   0.1085132E+06   0.3386131E+02   0.2132379E-18             NAN   0.3448657E+02             NAN   0.3057778E+02  0.3753477E-02  0.1520784E-02  0.2232693E+05  0.7260934E-03  0.2941888E-03  0.4448129E+00  0.7260934E-03  0.2941888E-03  0.4448129E+00  0.4448129E+00
  0.3589051E+00   0.1118368E+06   0.3392499E+02   0.2132379E-18             NAN   0.3456199E+02             NAN   0.3069129E+02  0.3679195E-02  0.1531986E-02  0.2147209E+05  0.6567899E-03  0.2734817E-03  0.3947641E+00  0.6567899E-03  0.2734817E-03  0.3947641E+00  0.3947641E+00
  0.3696999E+00   0.1152005E+06   0.3398426E+02   0.2132379E-18             NAN   0.3463607E+02             NAN   0.3080278E+02  0.3577167E-02  0.1543834E-02  0.2033333E+05  0.5851403E-03  0.2525349E-03  0.3425460E+00  0.5851403E-03  0.2525349E-03  0.3425460E+00  0.3425460E+00
  0.3806147E+00   0.1186017E+06   0.3403895E+02   0.2132379E-18             NAN   0.3470881E+02             NAN   0.3091226E+02  0.3445673E-02  0.1556376E-02  0.1889297E+05  0.5122204E-03  0.2313648E-03  0.2892495E+00  0.5122204E-03  0.2313648E-03  0.2892495E+00  0.2892495E+00
  0.3916406E+00   0.1220374E+06   0.3408893E+02   0.2132379E-18             NAN   0.3478021E+02             NAN   0.3101970E+02  0.3283279E-02  0.1569577E-02  0.1713702E+05  0.4392584E-03  0.2099882E-03  0.2361224E+00  0.4392584E-03  0.2099882E-03  0.2361224E+00  0.2361224E+00
  0.4027680E+00   0.1255047E+06   0.3413407E+02   0.2132379E-18             NAN   0.3485025E+02             NAN   0.3112511E+02  0.3088844E-02  0.1583307E-02  0.1505537E+05  0.3675886E-03  0.1884218E-03  0.1845215E+00  0.3675886E-03  0.1884218E-03  0.1845215E+00  0.1845215E+00
  0.4139871E+00   0.1290007E+06   0.3417427E+02   0.2132379E-18             NAN   0.3491893E+02             NAN   0.3122848E+02  0.2861475E-02  0.1597330E-02  0.1264145E+05  0.2985975E-03  0.1666828E-03  0.1358572E+00  0.2985975E-03  0.1666828E-03  0.1358572E+00  0.1358572E+00
  0.4252879E+00   0.1325221E+06   0.3420948E+02   0.2132379E-18             NAN   0.3498626E+02             NAN   0.3132981E+02  0.2600426E-02  0.1611297E-02  0.9891289E+04  0.2336699E-03  0.1447885E-03  0.9153789E-01  0.2336699E-03  0.1447885E-03  0.9153789E-01  0.9153789E-01
  0.4366600E+00   0.1360657E+06   0.3423965E+02   0.2132379E-18             NAN   0.3505223E+02             NAN   0.3142909E+02  0.2304953E-02  0.1624761E-02  0.6801926E+04  0.1741476E-03  0.1227566E-03  0.5292695E-01  0.1741476E-03  0.1227566E-03  0.5292695E-01  0.5292695E-01
  0.4480928E+00   0.1396282E+06   0.3426477E+02   0.2132379E-18             NAN   0.3511685E+02             NAN   0.3152634E+02  0.1974136E-02  0.1637198E-02  0.3369382E+04  0.1213105E-03  0.1006057E-03  0.2132363E-01  0.1213105E-03  0.1006057E-03  0.2132363E-01  0.2132363E-01
  0.4595756E+00   0.1432063E+06   0.3428484E+02   0.2132379E-18             NAN   0.3518010E+02             NAN   0.3162154E+02  0.1606688E-02  0.1648049E-02 -0.4136139E+03  0.7638868E-04  0.7835518E-04 -0.2025267E-02  0.7638868E-04  0.7835518E-04  0.2025267E-02  0.2025267E-02
  0.4710975E+00   0.1467966E+06   0.3429987E+02   0.2132379E-18             NAN   0.3524201E+02             NAN   0.3171470E+02  0.1200789E-02  0.1656768E-02 -0.4559793E+04  0.4060613E-04  0.5602563E-04 -0.1588034E-01  0.4060613E-04  0.5602563E-04  0.1588034E-01  0.1588034E-01
  0.4826473E+00   0.1503956E+06   0.3430988E+02   0.2132379E-18             NAN   0.3530256E+02             NAN   0.3180583E+02  0.7539762E-03  0.1662878E-02 -0.9089021E+04  0.1525231E-04  0.3363864E-04 -0.1893585E-01  0.1525231E-04  0.3363864E-04  0.1893585E-01  0.1893585E-01
  0.4942139E+00   0.1539998E+06   0.3431488E+02   0.2132379E-18             NAN   0.3536177E+02             NAN   0.3189494E+02  0.2631090E-03  0.1666027E-02 -0.1402918E+05  0.1771420E-05  0.1121678E-04 -0.9727650E-02  0.1771420E-05  0.1121678E-04  0.9727650E-02  0.9727650E-02


==> data/LoW_Compare_UVPlus_ReH_1E+08.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2  muT_MixLenghth        muT_kEps
  0.1634658E-04   0.4406693E+02   0.1421372E+02   0.2296207E-18             NAN   0.1496427E+02             NAN   0.1212503E+01  0.2539563E-06  0.1856601E-06  0.6829620E+01  0.2330829E-02  0.1704002E-02  0.8625339E+00  0.2330829E-02  0.1704002E-02  0.8625339E+00  0.8625339E+00
  0.4903974E-04   0.1322008E+03   0.1669605E+02   0.2296207E-18             NAN   0.1771080E+02             NAN   0.5649484E+01  0.5895492E-06  0.5043837E-06  0.8516552E+01  0.9169381E-03  0.7844784E-03  0.1822687E+00  0.9169381E-03  0.7844784E-03  0.1822687E+00  0.1822687E+00
  0.8178536E-04   0.2204761E+03   0.1798918E+02   0.2296207E-18             NAN   0.1898947E+02             NAN   0.7715154E+01  0.9466362E-06  0.8412641E-06  0.1053722E+02  0.8378031E-03  0.7445454E-03  0.1283255E+00  0.8378031E-03  0.7445454E-03  0.1283255E+00  0.1283255E+00
  0.1146862E-03   0.3091698E+03   0.1885123E+02   0.2296207E-18             NAN   0.1983473E+02             NAN   0.9080650E+01  0.1292373E-05  0.1197165E-05  0.9520757E+01  0.7936745E-03  0.7352054E-03  0.8045523E-01  0.7936745E-03  0.7352054E-03  0.8045523E-01  0.8045523E-01
  0.1478433E-03   0.3985544E+03   0.1949403E+02   0.2296207E-18             NAN   0.2046961E+02             NAN   0.1010629E+02  0.1633724E-05  0.1564875E-05  0.6884876E+01  0.7631926E-03  0.7310300E-03  0.4425679E-01  0.7631926E-03  0.7310300E-03  0.4425679E-01  0.4425679E-01
  0.1813582E-03   0.4889034E+03   0.2000658E+02   0.2296207E-18             NAN   0.2098041E+02             NAN   0.1093149E+02  0.1975480E-05  0.1941703E-05  0.3377664E+01  0.7415680E-03  0.7288887E-03  0.1744709E-01  0.7415680E-03  0.7288887E-03  0.1744709E-01  0.1744709E-01
  0.2153330E-03   0.5804922E+03   0.2043382E+02   0.2296207E-18             NAN   0.2140969E+02             NAN   0.1162498E+02  0.2320096E-05  0.2326891E-05 -0.6794613E+00  0.7255562E-03  0.7276810E-03 -0.2923869E-02  0.7255562E-03  0.7276810E-03  0.2923869E-02  0.2923869E-02
  0.2498714E-03   0.6736004E+03   0.2080137E+02   0.2296207E-18             NAN   0.2178159E+02             NAN   0.1222578E+02  0.2669297E-05  0.2720566E-05 -0.5126904E+01  0.7132485E-03  0.7269479E-03 -0.1885070E-01  0.7132485E-03  0.7269479E-03  0.1885070E-01  0.1885070E-01
  0.2850794E-03   0.7685138E+03   0.2112514E+02   0.2296207E-18             NAN   0.2211115E+02             NAN   0.1275817E+02  0.3024520E-05  0.3123316E-05 -0.9879571E+01  0.7034955E-03  0.7264751E-03 -0.3162068E-01  0.7034955E-03  0.7264751E-03  0.3162068E-01  0.3162068E-01
  0.3210662E-03   0.8655266E+03   0.2141565E+02   0.2296207E-18             NAN   0.2240835E+02             NAN   0.1323829E+02  0.3387085E-05  0.3535995E-05 -0.1489099E+02  0.6955736E-03  0.7261538E-03 -0.4207933E-01  0.6955736E-03  0.7261538E-03  0.4207933E-01  0.4207933E-01
  0.3579448E-03   0.9649436E+03   0.2168022E+02   0.2296207E-18             NAN   0.2268017E+02             NAN   0.1367743E+02  0.3758272E-05  0.3959638E-05 -0.2013654E+02  0.6890081E-03  0.7259247E-03 -0.5079830E-01  0.6890081E-03  0.7259247E-03  0.5079830E-01  0.5079830E-01
  0.3958331E-03   0.1067083E+04   0.2192412E+02   0.2296207E-18             NAN   0.2293171E+02             NAN   0.1408378E+02  0.4139365E-05  0.4395414E-05 -0.2560489E+02  0.6834757E-03  0.7257535E-03 -0.5817556E-01  0.6834757E-03  0.7257535E-03  0.5817556E-01  0.5817556E-01
  0.4348547E-03   0.1172276E+04   0.2215129E+02   0.2296207E-18             NAN   0.2316676E+02             NAN   0.1446350E+02  0.4531674E-05  0.4844607E-05 -0.3129333E+02  0.6787489E-03  0.7256196E-03 -0.6449566E-01  0.6787489E-03  0.7256196E-03  0.6449566E-01  0.6449566E-01
  0.4751393E-03   0.1280875E+04   0.2236474E+02   0.2296207E-18             NAN   0.2338825E+02             NAN   0.1482131E+02  0.4936561E-05  0.5308611E-05 -0.3720502E+02  0.6746632E-03  0.7255101E-03 -0.6996687E-01  0.6746632E-03  0.7255101E-03  0.6996687E-01  0.6996687E-01
  0.5168245E-03   0.1393250E+04   0.2256684E+02   0.2296207E-18             NAN   0.2359849E+02             NAN   0.1516095E+02  0.5355448E-05  0.5788922E-05 -0.4334743E+02  0.6710973E-03  0.7254164E-03 -0.7474484E-01  0.6710973E-03  0.7254164E-03  0.7474484E-01  0.7474484E-01
  0.5600560E-03   0.1509793E+04   0.2275947E+02   0.2296207E-18             NAN   0.2379932E+02             NAN   0.1548539E+02  0.5789838E-05  0.6287150E-05 -0.4973123E+02  0.6679593E-03  0.7253330E-03 -0.7894799E-01  0.6679593E-03  0.7253330E-03  0.7894799E-01  0.7894799E-01
  0.6049888E-03   0.1630922E+04   0.2294415E+02   0.2296207E-18             NAN   0.2399225E+02             NAN   0.1579707E+02  0.6241321E-05  0.6805019E-05 -0.5636977E+02  0.6651788E-03  0.7252558E-03 -0.8266780E-01  0.6651788E-03  0.7252558E-03  0.8266780E-01  0.8266780E-01
  0.6517887E-03   0.1757085E+04   0.2312213E+02   0.2296207E-18             NAN   0.2417853E+02             NAN   0.1609800E+02  0.6711594E-05  0.7344379E-05 -0.6327855E+02  0.6627010E-03  0.7251821E-03 -0.8597591E-01  0.6627010E-03  0.7251821E-03  0.8597591E-01  0.8597591E-01
  0.7006329E-03   0.1888758E+04   0.2329447E+02   0.2296207E-18             NAN   0.2435919E+02             NAN   0.1638985E+02  0.7202466E-05  0.7907216E-05 -0.7047504E+02  0.6604826E-03  0.7251098E-03 -0.8892907E-01  0.6604826E-03  0.7251098E-03  0.8892907E-01  0.8892907E-01
  0.7517114E-03   0.2026455E+04   0.2346204E+02   0.2296207E-18             NAN   0.2453511E+02             NAN   0.1667405E+02  0.7715879E-05  0.8495663E-05 -0.7797841E+02  0.6584891E-03  0.7250375E-03 -0.9157266E-01  0.6584891E-03  0.7250375E-03  0.9157266E-01  0.9157266E-01
  0.8052284E-03   0.2170726E+04   0.2362559E+02   0.2296207E-18             NAN   0.2470704E+02             NAN   0.1695181E+02  0.8253918E-05  0.9112014E-05 -0.8580951E+02  0.6566927E-03  0.7249638E-03 -0.9394327E-01  0.6566927E-03  0.7249638E-03  0.9394327E-01  0.9394327E-01
  0.8614039E-03   0.2322163E+04   0.2378577E+02   0.2296207E-18             NAN   0.2487564E+02             NAN   0.1722417E+02  0.8818829E-05  0.9758736E-05 -0.9399070E+02  0.6550707E-03  0.7248879E-03 -0.9607059E-01  0.6550707E-03  0.7248879E-03  0.9607059E-01  0.9607059E-01
  0.9204746E-03   0.2481405E+04   0.2394314E+02   0.2296207E-18             NAN   0.2504145E+02             NAN   0.1749204E+02  0.9413031E-05  0.1043849E-04 -0.1025458E+03  0.6536049E-03  0.7248088E-03 -0.9797880E-01  0.6536049E-03  0.7248088E-03  0.9797880E-01  0.9797880E-01
  0.9826964E-03   0.2649142E+04   0.2409819E+02   0.2296207E-18             NAN   0.2520498E+02             NAN   0.1775621E+02  0.1003914E-04  0.1115414E-04 -0.1115001E+03  0.6522802E-03  0.7247259E-03 -0.9968763E-01  0.6522802E-03  0.7247259E-03  0.9968763E-01  0.9968763E-01
  0.1048345E-02   0.2826118E+04   0.2425134E+02   0.2296207E-18             NAN   0.2536665E+02             NAN   0.1801739E+02  0.1069998E-04  0.1190878E-04 -0.1208801E+03  0.6510841E-03  0.7246385E-03 -0.1012132E+00  0.6510841E-03  0.7246385E-03  0.1012132E+00  0.1012132E+00
  0.1117720E-02   0.3013137E+04   0.2440296E+02   0.2296207E-18             NAN   0.2552684E+02             NAN   0.1827618E+02  0.1139861E-04  0.1270575E-04 -0.1307137E+03  0.6500065E-03  0.7245460E-03 -0.1025688E+00  0.6500065E-03  0.7245460E-03  0.1025688E+00  0.1025688E+00
  0.1191144E-02   0.3211072E+04   0.2455340E+02   0.2296207E-18             NAN   0.2568590E+02             NAN   0.1853314E+02  0.1213835E-04  0.1354865E-04 -0.1410299E+03  0.6490390E-03  0.7244478E-03 -0.1037650E+00  0.6490390E-03  0.7244478E-03  0.1037650E+00  0.1037650E+00
  0.1268966E-02   0.3420866E+04   0.2470296E+02   0.2296207E-18             NAN   0.2584412E+02             NAN   0.1878874E+02  0.1292279E-04  0.1444138E-04 -0.1518589E+03  0.6481747E-03  0.7243433E-03 -0.1048104E+00  0.6481747E-03  0.7243433E-03  0.1048104E+00  0.1048104E+00
  0.1351567E-02   0.3643538E+04   0.2485189E+02   0.2296207E-18             NAN   0.2600178E+02             NAN   0.1904343E+02  0.1375582E-04  0.1538814E-04 -0.1632314E+03  0.6474081E-03  0.7242319E-03 -0.1057119E+00  0.6474081E-03  0.7242319E-03  0.1057119E+00  0.1057119E+00
  0.1439355E-02   0.3880198E+04   0.2500043E+02   0.2296207E-18             NAN   0.2615910E+02             NAN   0.1929759E+02  0.1464169E-04  0.1639348E-04 -0.1751793E+03  0.6467348E-03  0.7241128E-03 -0.1064746E+00  0.6467348E-03  0.7241128E-03  0.1064746E+00  0.1064746E+00
  0.1532777E-02   0.4132044E+04   0.2514880E+02   0.2296207E-18             NAN   0.2631632E+02             NAN   0.1955157E+02  0.1558498E-04  0.1746232E-04 -0.1877344E+03  0.6461511E-03  0.7239856E-03 -0.1071026E+00  0.6461511E-03  0.7239856E-03  0.1071026E+00  0.1071026E+00
  0.1632316E-02   0.4400378E+04   0.2529719E+02   0.2296207E-18             NAN   0.2647361E+02             NAN   0.1980568E+02  0.1659068E-04  0.1859997E-04 -0.2009290E+03  0.6456545E-03  0.7238494E-03 -0.1075987E+00  0.6456545E-03  0.7238494E-03  0.1075987E+00  0.1075987E+00
  0.1738493E-02   0.4686611E+04   0.2544577E+02   0.2296207E-18             NAN   0.2663116E+02             NAN   0.2006019E+02  0.1766422E-04  0.1981217E-04 -0.2147947E+03  0.6452428E-03  0.7237035E-03 -0.1079644E+00  0.6452428E-03  0.7237035E-03  0.1079644E+00  0.1079644E+00
  0.1851878E-02   0.4992271E+04   0.2559470E+02   0.2296207E-18             NAN   0.2678912E+02             NAN   0.2031537E+02  0.1881150E-04  0.2110513E-04 -0.2293626E+03  0.6449147E-03  0.7235471E-03 -0.1082006E+00  0.6449147E-03  0.7235471E-03  0.1082006E+00  0.1082006E+00
  0.1973084E-02   0.5319019E+04   0.2574411E+02   0.2296207E-18             NAN   0.2694761E+02             NAN   0.2057141E+02  0.2003891E-04  0.2248553E-04 -0.2446619E+03  0.6446695E-03  0.7233793E-03 -0.1083073E+00  0.6446695E-03  0.7233793E-03  0.1083073E+00  0.1083073E+00
  0.2102781E-02   0.5668652E+04   0.2589412E+02   0.2296207E-18             NAN   0.2710677E+02             NAN   0.2082853E+02  0.2135343E-04  0.2396063E-04 -0.2607197E+03  0.6445067E-03  0.7231992E-03 -0.1082834E+00  0.6445067E-03  0.7231992E-03  0.1082834E+00  0.1082834E+00
  0.2241690E-02   0.6043122E+04   0.2604485E+02   0.2296207E-18             NAN   0.2726669E+02             NAN   0.2108688E+02  0.2276262E-04  0.2553821E-04 -0.2775594E+03  0.6444266E-03  0.7230057E-03 -0.1081273E+00  0.6444266E-03  0.7230057E-03  0.1081273E+00  0.1081273E+00
  0.2390597E-02   0.6444543E+04   0.2619638E+02   0.2296207E-18             NAN   0.2742747E+02             NAN   0.2134662E+02  0.2427471E-04  0.2722672E-04 -0.2952001E+03  0.6444299E-03  0.7227978E-03 -0.1078366E+00  0.6444299E-03  0.7227978E-03  0.1078366E+00  0.1078366E+00
  0.2550351E-02   0.6875207E+04   0.2634881E+02   0.2296207E-18             NAN   0.2758919E+02             NAN   0.2160788E+02  0.2589866E-04  0.2903521E-04 -0.3136547E+03  0.6445176E-03  0.7225742E-03 -0.1074082E+00  0.6445176E-03  0.7225742E-03  0.1074082E+00  0.1074082E+00
  0.2721873E-02   0.7337594E+04   0.2650220E+02   0.2296207E-18             NAN   0.2775192E+02             NAN   0.2187076E+02  0.2764418E-04  0.3097346E-04 -0.3329280E+03  0.6446913E-03  0.7223336E-03 -0.1068382E+00  0.6446913E-03  0.7223336E-03  0.1068382E+00  0.1068382E+00
  0.2906161E-02   0.7834396E+04   0.2665662E+02   0.2296207E-18             NAN   0.2791570E+02             NAN   0.2213534E+02  0.2952185E-04  0.3305200E-04 -0.3530152E+03  0.6449527E-03  0.7220746E-03 -0.1061221E+00  0.6449527E-03  0.7220746E-03  0.1061221E+00  0.1061221E+00
  0.3104294E-02   0.8368522E+04   0.2681211E+02   0.2296207E-18             NAN   0.2808058E+02             NAN   0.2240171E+02  0.3154316E-04  0.3528214E-04 -0.3738986E+03  0.6453042E-03  0.7217957E-03 -0.1052547E+00  0.6453042E-03  0.7217957E-03  0.1052547E+00  0.1052547E+00
  0.3317442E-02   0.8943122E+04   0.2696873E+02   0.2296207E-18             NAN   0.2824660E+02             NAN   0.2266991E+02  0.3372058E-04  0.3767603E-04 -0.3955449E+03  0.6457485E-03  0.7214953E-03 -0.1042299E+00  0.6457485E-03  0.7214953E-03  0.1042299E+00  0.1042299E+00
  0.3546867E-02   0.9561604E+04   0.2712650E+02   0.2296207E-18             NAN   0.2841378E+02             NAN   0.2293998E+02  0.3606768E-04  0.4024669E-04 -0.4179015E+03  0.6462887E-03  0.7211715E-03 -0.1030411E+00  0.6462887E-03  0.7211715E-03  0.1030411E+00  0.1030411E+00
  0.3793936E-02   0.1022765E+05   0.2728545E+02   0.2296207E-18             NAN   0.2858213E+02             NAN   0.2321195E+02  0.3859917E-04  0.4300810E-04 -0.4408928E+03  0.6469281E-03  0.7208224E-03 -0.1016809E+00  0.6469281E-03  0.7208224E-03  0.1016809E+00  0.1016809E+00
  0.4060125E-02   0.1094524E+05   0.2744560E+02   0.2296207E-18             NAN   0.2875165E+02             NAN   0.2348581E+02  0.4133106E-04  0.4597522E-04 -0.4644157E+03  0.6476706E-03  0.7204460E-03 -0.1001412E+00  0.6476706E-03  0.7204460E-03  0.1001412E+00  0.1001412E+00
  0.4347028E-02   0.1171867E+05   0.2760696E+02   0.2296207E-18             NAN   0.2892235E+02             NAN   0.2376157E+02  0.4428067E-04  0.4916401E-04 -0.4883338E+03  0.6485201E-03  0.7200398E-03 -0.9841342E-01  0.6485201E-03  0.7200398E-03  0.9841342E-01  0.9841342E-01
  0.4656364E-02   0.1255257E+05   0.2776953E+02   0.2296207E-18             NAN   0.2909420E+02             NAN   0.2403920E+02  0.4746682E-04  0.5259153E-04 -0.5124712E+03  0.6494809E-03  0.7196016E-03 -0.9648815E-01  0.6494809E-03  0.7196016E-03  0.9648815E-01  0.9648815E-01
  0.4989987E-02   0.1345195E+05   0.2793330E+02   0.2296207E-18             NAN   0.2926720E+02             NAN   0.2431867E+02  0.5090992E-04  0.5627596E-04 -0.5366045E+03  0.6505579E-03  0.7191285E-03 -0.9435528E-01  0.6505579E-03  0.7191285E-03  0.9435528E-01  0.9435528E-01
  0.5349893E-02   0.1442218E+05   0.2809828E+02   0.2296207E-18             NAN   0.2944131E+02             NAN   0.2459994E+02  0.5463207E-04  0.6023662E-04 -0.5604552E+03  0.6517561E-03  0.7186179E-03 -0.9200399E-01  0.6517561E-03  0.7186179E-03  0.9200399E-01  0.9200399E-01
  0.5738232E-02   0.1546906E+05   0.2826443E+02   0.2296207E-18             NAN   0.2961649E+02             NAN   0.2488295E+02  0.5865722E-04  0.6449402E-04 -0.5836794E+03  0.6530806E-03  0.7180666E-03 -0.8942274E-01  0.6530806E-03  0.7180666E-03  0.8942274E-01  0.8942274E-01
  0.6157315E-02   0.1659882E+05   0.2843175E+02   0.2296207E-18             NAN   0.2979272E+02             NAN   0.2516764E+02  0.6301131E-04  0.6906988E-04 -0.6058571E+03  0.6545372E-03  0.7174713E-03 -0.8659928E-01  0.6545372E-03  0.7174713E-03  0.8659928E-01  0.8659928E-01
  0.6609625E-02   0.1781815E+05   0.2860020E+02   0.2296207E-18             NAN   0.2996993E+02             NAN   0.2545393E+02  0.6772239E-04  0.7398718E-04 -0.6264797E+03  0.6561316E-03  0.7168284E-03 -0.8352068E-01  0.6561316E-03  0.7168284E-03  0.8352068E-01  0.8352068E-01
  0.7097827E-02   0.1913424E+05   0.2876976E+02   0.2296207E-18             NAN   0.3014809E+02             NAN   0.2574174E+02  0.7282079E-04  0.7927016E-04 -0.6449364E+03  0.6578700E-03  0.7161341E-03 -0.8017331E-01  0.6578700E-03  0.7161341E-03  0.8017331E-01  0.8017331E-01
  0.7624778E-02   0.2055479E+05   0.2894040E+02   0.2296207E-18             NAN   0.3032712E+02             NAN   0.2603097E+02  0.7833932E-04  0.8494427E-04 -0.6604948E+03  0.6597588E-03  0.7153844E-03 -0.7654257E-01  0.6597588E-03  0.7153844E-03  0.7654257E-01  0.7654257E-01
  0.8193540E-02   0.2208805E+05   0.2911207E+02   0.2296207E-18             NAN   0.3050698E+02             NAN   0.2632152E+02  0.8431339E-04  0.9103621E-04 -0.6722821E+03  0.6618049E-03  0.7145747E-03 -0.7261281E-01  0.6618049E-03  0.7145747E-03  0.7261281E-01  0.7261281E-01
  0.8807385E-02   0.2374285E+05   0.2928474E+02   0.2296207E-18             NAN   0.3068759E+02             NAN   0.2661330E+02  0.9078125E-04  0.9757390E-04 -0.6792655E+03  0.6640157E-03  0.7137003E-03 -0.6836756E-01  0.6640157E-03  0.7137003E-03  0.6836756E-01  0.6836756E-01
  0.9469811E-02   0.2552861E+05   0.2945836E+02   0.2296207E-18             NAN   0.3086889E+02             NAN   0.2690618E+02  0.9778412E-04  0.1045864E-03 -0.6802290E+03  0.6663985E-03  0.7127561E-03 -0.6378949E-01  0.6663985E-03  0.7127561E-03  0.6378949E-01  0.6378949E-01
  0.1018455E-01   0.2745540E+05   0.2963289E+02   0.2296207E-18             NAN   0.3105080E+02             NAN   0.2720005E+02  0.1053664E-03  0.1121039E-03 -0.6737472E+03  0.6689612E-03  0.7117367E-03 -0.5886049E-01  0.6689612E-03  0.7117367E-03  0.5886049E-01  0.5886049E-01
  0.1095558E-01   0.2953394E+05   0.2980828E+02   0.2296207E-18             NAN   0.3123324E+02             NAN   0.2749478E+02  0.1135761E-03  0.1201576E-03 -0.6581571E+03  0.6717115E-03  0.7106363E-03 -0.5356163E-01  0.6717115E-03  0.7106363E-03  0.5356163E-01  0.5356163E-01
  0.1178714E-01   0.3177563E+05   0.2998448E+02   0.2296207E-18             NAN   0.3141614E+02             NAN   0.2779025E+02  0.1224645E-03  0.1287797E-03 -0.6315261E+03  0.6746577E-03  0.7094486E-03 -0.4787326E-01  0.6746577E-03  0.7094486E-03  0.4787326E-01  0.4787326E-01
  0.1268372E-01   0.3419262E+05   0.3016143E+02   0.2296207E-18             NAN   0.3159941E+02             NAN   0.2808633E+02  0.1320869E-03  0.1380031E-03 -0.5916177E+03  0.6778080E-03  0.7081670E-03 -0.4177498E-01  0.6778080E-03  0.7081670E-03  0.4177498E-01  0.4177498E-01
  0.1365009E-01   0.3679776E+05   0.3033910E+02   0.2296207E-18             NAN   0.3178298E+02             NAN   0.2838288E+02  0.1425028E-03  0.1478613E-03 -0.5358533E+03  0.6811705E-03  0.7067845E-03 -0.3524573E-01  0.6811705E-03  0.7067845E-03  0.3524573E-01  0.3524573E-01
  0.1469132E-01   0.3960469E+05   0.3051741E+02   0.2296207E-18             NAN   0.3196676E+02             NAN   0.2867977E+02  0.1537758E-03  0.1583885E-03 -0.4612709E+03  0.6847536E-03  0.7052937E-03 -0.2826381E-01  0.6847536E-03  0.7052937E-03  0.2826381E-01  0.2826381E-01
  0.1581274E-01   0.4262782E+05   0.3069633E+02   0.2296207E-18             NAN   0.3215066E+02             NAN   0.2897686E+02  0.1659739E-03  0.1696187E-03 -0.3644808E+03  0.6885656E-03  0.7036865E-03 -0.2080695E-01  0.6885656E-03  0.7036865E-03  0.2080695E-01  0.2080695E-01
  0.1702002E-01   0.4588238E+05   0.3087578E+02   0.2296207E-18             NAN   0.3233459E+02             NAN   0.2927400E+02  0.1791703E-03  0.1815864E-03 -0.2416173E+03  0.6926147E-03  0.7019548E-03 -0.1285234E-01  0.6926147E-03  0.7019548E-03  0.1285234E-01  0.1285234E-01
  0.1831910E-01   0.4938442E+05   0.3105573E+02   0.2296207E-18             NAN   0.3251848E+02             NAN   0.2957107E+02  0.1934426E-03  0.1943255E-03 -0.8828644E+02  0.6969090E-03  0.7000897E-03 -0.4376695E-02  0.6969090E-03  0.7000897E-03  0.4376695E-02  0.4376695E-02
  0.1971624E-01   0.5315081E+05   0.3123611E+02   0.2296207E-18             NAN   0.3270222E+02             NAN   0.2986790E+02  0.2088740E-03  0.2078691E-03  0.1004882E+03  0.7014566E-03  0.6980819E-03  0.4643653E-02  0.7014566E-03  0.6980819E-03  0.4643653E-02  0.4643653E-02
  0.2121802E-01   0.5719929E+05   0.3141686E+02   0.2296207E-18             NAN   0.3288574E+02             NAN   0.3016438E+02  0.2255530E-03  0.2222498E-03  0.3303211E+03  0.7062649E-03  0.6959217E-03  0.1423258E-01  0.7062649E-03  0.6959217E-03  0.1423258E-01  0.1423258E-01
  0.2283132E-01   0.6154842E+05   0.3159794E+02   0.2296207E-18             NAN   0.3306895E+02             NAN   0.3046035E+02  0.2435735E-03  0.2374983E-03  0.6075210E+03  0.7113412E-03  0.6935989E-03  0.2441392E-01  0.7113412E-03  0.6935989E-03  0.2441392E-01  0.2441392E-01
  0.2456336E-01   0.6621764E+05   0.3177927E+02   0.2296207E-18             NAN   0.3325176E+02             NAN   0.3075567E+02  0.2630354E-03  0.2536438E-03  0.9391572E+03  0.7166922E-03  0.6911030E-03  0.3521154E-01  0.7166922E-03  0.6911030E-03  0.3521154E-01  0.3521154E-01
  0.2642166E-01   0.7122721E+05   0.3196082E+02   0.2296207E-18             NAN   0.3343408E+02             NAN   0.3105020E+02  0.2840443E-03  0.2707131E-03  0.1333122E+04  0.7223240E-03  0.6884227E-03  0.4664921E-01  0.7223240E-03  0.6884227E-03  0.4664921E-01  0.4664921E-01
  0.2841403E-01   0.7659824E+05   0.3214252E+02   0.2296207E-18             NAN   0.3361582E+02             NAN   0.3134381E+02  0.3067120E-03  0.2887301E-03  0.1798197E+04  0.7282422E-03  0.6855467E-03  0.5875036E-01  0.7282422E-03  0.6855467E-03  0.5875036E-01  0.5875036E-01
  0.3054862E-01   0.8235263E+05   0.3232431E+02   0.2296207E-18             NAN   0.3379691E+02             NAN   0.3163636E+02  0.3311564E-03  0.3077153E-03  0.2344110E+04  0.7344514E-03  0.6824628E-03  0.7153791E-01  0.7344514E-03  0.6824628E-03  0.7153791E-01  0.7153791E-01
  0.3283384E-01   0.8851309E+05   0.3250614E+02   0.2296207E-18             NAN   0.3397726E+02             NAN   0.3192772E+02  0.3575013E-03  0.3276853E-03  0.2981598E+04  0.7409552E-03  0.6791587E-03  0.8503383E-01  0.7409552E-03  0.6791587E-03  0.8503383E-01  0.8503383E-01
  0.3527838E-01   0.9510307E+05   0.3268794E+02   0.2296207E-18             NAN   0.3415679E+02             NAN   0.3221774E+02  0.3858767E-03  0.3486521E-03  0.3722460E+04  0.7477558E-03  0.6756216E-03  0.9925893E-01  0.7477558E-03  0.6756216E-03  0.9925893E-01  0.9925893E-01
  0.3789123E-01   0.1021468E+06   0.3286968E+02   0.2296207E-18             NAN   0.3433541E+02             NAN   0.3250630E+02  0.4164187E-03  0.3706226E-03  0.4579610E+04  0.7548541E-03  0.6718382E-03  0.1142325E+00  0.7548541E-03  0.6718382E-03  0.1142325E+00  0.1142325E+00
  0.4068158E-01   0.1096690E+06   0.3305127E+02   0.2296207E-18             NAN   0.3451305E+02             NAN   0.3279328E+02  0.4492689E-03  0.3935977E-03  0.5567119E+04  0.7622492E-03  0.6677950E-03  0.1299719E+00  0.7622492E-03  0.6677950E-03  0.1299719E+00  0.1299719E+00
  0.4365888E-01   0.1176951E+06   0.3323267E+02   0.2296207E-18             NAN   0.3468963E+02             NAN   0.3307854E+02  0.4845745E-03  0.4175718E-03  0.6700265E+04  0.7699383E-03  0.6634780E-03  0.1464926E+00  0.7699383E-03  0.6634780E-03  0.1464926E+00  0.1464926E+00
  0.4683276E-01   0.1262512E+06   0.3341382E+02   0.2296207E-18             NAN   0.3486507E+02             NAN   0.3336196E+02  0.5224879E-03  0.4425323E-03  0.7995557E+04  0.7779165E-03  0.6588731E-03  0.1638075E+00  0.7779165E-03  0.6588731E-03  0.1638075E+00  0.1638075E+00
  0.5021301E-01   0.1353637E+06   0.3359465E+02   0.2296207E-18             NAN   0.3503930E+02             NAN   0.3364342E+02  0.5631657E-03  0.4684586E-03  0.9470713E+04  0.7861763E-03  0.6539656E-03  0.1819260E+00  0.7861763E-03  0.6539656E-03  0.1819260E+00  0.1819260E+00
  0.5380957E-01   0.1450592E+06   0.3377511E+02   0.2296207E-18             NAN   0.3521224E+02             NAN   0.3392281E+02  0.6067683E-03  0.4953218E-03  0.1114466E+05  0.7947066E-03  0.6487410E-03  0.2008532E+00  0.7947066E-03  0.6487410E-03  0.2008532E+00  0.2008532E+00
  0.5763248E-01   0.1553650E+06   0.3395513E+02   0.2296207E-18             NAN   0.3538383E+02             NAN   0.3420001E+02  0.6534590E-03  0.5230843E-03  0.1303747E+05  0.8034930E-03  0.6431843E-03  0.2205897E+00  0.8034930E-03  0.6431843E-03  0.2205897E+00  0.2205897E+00
  0.6169182E-01   0.1663081E+06   0.3413463E+02   0.2296207E-18             NAN   0.3555399E+02             NAN   0.3447490E+02  0.7034022E-03  0.5516990E-03  0.1517032E+05  0.8125168E-03  0.6372808E-03  0.2411302E+00  0.8125168E-03  0.6372808E-03  0.2411302E+00  0.2411302E+00
  0.6599769E-01   0.1779158E+06   0.3431357E+02   0.2296207E-18             NAN   0.3572266E+02             NAN   0.3474739E+02  0.7567629E-03  0.5811091E-03  0.1756539E+05  0.8217547E-03  0.6310155E-03  0.2624632E+00  0.8217547E-03  0.6310155E-03  0.2624632E+00  0.2624632E+00
  0.7056017E-01   0.1902153E+06   0.3449186E+02   0.2296207E-18             NAN   0.3588978E+02             NAN   0.3501736E+02  0.8137043E-03  0.6112474E-03  0.2024569E+05  0.8311779E-03  0.6243735E-03  0.2845694E+00  0.8311779E-03  0.6243735E-03  0.2845694E+00  0.2845694E+00
  0.7538922E-01   0.2032334E+06   0.3466943E+02   0.2296207E-18             NAN   0.3605528E+02             NAN   0.3528472E+02  0.8743858E-03  0.6420369E-03  0.2323489E+05  0.8407516E-03  0.6173403E-03  0.3074210E+00  0.8407516E-03  0.6173403E-03  0.3074210E+00  0.3074210E+00
  0.8049466E-01   0.2169966E+06   0.3484620E+02   0.2296207E-18             NAN   0.3621909E+02             NAN   0.3554936E+02  0.9389607E-03  0.6733894E-03  0.2655714E+05  0.8504343E-03  0.6099013E-03  0.3309808E+00  0.8504343E-03  0.6099013E-03  0.3309808E+00  0.3309808E+00
  0.8588612E-01   0.2315308E+06   0.3502210E+02   0.2296207E-18             NAN   0.3638117E+02             NAN   0.3581119E+02  0.1007574E-02  0.7052065E-03  0.3023672E+05  0.8601767E-03  0.6020425E-03  0.3552006E+00  0.8601767E-03  0.6020425E-03  0.3552006E+00  0.3552006E+00
  0.9157294E-01   0.2468613E+06   0.3519703E+02   0.2296207E-18             NAN   0.3654145E+02             NAN   0.3607013E+02  0.1080356E-02  0.7373795E-03  0.3429767E+05  0.8699207E-03  0.5937502E-03  0.3800192E+00  0.8699207E-03  0.5937502E-03  0.3800192E+00  0.3800192E+00
  0.9756415E-01   0.2630123E+06   0.3537091E+02   0.2296207E-18             NAN   0.3669989E+02             NAN   0.3632608E+02  0.1157424E-02  0.7697900E-03  0.3876336E+05  0.8795978E-03  0.5850111E-03  0.4053606E+00  0.8795978E-03  0.5850111E-03  0.4053606E+00  0.4053606E+00
  0.1038683E+00   0.2800071E+06   0.3554365E+02   0.2296207E-18             NAN   0.3685643E+02             NAN   0.3657896E+02  0.1238869E-02  0.8023102E-03  0.4365588E+05  0.8891282E-03  0.5758128E-03  0.4311318E+00  0.8891282E-03  0.5758128E-03  0.4311318E+00  0.4311318E+00
  0.1104937E+00   0.2978676E+06   0.3571513E+02   0.2296207E-18             NAN   0.3701101E+02             NAN   0.3682869E+02  0.1324758E-02  0.8348039E-03  0.4899546E+05  0.8984185E-03  0.5661434E-03  0.4572210E+00  0.8984185E-03  0.5661434E-03  0.4572210E+00  0.4572210E+00
  0.1174477E+00   0.3166142E+06   0.3588526E+02   0.2296207E-18             NAN   0.3716360E+02             NAN   0.3707519E+02  0.1415124E-02  0.8671277E-03  0.5479962E+05  0.9073607E-03  0.5559920E-03  0.4834943E+00  0.9073607E-03  0.5559920E-03  0.4834943E+00  0.4834943E+00
  0.1247374E+00   0.3362657E+06   0.3605392E+02   0.2296207E-18             NAN   0.3731414E+02             NAN   0.3731840E+02  0.1509955E-02  0.8991325E-03  0.6108227E+05  0.9158296E-03  0.5453487E-03  0.5097932E+00  0.9158296E-03  0.5453487E-03  0.5097932E+00  0.5097932E+00
  0.1323691E+00   0.3568391E+06   0.3622098E+02   0.2296207E-18             NAN   0.3746260E+02             NAN   0.3755823E+02  0.1609191E-02  0.9306647E-03  0.6785262E+05  0.9236809E-03  0.5342046E-03  0.5359315E+00  0.9236809E-03  0.5342046E-03  0.5359315E+00  0.5359315E+00
  0.1403482E+00   0.3783492E+06   0.3638631E+02   0.2296207E-18             NAN   0.3760893E+02             NAN   0.3779463E+02  0.1712707E-02  0.9615686E-03  0.7511386E+05  0.9307485E-03  0.5225520E-03  0.5616911E+00  0.9307485E-03  0.5225520E-03  0.5616911E+00  0.5616911E+00
  0.1486795E+00   0.4008086E+06   0.3654978E+02   0.2296207E-18             NAN   0.3775310E+02             NAN   0.3802752E+02  0.1820306E-02  0.9916889E-03  0.8286167E+05  0.9368419E-03  0.5103845E-03  0.5868187E+00  0.9368419E-03  0.5103845E-03  0.5868187E+00  0.5868187E+00
  0.1573667E+00   0.4242274E+06   0.3671122E+02   0.2296207E-18             NAN   0.3789506E+02             NAN   0.3825686E+02  0.1931697E-02  0.1020873E-02  0.9108243E+05  0.9417431E-03  0.4976971E-03  0.6110212E+00  0.9417431E-03  0.4976971E-03  0.6110212E+00  0.6110212E+00
  0.1664126E+00   0.4486131E+06   0.3687047E+02   0.2296207E-18             NAN   0.3803479E+02             NAN   0.3848259E+02  0.2046486E-02  0.1048975E-02  0.9975115E+05  0.9452037E-03  0.4844864E-03  0.6339613E+00  0.9452037E-03  0.4844864E-03  0.6339613E+00  0.6339613E+00
  0.1758189E+00   0.4739705E+06   0.3702736E+02   0.2296207E-18             NAN   0.3817225E+02             NAN   0.3870466E+02  0.2164148E-02  0.1075857E-02  0.1088291E+06  0.9469413E-03  0.4707505E-03  0.6552533E+00  0.9469413E-03  0.4707505E-03  0.6552533E+00  0.6552533E+00
  0.1855862E+00   0.5003011E+06   0.3718168E+02   0.2296207E-18             NAN   0.3830741E+02             NAN   0.3892301E+02  0.2284007E-02  0.1101399E-02  0.1182608E+06  0.9466370E-03  0.4564893E-03  0.6744585E+00  0.9466370E-03  0.4564893E-03  0.6744585E+00  0.6744585E+00
  0.1957140E+00   0.5276036E+06   0.3733323E+02   0.2296207E-18             NAN   0.3844025E+02             NAN   0.3913761E+02  0.2405207E-02  0.1125494E-02  0.1279713E+06  0.9439327E-03  0.4417043E-03  0.6910819E+00  0.9439327E-03  0.4417043E-03  0.6910819E+00  0.6910819E+00
  0.2062006E+00   0.5558732E+06   0.3748179E+02   0.2296207E-18             NAN   0.3857074E+02             NAN   0.3934841E+02  0.2526683E-02  0.1148062E-02  0.1378621E+06  0.9384295E-03  0.4263990E-03  0.7045699E+00  0.9384295E-03  0.4263990E-03  0.7045699E+00  0.7045699E+00
  0.2170429E+00   0.5851019E+06   0.3762709E+02   0.2296207E-18             NAN   0.3869885E+02             NAN   0.3955538E+02  0.2647124E-02  0.1169051E-02  0.1478073E+06  0.9296882E-03  0.4105787E-03  0.7143107E+00  0.9296882E-03  0.4105787E-03  0.7143107E+00  0.7143107E+00
  0.2282367E+00   0.6152779E+06   0.3776887E+02   0.2296207E-18             NAN   0.3882457E+02             NAN   0.3975848E+02  0.2764935E-02  0.1188443E-02  0.1576492E+06  0.9172315E-03  0.3942507E-03  0.7196378E+00  0.9172315E-03  0.3942507E-03  0.7196378E+00  0.7196378E+00
  0.2397762E+00   0.6463861E+06   0.3790684E+02   0.2296207E-18             NAN   0.3894788E+02             NAN   0.3995768E+02  0.2878197E-02  0.1206262E-02  0.1671935E+06  0.9005519E-03  0.3774243E-03  0.7198398E+00  0.9005519E-03  0.3774243E-03  0.7198398E+00  0.7198398E+00
  0.2516546E+00   0.6784076E+06   0.3804067E+02   0.2296207E-18             NAN   0.3906876E+02             NAN   0.4015295E+02  0.2984626E-02  0.1222577E-02  0.1762049E+06  0.8791240E-03  0.3601109E-03  0.7141781E+00  0.8791240E-03  0.3601109E-03  0.7141781E+00  0.7141781E+00
  0.2638634E+00   0.7113200E+06   0.3817002E+02   0.2296207E-18             NAN   0.3918719E+02             NAN   0.4034428E+02  0.3081537E-02  0.1237508E-02  0.1844029E+06  0.8524259E-03  0.3423239E-03  0.7019162E+00  0.8524259E-03  0.3423239E-03  0.7019162E+00  0.7019162E+00
  0.2763929E+00   0.7450968E+06   0.3829452E+02   0.2296207E-18             NAN   0.3930317E+02             NAN   0.4053165E+02  0.3165819E-02  0.1251233E-02  0.1914586E+06  0.8199710E-03  0.3240789E-03  0.6823630E+00  0.8199710E-03  0.3240789E-03  0.6823630E+00  0.6823630E+00
  0.2892320E+00   0.7797083E+06   0.3841376E+02   0.2296207E-18             NAN   0.3941669E+02             NAN   0.4071503E+02  0.3233924E-02  0.1263987E-02  0.1969937E+06  0.7813526E-03  0.3053936E-03  0.6549344E+00  0.7813526E-03  0.3053936E-03  0.6549344E+00  0.6549344E+00
  0.3023682E+00   0.8151207E+06   0.3852732E+02   0.2296207E-18             NAN   0.3952773E+02             NAN   0.4089441E+02  0.3281893E-02  0.1276059E-02  0.2005833E+06  0.7363031E-03  0.2862880E-03  0.6192348E+00  0.7363031E-03  0.2862880E-03  0.6192348E+00  0.6192348E+00
  0.3157877E+00   0.8512970E+06   0.3863477E+02   0.2296207E-18             NAN   0.3963629E+02             NAN   0.4106979E+02  0.3305417E-02  0.1287786E-02  0.2017630E+06  0.6847656E-03  0.2667838E-03  0.5751559E+00  0.6847656E-03  0.2667838E-03  0.5751559E+00  0.5751559E+00
  0.3294756E+00   0.8881965E+06   0.3873564E+02   0.2296207E-18             NAN   0.3974237E+02             NAN   0.4124116E+02  0.3299957E-02  0.1299535E-02  0.2000422E+06  0.6269750E-03  0.2469050E-03  0.5229881E+00  0.6269750E-03  0.2469050E-03  0.5229881E+00  0.5229881E+00
  0.3434153E+00   0.9257752E+06   0.3882948E+02   0.2296207E-18             NAN   0.3984597E+02             NAN   0.4140852E+02  0.3260922E-02  0.1311675E-02  0.1949248E+06  0.5635360E-03  0.2266769E-03  0.4635285E+00  0.5635360E-03  0.2266769E-03  0.4635285E+00  0.4635285E+00
  0.3575895E+00   0.9639858E+06   0.3891586E+02   0.2296207E-18             NAN   0.3994708E+02             NAN   0.4157187E+02  0.3183897E-02  0.1324535E-02  0.1859361E+06  0.4954826E-03  0.2061261E-03  0.3981636E+00  0.4954826E-03  0.2061261E-03  0.3981636E+00  0.3981636E+00
  0.3719795E+00   0.1002778E+07   0.3899438E+02   0.2296207E-18             NAN   0.4004571E+02             NAN   0.4173121E+02  0.3064891E-02  0.1338353E-02  0.1726538E+06  0.4242991E-03  0.1852796E-03  0.3288983E+00  0.4242991E-03  0.1852796E-03  0.3288983E+00  0.3288983E+00
  0.3865655E+00   0.1042099E+07   0.3906467E+02   0.2296207E-18             NAN   0.4014187E+02             NAN   0.4188655E+02  0.2900563E-02  0.1353204E-02  0.1547359E+06  0.3518832E-03  0.1641646E-03  0.2583067E+00  0.3518832E-03  0.1641646E-03  0.2583067E+00  0.2583067E+00
  0.4013269E+00   0.1081893E+07   0.3912645E+02   0.2296207E-18             NAN   0.4023556E+02             NAN   0.4203790E+02  0.2688330E-02  0.1368942E-02  0.1319388E+06  0.2804455E-03  0.1428075E-03  0.1893942E+00  0.2804455E-03  0.1428075E-03  0.1893942E+00  0.1893942E+00
  0.4162422E+00   0.1122101E+07   0.3917951E+02   0.2296207E-18             NAN   0.4032678E+02             NAN   0.4218528E+02  0.2426295E-02  0.1385145E-02  0.1041150E+06  0.2123610E-03  0.1212345E-03  0.1253929E+00  0.2123610E-03  0.1212345E-03  0.1253929E+00  0.1253929E+00
  0.4312891E+00   0.1162664E+07   0.3922372E+02   0.2296207E-18             NAN   0.4041556E+02             NAN   0.4232870E+02  0.2112947E-02  0.1401099E-02  0.7118478E+05  0.1500100E-03  0.9947190E-04  0.6954198E-01  0.1500100E-03  0.9947190E-04  0.6954198E-01  0.6954198E-01
  0.4464445E+00   0.1203520E+07   0.3925905E+02   0.2296207E-18             NAN   0.4050190E+02             NAN   0.4246818E+02  0.1746649E-02  0.1415843E-02  0.3308055E+05  0.9566566E-04  0.7754712E-04  0.2493168E-01  0.9566566E-04  0.7754712E-04  0.2493168E-01  0.2493168E-01
  0.4616850E+00   0.1244605E+07   0.3928548E+02   0.2296207E-18             NAN   0.4058582E+02             NAN   0.4260375E+02  0.1325006E-02  0.1428271E-02 -0.1032656E+05  0.5147827E-04  0.5549028E-04 -0.5520651E-02  0.5147827E-04  0.5549028E-04  0.5520651E-02  0.5520651E-02
  0.4769865E+00   0.1285855E+07   0.3930306E+02   0.2296207E-18             NAN   0.4066734E+02             NAN   0.4273543E+02  0.8442797E-03  0.1437299E-02 -0.5930194E+05  0.1958125E-04  0.3333507E-04 -0.1892568E-01  0.1958125E-04  0.3333507E-04  0.1892568E-01  0.1892568E-01
  0.4923247E+00   0.1327204E+07   0.3931184E+02   0.2296207E-18             NAN   0.4074646E+02             NAN   0.4286326E+02  0.2990229E-03  0.1442056E-02 -0.1143033E+06  0.2305609E-05  0.1111894E-04 -0.1212742E-01  0.2305609E-05  0.1111894E-04  0.1212742E-01  0.1212742E-01


==> data/LoW_comparison_highRe_MixLength.dat <==
   1.1164980e+02   1.7288420e+01
   1.8613800e+02   1.8566220e+01
   2.6079380e+02   1.9409330e+01
   3.3572860e+02   2.0040760e+01
   4.1104760e+02   2.0546770e+01
   4.8685320e+02   2.0969910e+01
   5.6324520e+02   2.1334290e+01
   6.4032100e+02   2.1654920e+01
   7.1817610e+02   2.1941790e+01
   7.9690410e+02   2.2201840e+01
   8.7659720e+02   2.2440120e+01
   9.5734630e+02   2.2660410e+01
   1.0392410e+03   2.2865610e+01
   1.1223690e+03   2.3057990e+01
   1.2068200e+03   2.3239360e+01
   1.2926780e+03   2.3411180e+01
   1.3800310e+03   2.3574650e+01
   1.4689620e+03   2.3730780e+01
   1.5595570e+03   2.3880390e+01
   1.6518980e+03   2.4024200e+01
   1.7460670e+03   2.4162800e+01
   1.8421470e+03   2.4296720e+01
   1.9402170e+03   2.4426390e+01
   2.0403560e+03   2.4552200e+01
   2.1426420e+03   2.4674490e+01
   2.2471520e+03   2.4793550e+01
   2.3539600e+03   2.4909640e+01
   2.4631400e+03   2.5022980e+01
   2.5747630e+03   2.5133780e+01
   2.6888970e+03   2.5242220e+01
   2.8056090e+03   2.5348440e+01
   2.9249630e+03   2.5452590e+01
   3.0470200e+03   2.5554800e+01
   3.1718380e+03   2.5655170e+01
   3.2994720e+03   2.5753790e+01
   3.4299720e+03   2.5850770e+01
   3.5633850e+03   2.5946170e+01
   3.6997530e+03   2.6040050e+01
   3.8391160e+03   2.6132490e+01
   3.9815060e+03   2.6223540e+01
   4.1269510e+03   2.6313240e+01
   4.2754730e+03   2.6401630e+01
   4.4270910e+03   2.6488750e+01
   4.5818150e+03   2.6574630e+01
   4.7396500e+03   2.6659300e+01
   4.9005940e+03   2.6742780e+01
   5.0646390e+03   2.6825100e+01
   5.2317700e+03   2.6906260e+01
   5.4019640e+03   2.6986290e+01
   5.5751920e+03   2.7065200e+01
   5.7514160e+03   2.7143000e+01
   5.9305920e+03   2.7219700e+01
   6.1126690e+03   2.7295300e+01
   6.2975850e+03   2.7369800e+01
   6.4852730e+03   2.7443220e+01
   6.6756590e+03   2.7515560e+01
   6.8686580e+03   2.7586810e+01
   7.0641800e+03   2.7656980e+01
   7.2621270e+03   2.7726070e+01
   7.4623950e+03   2.7794080e+01
   7.6648690e+03   2.7861010e+01
   7.8694320e+03   2.7926850e+01
   8.0759580e+03   2.7991620e+01
   8.2843130e+03   2.8055300e+01
   8.4943610e+03   2.8117890e+01
   8.7059570e+03   2.8179410e+01
   8.9189530e+03   2.8239830e+01
   9.1331960e+03   2.8299180e+01
   9.3485280e+03   2.8357440e+01
   9.5647880e+03   2.8414610e+01
   9.7818120e+03   2.8470700e+01
   9.9994320e+03   2.8525710e+01
   1.0217480e+04   2.8579640e+01
   1.0435790e+04   2.8632490e+01


==> data/LoW_comparison_highRe_kEps.dat <==
   1.9523610e+02   1.8685520e+01
   3.2548960e+02   1.9963330e+01
   4.5603620e+02   2.0806430e+01
   5.8707060e+02   2.1437860e+01
   7.1877690e+02   2.1943880e+01
   8.5133410e+02   2.2367010e+01
   9.8491670e+02   2.2731390e+01
   1.1196950e+03   2.3052030e+01
   1.2558360e+03   2.3338890e+01
   1.3935030e+03   2.3598940e+01
   1.5328590e+03   2.3837220e+01
   1.6740600e+03   2.4057520e+01
   1.8172650e+03   2.4262720e+01
   1.9626270e+03   2.4455100e+01
   2.1103010e+03   2.4636460e+01
   2.2604370e+03   2.4808280e+01
   2.4131860e+03   2.4971760e+01
   2.5686960e+03   2.5127880e+01
   2.7271140e+03   2.5277500e+01
   2.8885850e+03   2.5421310e+01
   3.0532540e+03   2.5559910e+01
   3.2212630e+03   2.5693820e+01
   3.3927530e+03   2.5823490e+01
   3.5678610e+03   2.5949300e+01
   3.7467230e+03   2.6071590e+01
   3.9294740e+03   2.6190650e+01
   4.1162440e+03   2.6306740e+01
   4.3071610e+03   2.6420090e+01
   4.5023500e+03   2.6530890e+01
   4.7019300e+03   2.6639320e+01
   4.9060180e+03   2.6745540e+01
   5.1147260e+03   2.6849700e+01
   5.3281610e+03   2.6951900e+01
   5.5464240e+03   2.7052270e+01
   5.7696100e+03   2.7150900e+01
   5.9978080e+03   2.7247870e+01
   6.2311000e+03   2.7343270e+01
   6.4695600e+03   2.7437160e+01
   6.7132560e+03   2.7529600e+01
   6.9622460e+03   2.7620640e+01
   7.2165770e+03   2.7710340e+01
   7.4762910e+03   2.7798730e+01
   7.7414170e+03   2.7885850e+01
   8.0119750e+03   2.7971730e+01
   8.2879720e+03   2.8056400e+01
   8.5694060e+03   2.8139880e+01
   8.8562630e+03   2.8222200e+01
   9.1485150e+03   2.8303370e+01
   9.4461250e+03   2.8383400e+01
   9.7490390e+03   2.8462310e+01
   1.0057190e+04   2.8540110e+01
   1.0370510e+04   2.8616800e+01
   1.0688900e+04   2.8692400e+01
   1.1012250e+04   2.8766910e+01
   1.1340450e+04   2.8840330e+01
   1.1673370e+04   2.8912660e+01
   1.2010850e+04   2.8983910e+01
   1.2352750e+04   2.9054090e+01
   1.2698890e+04   2.9123180e+01
   1.3049090e+04   2.9191180e+01
   1.3403150e+04   2.9258110e+01
   1.3760850e+04   2.9323960e+01
   1.4121990e+04   2.9388720e+01
   1.4486330e+04   2.9452400e+01
   1.4853630e+04   2.9515000e+01
   1.5223640e+04   2.9576510e+01
   1.5596100e+04   2.9636940e+01
   1.5970730e+04   2.9696280e+01
   1.6347270e+04   2.9754540e+01
   1.6725430e+04   2.9811710e+01
   1.7104930e+04   2.9867810e+01
   1.7485470e+04   2.9922810e+01
   1.7866760e+04   2.9976740e+01
   1.8248500e+04   3.0029600e+01


==> data/LoW_comparison_lowRe.dat <==
   4.3378500e-02   4.3378500e-02
   1.3013550e-01   1.3013540e-01
   2.1709050e-01   2.1709010e-01
   3.0464300e-01   3.0464210e-01
   3.9319380e-01   3.9319220e-01
   4.8314440e-01   4.8314140e-01
   5.7490480e-01   5.7489940e-01
   6.6889820e-01   6.6888890e-01
   7.6556680e-01   7.6555070e-01
   8.6537600e-01   8.6534910e-01
   9.6882060e-01   9.6877650e-01
   1.0764300e+00   1.0763590e+00
   1.1887750e+00   1.1886630e+00
   1.3064740e+00   1.3063000e+00
   1.4302010e+00   1.4299330e+00
   1.5606910e+00   1.5602840e+00
   1.6987540e+00   1.6981410e+00
   1.8452800e+00   1.8443660e+00
   2.0012520e+00   1.9998980e+00
   2.1677590e+00   2.1657630e+00
   2.3460090e+00   2.3430800e+00
   2.5373450e+00   2.5330590e+00
   2.7432610e+00   2.7370060e+00
   2.9654230e+00   2.9563130e+00
   3.2056910e+00   3.1924400e+00
   3.4661420e+00   3.4468910e+00
   3.7491020e+00   3.7211680e+00
   4.0571700e+00   4.0166950e+00
   4.3932610e+00   4.3347320e+00
   4.7606400e+00   4.6762430e+00
   5.1629710e+00   5.0417490e+00
   5.6043630e+00   5.4311730e+00
   6.0894280e+00   5.8436970e+00
   6.6233430e+00   6.2776630e+00
   7.2119240e+00   6.7305660e+00
   7.8617010e+00   7.1991360e+00
   8.5800110e+00   7.6795170e+00
   9.3750930e+00   8.1675180e+00
   1.0256200e+01   8.6588750e+00
   1.1233740e+01   9.1495030e+00
   1.2319380e+01   9.6356910e+00
   1.3526220e+01   1.0114240e+01
   1.4868980e+01   1.0582520e+01
   1.6364170e+01   1.1038500e+01
   1.8030300e+01   1.1480740e+01
   1.9888120e+01   1.1908320e+01
   2.1960910e+01   1.2320770e+01
   2.4274690e+01   1.2718050e+01
   2.6858610e+01   1.3100420e+01
   2.9745280e+01   1.3468430e+01
   3.2971110e+01   1.3822840e+01
   3.6576760e+01   1.4164560e+01
   4.0607600e+01   1.4494620e+01
   4.5114170e+01   1.4814140e+01
   5.0152750e+01   1.5124260e+01
   5.5785920e+01   1.5426150e+01
   6.2083190e+01   1.5720970e+01
   6.9121660e+01   1.6009830e+01
   7.6986770e+01   1.6293790e+01
   8.5773040e+01   1.6573830e+01
   9.5584890e+01   1.6850800e+01
   1.0653750e+02   1.7125480e+01
   1.1875780e+02   1.7398450e+01
   1.3238530e+02   1.7670210e+01
   1.4757300e+02   1.7941070e+01
   1.6448880e+02   1.8211250e+01
   1.8331630e+02   1.8480840e+01
   2.0425560e+02   1.8749820e+01
   2.2752490e+02   1.9018140e+01
   2.5336130e+02   1.9285690e+01
   2.8202210e+02   1.9552320e+01
   3.1378540e+02   1.9817900e+01
   3.4895170e+02   2.0082260e+01
   3.8784430e+02   2.0345260e+01
   4.3081070e+02   2.0606750e+01


==> data/LoW_drag_ReH_1E+05_consistent.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.9980245E-05   0.4566033E-01   0.4566033E-01  -0.1678495E+02   0.4566033E-01             NAN  -0.1678495E+02             NAN
  0.2994073E-04   0.1369810E+00   0.1369799E+00  -0.1666647E+02   0.1369810E+00             NAN  -0.1666645E+02             NAN
  0.4993534E-04   0.2284577E+00   0.2284545E+00  -0.1654781E+02   0.2284577E+00             NAN  -0.1654775E+02             NAN
  0.7003235E-04   0.3204030E+00   0.3203965E+00  -0.1642856E+02   0.3204030E+00             NAN  -0.1642844E+02             NAN
  0.9029968E-04   0.4131274E+00   0.4131163E+00  -0.1630833E+02   0.4131274E+00             NAN  -0.1630812E+02             NAN
  0.1108050E-03   0.5069407E+00   0.5069231E+00  -0.1618670E+02   0.5069407E+00             NAN  -0.1618638E+02             NAN
  0.1316166E-03   0.6021551E+00   0.6021289E+00  -0.1606329E+02   0.6021551E+00             NAN  -0.1606283E+02             NAN
  0.1528040E-03   0.6990890E+00   0.6990510E+00  -0.1593767E+02   0.6990890E+00             NAN  -0.1593704E+02             NAN
  0.1744386E-03   0.7980689E+00   0.7980148E+00  -0.1580943E+02   0.7980689E+00             NAN  -0.1580860E+02             NAN
  0.1965942E-03   0.8994325E+00   0.8993562E+00  -0.1567815E+02   0.8994325E+00             NAN  -0.1567707E+02             NAN
  0.2193477E-03   0.1003532E+01   0.1003424E+01  -0.1554336E+02   0.1003532E+01             NAN  -0.1554199E+02             NAN
  0.2427797E-03   0.1110735E+01   0.1110585E+01  -0.1540461E+02   0.1110735E+01             NAN  -0.1540288E+02             NAN
  0.2669750E-03   0.1221430E+01   0.1221220E+01  -0.1526140E+02   0.1221430E+01             NAN  -0.1525924E+02             NAN
  0.2920234E-03   0.1336028E+01   0.1335735E+01  -0.1511323E+02   0.1336028E+01             NAN  -0.1511053E+02             NAN
  0.3180205E-03   0.1454967E+01   0.1454559E+01  -0.1495955E+02   0.1454967E+01             NAN  -0.1495619E+02             NAN
  0.3450683E-03   0.1578712E+01   0.1578144E+01  -0.1479980E+02   0.1578712E+01             NAN  -0.1479562E+02             NAN
  0.3732759E-03   0.1707764E+01   0.1706974E+01  -0.1463337E+02   0.1707764E+01             NAN  -0.1462815E+02             NAN
  0.4027607E-03   0.1842659E+01   0.1841564E+01  -0.1445964E+02   0.1842659E+01             NAN  -0.1445311E+02             NAN
  0.4336491E-03   0.1983975E+01   0.1982460E+01  -0.1427793E+02   0.1983975E+01             NAN  -0.1426973E+02             NAN
  0.4660775E-03   0.2132337E+01   0.2130244E+01  -0.1408757E+02   0.2132337E+01             NAN  -0.1407721E+02             NAN
  0.5001933E-03   0.2288420E+01   0.2285534E+01  -0.1388782E+02   0.2288420E+01             NAN  -0.1387468E+02             NAN
  0.5361565E-03   0.2452954E+01   0.2448984E+01  -0.1367795E+02   0.2452954E+01             NAN  -0.1366117E+02             NAN
  0.5741403E-03   0.2626733E+01   0.2621283E+01  -0.1345721E+02   0.2626733E+01             NAN  -0.1343567E+02             NAN
  0.6143331E-03   0.2810618E+01   0.2803149E+01  -0.1322484E+02   0.2810618E+01             NAN  -0.1319705E+02             NAN
  0.6569398E-03   0.3005546E+01   0.2995328E+01  -0.1298013E+02   0.3005546E+01             NAN  -0.1294411E+02             NAN
  0.7021831E-03   0.3212537E+01   0.3198581E+01  -0.1272242E+02   0.3212537E+01             NAN  -0.1267551E+02             NAN
  0.7503058E-03   0.3432702E+01   0.3413671E+01  -0.1245113E+02   0.3432702E+01             NAN  -0.1238982E+02             NAN
  0.8015726E-03   0.3667251E+01   0.3641344E+01  -0.1216583E+02   0.3667251E+01             NAN  -0.1208546E+02             NAN
  0.8562719E-03   0.3917505E+01   0.3882304E+01  -0.1186628E+02   0.3917505E+01             NAN  -0.1176072E+02             NAN
  0.9147186E-03   0.4184902E+01   0.4137177E+01  -0.1155251E+02   0.4184902E+01             NAN  -0.1141374E+02             NAN
  0.9772561E-03   0.4471016E+01   0.4406473E+01  -0.1122488E+02   0.4471016E+01             NAN  -0.1104247E+02             NAN
  0.1044259E-02   0.4777561E+01   0.4690536E+01  -0.1088415E+02   0.4777561E+01             NAN  -0.1064468E+02             NAN
  0.1116138E-02   0.5106411E+01   0.4989496E+01  -0.1053153E+02   0.5106411E+01             NAN  -0.1021796E+02             NAN
  0.1193339E-02   0.5459610E+01   0.5303215E+01  -0.1016867E+02   0.5459610E+01             NAN  -0.9759636E+01             NAN
  0.1276350E-02   0.5839392E+01   0.5631247E+01  -0.9797670E+01   0.5839392E+01             NAN  -0.9266818E+01             NAN
  0.1365705E-02   0.6248195E+01   0.5972806E+01  -0.9421010E+01   0.6248195E+01             NAN  -0.8736342E+01             NAN
  0.1461984E-02   0.6688682E+01   0.6326758E+01  -0.9041406E+01   0.6688682E+01             NAN  -0.8164752E+01             NAN
  0.1565824E-02   0.7163758E+01   0.6691639E+01  -0.8661679E+01   0.7163758E+01             NAN  -0.7548279E+01             NAN
  0.1677918E-02   0.7676594E+01   0.7065699E+01  -0.8284587E+01   0.7676594E+01             NAN  -0.6882805E+01             NAN
  0.1799022E-02   0.8230652E+01   0.7446968E+01  -0.7912685E+01   0.8230652E+01             NAN  -0.6163841E+01             NAN
  0.1929961E-02   0.8829707E+01   0.7833338E+01  -0.7548209E+01   0.8829707E+01             NAN  -0.5386489E+01             NAN
  0.2071634E-02   0.9477873E+01   0.8222652E+01  -0.7193005E+01   0.9477873E+01   0.1082240E+02  -0.4545408E+01  -0.4631925E+01
  0.2225023E-02   0.1017964E+02   0.8612786E+01  -0.6848512E+01   0.1017964E+02   0.1100097E+02  -0.3634776E+01  -0.4516063E+01
  0.2391194E-02   0.1093988E+02   0.9001723E+01  -0.6515766E+01   0.1093988E+02   0.1118104E+02  -0.2648254E+01  -0.4399234E+01
  0.2571312E-02   0.1176394E+02   0.9387611E+01  -0.6195442E+01   0.1176394E+02   0.1136260E+02  -0.1578937E+01  -0.4281436E+01
  0.2766642E-02   0.1265758E+02   0.9768804E+01  -0.5887907E+01   0.1265758E+02   0.1154564E+02  -0.4193113E+00  -0.4162674E+01
  0.2978560E-02   0.1362712E+02   0.1014388E+02  -0.5593269E+01             NAN   0.1173015E+02             NAN  -0.4042958E+01
  0.3208561E-02   0.1467939E+02   0.1051167E+02  -0.5311436E+01             NAN   0.1191611E+02             NAN  -0.3922307E+01
  0.3458269E-02   0.1582183E+02   0.1087123E+02  -0.5042161E+01             NAN   0.1210348E+02             NAN  -0.3800742E+01
  0.3729448E-02   0.1706249E+02   0.1122184E+02  -0.4785081E+01             NAN   0.1229221E+02             NAN  -0.3678291E+01
  0.4024007E-02   0.1841012E+02   0.1156300E+02  -0.4539753E+01             NAN   0.1248225E+02             NAN  -0.3554986E+01
  0.4344017E-02   0.1987419E+02   0.1189440E+02  -0.4305676E+01             NAN   0.1267355E+02             NAN  -0.3430866E+01
  0.4691719E-02   0.2146495E+02   0.1221589E+02  -0.4082317E+01             NAN   0.1286605E+02             NAN  -0.3305970E+01
  0.5069532E-02   0.2319347E+02   0.1252747E+02  -0.3869120E+01             NAN   0.1305968E+02             NAN  -0.3180343E+01
  0.5480075E-02   0.2507173E+02   0.1282927E+02  -0.3665524E+01             NAN   0.1325435E+02             NAN  -0.3054035E+01
  0.5926167E-02   0.2711264E+02   0.1312151E+02  -0.3470967E+01             NAN   0.1345000E+02             NAN  -0.2927095E+01
  0.6410852E-02   0.2933010E+02   0.1340452E+02  -0.3284896E+01             NAN   0.1364654E+02             NAN  -0.2799580E+01
  0.6937400E-02   0.3173910E+02   0.1367867E+02  -0.3106773E+01             NAN   0.1384387E+02             NAN  -0.2671544E+01
  0.7509331E-02   0.3435572E+02   0.1394440E+02  -0.2936076E+01             NAN   0.1404192E+02             NAN  -0.2543047E+01
  0.8130421E-02   0.3719725E+02   0.1420220E+02  -0.2772302E+01             NAN   0.1424059E+02             NAN  -0.2414149E+01
  0.8804718E-02   0.4028221E+02   0.1445255E+02  -0.2614973E+01             NAN   0.1443977E+02             NAN  -0.2284913E+01
  0.9536558E-02   0.4363043E+02   0.1469598E+02  -0.2463636E+01             NAN   0.1463939E+02             NAN  -0.2155402E+01
  0.1033057E-01   0.4726309E+02   0.1493303E+02  -0.2317864E+01             NAN   0.1483932E+02             NAN  -0.2025679E+01
  0.1119170E-01   0.5120282E+02   0.1516421E+02  -0.2177259E+01             NAN   0.1503949E+02             NAN  -0.1895810E+01
  0.1212521E-01   0.5547371E+02   0.1539004E+02  -0.2041456E+01             NAN   0.1523977E+02             NAN  -0.1765861E+01
  0.1313671E-01   0.6010138E+02   0.1561103E+02  -0.1910117E+01             NAN   0.1544008E+02             NAN  -0.1635898E+01
  0.1423214E-01   0.6511304E+02   0.1582766E+02  -0.1782944E+01             NAN   0.1564031E+02             NAN  -0.1505985E+01
  0.1541780E-01   0.7053751E+02   0.1604039E+02  -0.1659669E+01             NAN   0.1584036E+02             NAN  -0.1376190E+01
  0.1670035E-01   0.7640529E+02   0.1624964E+02  -0.1540063E+01             NAN   0.1604013E+02             NAN  -0.1246577E+01
  0.1808683E-01   0.8274855E+02   0.1645579E+02  -0.1423936E+01             NAN   0.1623952E+02             NAN  -0.1117212E+01
  0.1958466E-01   0.8960119E+02   0.1665921E+02  -0.1311134E+01             NAN   0.1643842E+02             NAN  -0.9881588E+00
  0.2120160E-01   0.9699884E+02   0.1686019E+02  -0.1201545E+01             NAN   0.1663675E+02             NAN  -0.8594817E+00
  0.2294584E-01   0.1049788E+03   0.1705899E+02  -0.1095092E+01             NAN   0.1683440E+02             NAN  -0.7312435E+00
  0.2482590E-01   0.1135803E+03   0.1725582E+02  -0.9917388E+00             NAN   0.1703127E+02             NAN  -0.6035062E+00
  0.2685071E-01   0.1228439E+03   0.1745086E+02  -0.8914827E+00             NAN   0.1722729E+02             NAN  -0.4763309E+00
  0.2902952E-01   0.1328121E+03   0.1764423E+02  -0.7943544E+00             NAN   0.1742234E+02             NAN  -0.3497774E+00
  0.3137197E-01   0.1435290E+03   0.1783600E+02  -0.7004134E+00             NAN   0.1761634E+02             NAN  -0.2239044E+00
  0.3388802E-01   0.1550401E+03   0.1802621E+02  -0.6097438E+00             NAN   0.1780921E+02             NAN  -0.9876929E-01
  0.3658794E-01   0.1673924E+03   0.1821487E+02  -0.5224491E+00             NAN   0.1800085E+02             NAN   0.2557173E-01
  0.3948231E-01   0.1806344E+03   0.1840197E+02  -0.4386473E+00             NAN   0.1819119E+02             NAN   0.1490639E+00
  0.4258194E-01   0.1948154E+03   0.1858744E+02  -0.3584653E+00             NAN   0.1838013E+02             NAN   0.2716539E+00
  0.4589792E-01   0.2099862E+03   0.1877124E+02  -0.2820342E+00             NAN   0.1856760E+02             NAN   0.3932899E+00
  0.4944149E-01   0.2261983E+03   0.1895328E+02  -0.2094842E+00             NAN   0.1875353E+02             NAN   0.5139213E+00
  0.5322407E-01   0.2435039E+03   0.1913348E+02  -0.1409402E+00             NAN   0.1893783E+02             NAN   0.6334993E+00
  0.5725716E-01   0.2619556E+03   0.1931175E+02  -0.7651768E-01             NAN   0.1912044E+02             NAN   0.7519765E+00
  0.6155234E-01   0.2816063E+03   0.1948798E+02  -0.1631893E-01             NAN   0.1930127E+02             NAN   0.8693071E+00
  0.6612117E-01   0.3025090E+03   0.1966209E+02   0.3957131E-01             NAN   0.1948028E+02             NAN   0.9854468E+00
  0.7097512E-01   0.3247162E+03   0.1983396E+02   0.9109081E-01             NAN   0.1965738E+02             NAN   0.1100353E+01
  0.7612555E-01   0.3482798E+03   0.2000351E+02   0.1381815E+00             NAN   0.1983251E+02             NAN   0.1213984E+01
  0.8158360E-01   0.3732508E+03   0.2017062E+02   0.1808044E+00             NAN   0.2000563E+02             NAN   0.1326301E+01
  0.8736013E-01   0.3996788E+03   0.2033521E+02   0.2189428E+00             NAN   0.2017665E+02             NAN   0.1437266E+01
  0.9346564E-01   0.4276119E+03   0.2049717E+02   0.2526046E+00             NAN   0.2034554E+02             NAN   0.1546843E+01
  0.9991015E-01   0.4570960E+03   0.2065640E+02   0.2818236E+00             NAN   0.2051223E+02             NAN   0.1654997E+01
  0.1067032E+00   0.4881746E+03   0.2081280E+02   0.3066609E+00             NAN   0.2067668E+02             NAN   0.1761694E+01
  0.1138536E+00   0.5208884E+03   0.2096627E+02   0.3272058E+00             NAN   0.2083884E+02             NAN   0.1866904E+01
  0.1213696E+00   0.5552746E+03   0.2111671E+02   0.3435758E+00             NAN   0.2099866E+02             NAN   0.1970596E+01
  0.1292586E+00   0.5913671E+03   0.2126403E+02   0.3559162E+00             NAN   0.2115609E+02             NAN   0.2072743E+01
  0.1375269E+00   0.6291953E+03   0.2140812E+02   0.3643989E+00             NAN   0.2131110E+02             NAN   0.2173317E+01
  0.1461801E+00   0.6687844E+03   0.2154888E+02   0.3692213E+00             NAN   0.2146365E+02             NAN   0.2272294E+01
  0.1552226E+00   0.7101546E+03   0.2168622E+02   0.3706044E+00             NAN   0.2161371E+02             NAN   0.2369650E+01
  0.1646577E+00   0.7533206E+03   0.2182004E+02   0.3687901E+00             NAN   0.2176123E+02             NAN   0.2465364E+01
  0.1744873E+00   0.7982917E+03   0.2195023E+02   0.3640398E+00             NAN   0.2190618E+02             NAN   0.2559415E+01
  0.1847121E+00   0.8450711E+03   0.2207671E+02   0.3566318E+00             NAN   0.2204855E+02             NAN   0.2651785E+01
  0.1953315E+00   0.8936556E+03   0.2219937E+02   0.3468613E+00             NAN   0.2218830E+02             NAN   0.2742456E+01
  0.2063433E+00   0.9440353E+03   0.2231812E+02   0.3350243E+00             NAN   0.2232541E+02             NAN   0.2831414E+01
  0.2177439E+00   0.9961937E+03   0.2243287E+02   0.3214087E+00             NAN   0.2245985E+02             NAN   0.2918644E+01
  0.2295280E+00   0.1050107E+04   0.2254353E+02   0.3063043E+00             NAN   0.2259162E+02             NAN   0.3004135E+01
  0.2416889E+00   0.1105744E+04   0.2265000E+02   0.2899988E+00             NAN   0.2272068E+02             NAN   0.3087875E+01
  0.2542182E+00   0.1163066E+04   0.2275219E+02   0.2727739E+00             NAN   0.2284704E+02             NAN   0.3169856E+01
  0.2671059E+00   0.1222028E+04   0.2285003E+02   0.2549013E+00             NAN   0.2297067E+02             NAN   0.3250069E+01
  0.2803403E+00   0.1282577E+04   0.2294343E+02   0.2366397E+00             NAN   0.2309157E+02             NAN   0.3328509E+01
  0.2939082E+00   0.1344651E+04   0.2303230E+02   0.2182317E+00             NAN   0.2320972E+02             NAN   0.3405172E+01
  0.3077947E+00   0.1408182E+04   0.2311656E+02   0.1999141E+00             NAN   0.2332514E+02             NAN   0.3480054E+01
  0.3219833E+00   0.1473097E+04   0.2319614E+02   0.1819069E+00             NAN   0.2343780E+02             NAN   0.3553155E+01
  0.3364563E+00   0.1539311E+04   0.2327096E+02   0.1644107E+00             NAN   0.2354773E+02             NAN   0.3624473E+01
  0.3511942E+00   0.1606738E+04   0.2334093E+02   0.1476051E+00             NAN   0.2365490E+02             NAN   0.3694012E+01
  0.3661762E+00   0.1675282E+04   0.2340597E+02   0.1316487E+00             NAN   0.2375934E+02             NAN   0.3761773E+01
  0.3813805E+00   0.1744843E+04   0.2346598E+02   0.1166785E+00             NAN   0.2386105E+02             NAN   0.3827762E+01
  0.3967837E+00   0.1815313E+04   0.2352086E+02   0.1028102E+00             NAN   0.2396003E+02             NAN   0.3891985E+01
  0.4123616E+00   0.1886583E+04   0.2357048E+02   0.9013325E-01             NAN   0.2405631E+02             NAN   0.3954449E+01
  0.4280890E+00   0.1958537E+04   0.2361466E+02   0.7872488E-01             NAN   0.2414988E+02             NAN   0.4015163E+01
  0.4439399E+00   0.2031056E+04   0.2365316E+02   0.6871003E-01             NAN   0.2424078E+02             NAN   0.4074137E+01
  0.4598875E+00   0.2104018E+04   0.2368569E+02   0.6021143E-01             NAN   0.2432901E+02             NAN   0.4131383E+01
  0.4759046E+00   0.2177297E+04   0.2371132E+02   0.5350061E-01             NAN   0.2441460E+02             NAN   0.4186914E+01
  0.4919635E+00   0.2250768E+04   0.2373076E+02   0.4840669E-01             NAN   0.2449757E+02             NAN   0.4240745E+01


==> data/LoW_drag_ReH_1E+05_frozenT.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.9980245E-05   0.4566033E-01   0.4566033E-01  -0.1954459E+02   0.4566033E-01             NAN  -0.1954459E+02             NAN
  0.2994073E-04   0.1369810E+00   0.1369799E+00  -0.1944275E+02   0.1369810E+00             NAN  -0.1944273E+02             NAN
  0.4993534E-04   0.2284577E+00   0.2284545E+00  -0.1934076E+02   0.2284577E+00             NAN  -0.1934069E+02             NAN
  0.7003235E-04   0.3204030E+00   0.3203965E+00  -0.1923827E+02   0.3204030E+00             NAN  -0.1923813E+02             NAN
  0.9029968E-04   0.4131274E+00   0.4131163E+00  -0.1913493E+02   0.4131274E+00             NAN  -0.1913470E+02             NAN
  0.1108050E-03   0.5069407E+00   0.5069231E+00  -0.1903041E+02   0.5069407E+00             NAN  -0.1903006E+02             NAN
  0.1316166E-03   0.6021551E+00   0.6021289E+00  -0.1892435E+02   0.6021551E+00             NAN  -0.1892385E+02             NAN
  0.1528040E-03   0.6990890E+00   0.6990510E+00  -0.1881640E+02   0.6990890E+00             NAN  -0.1881573E+02             NAN
  0.1744386E-03   0.7980689E+00   0.7980148E+00  -0.1870620E+02   0.7980689E+00             NAN  -0.1870532E+02             NAN
  0.1965942E-03   0.8994325E+00   0.8993562E+00  -0.1859338E+02   0.8994325E+00             NAN  -0.1859226E+02             NAN
  0.2193477E-03   0.1003532E+01   0.1003424E+01  -0.1847755E+02   0.1003532E+01             NAN  -0.1847614E+02             NAN
  0.2427797E-03   0.1110735E+01   0.1110585E+01  -0.1835831E+02   0.1110735E+01             NAN  -0.1835656E+02             NAN
  0.2669750E-03   0.1221430E+01   0.1221220E+01  -0.1823524E+02   0.1221430E+01             NAN  -0.1823309E+02             NAN
  0.2920234E-03   0.1336028E+01   0.1335735E+01  -0.1810788E+02   0.1336028E+01             NAN  -0.1810526E+02             NAN
  0.3180205E-03   0.1454967E+01   0.1454559E+01  -0.1797577E+02   0.1454967E+01             NAN  -0.1797260E+02             NAN
  0.3450683E-03   0.1578712E+01   0.1578144E+01  -0.1783840E+02   0.1578712E+01             NAN  -0.1783457E+02             NAN
  0.3732759E-03   0.1707764E+01   0.1706974E+01  -0.1769524E+02   0.1707764E+01             NAN  -0.1769062E+02             NAN
  0.4027607E-03   0.1842659E+01   0.1841564E+01  -0.1754573E+02   0.1842659E+01             NAN  -0.1754015E+02             NAN
  0.4336491E-03   0.1983975E+01   0.1982460E+01  -0.1738926E+02   0.1983975E+01             NAN  -0.1738252E+02             NAN
  0.4660775E-03   0.2132337E+01   0.2130244E+01  -0.1722520E+02   0.2132337E+01             NAN  -0.1721703E+02             NAN
  0.5001933E-03   0.2288420E+01   0.2285534E+01  -0.1705286E+02   0.2288420E+01             NAN  -0.1704293E+02             NAN
  0.5361565E-03   0.2452954E+01   0.2448984E+01  -0.1687154E+02   0.2452954E+01             NAN  -0.1685940E+02             NAN
  0.5741403E-03   0.2626733E+01   0.2621283E+01  -0.1668047E+02   0.2626733E+01             NAN  -0.1666556E+02             NAN
  0.6143331E-03   0.2810618E+01   0.2803149E+01  -0.1647888E+02   0.2810618E+01             NAN  -0.1646045E+02             NAN
  0.6569398E-03   0.3005546E+01   0.2995328E+01  -0.1626596E+02   0.3005546E+01             NAN  -0.1624302E+02             NAN
  0.7021831E-03   0.3212537E+01   0.3198581E+01  -0.1604087E+02   0.3212537E+01             NAN  -0.1601213E+02             NAN
  0.7503058E-03   0.3432702E+01   0.3413671E+01  -0.1580278E+02   0.3432702E+01             NAN  -0.1576655E+02             NAN
  0.8015726E-03   0.3667251E+01   0.3641344E+01  -0.1555090E+02   0.3667251E+01             NAN  -0.1550493E+02             NAN
  0.8562719E-03   0.3917505E+01   0.3882304E+01  -0.1528447E+02   0.3917505E+01             NAN  -0.1522579E+02             NAN
  0.9147186E-03   0.4184902E+01   0.4137177E+01  -0.1500283E+02   0.4184902E+01             NAN  -0.1492752E+02             NAN
  0.9772561E-03   0.4471016E+01   0.4406473E+01  -0.1470544E+02   0.4471016E+01             NAN  -0.1460838E+02             NAN
  0.1044259E-02   0.4777561E+01   0.4690536E+01  -0.1439196E+02   0.4777561E+01             NAN  -0.1426645E+02             NAN
  0.1116138E-02   0.5106411E+01   0.4989496E+01  -0.1406229E+02   0.5106411E+01             NAN  -0.1389964E+02             NAN
  0.1193339E-02   0.5459610E+01   0.5303215E+01  -0.1371661E+02   0.5459610E+01             NAN  -0.1350566E+02             NAN
  0.1276350E-02   0.5839392E+01   0.5631247E+01  -0.1335547E+02   0.5839392E+01             NAN  -0.1308204E+02             NAN
  0.1365705E-02   0.6248195E+01   0.5972806E+01  -0.1297979E+02   0.6248195E+01             NAN  -0.1262605E+02             NAN
  0.1461984E-02   0.6688682E+01   0.6326758E+01  -0.1259086E+02   0.6688682E+01             NAN  -0.1213471E+02             NAN
  0.1565824E-02   0.7163758E+01   0.6691639E+01  -0.1219035E+02   0.7163758E+01             NAN  -0.1160479E+02             NAN
  0.1677918E-02   0.7676594E+01   0.7065699E+01  -0.1178024E+02   0.7676594E+01             NAN  -0.1103276E+02             NAN
  0.1799022E-02   0.8230652E+01   0.7446968E+01  -0.1136275E+02   0.8230652E+01             NAN  -0.1041474E+02             NAN
  0.1929961E-02   0.8829707E+01   0.7833338E+01  -0.1094024E+02   0.8829707E+01             NAN  -0.9746531E+01             NAN
  0.2071634E-02   0.9477873E+01   0.8222652E+01  -0.1051514E+02   0.9477873E+01   0.1082240E+02  -0.9023542E+01  -0.7523806E+01
  0.2225023E-02   0.1017964E+02   0.8612786E+01  -0.1008982E+02   0.1017964E+02   0.1100097E+02  -0.8240768E+01  -0.7324619E+01
  0.2391194E-02   0.1093988E+02   0.9001723E+01  -0.9666542E+01   0.1093988E+02   0.1118104E+02  -0.7392759E+01  -0.7123767E+01
  0.2571312E-02   0.1176394E+02   0.9387611E+01  -0.9247366E+01   0.1176394E+02   0.1136260E+02  -0.6473580E+01  -0.6921250E+01
  0.2766642E-02   0.1265758E+02   0.9768804E+01  -0.8834135E+01   0.1265758E+02   0.1154564E+02  -0.5476772E+01  -0.6717075E+01
  0.2978560E-02   0.1362712E+02   0.1014388E+02  -0.8428430E+01             NAN   0.1173015E+02             NAN  -0.6511262E+01
  0.3208561E-02   0.1467939E+02   0.1051167E+02  -0.8031569E+01             NAN   0.1191611E+02             NAN  -0.6303839E+01
  0.3458269E-02   0.1582183E+02   0.1087123E+02  -0.7644607E+01             NAN   0.1210348E+02             NAN  -0.6094845E+01
  0.3729448E-02   0.1706249E+02   0.1122184E+02  -0.7268350E+01             NAN   0.1229221E+02             NAN  -0.5884329E+01
  0.4024007E-02   0.1841012E+02   0.1156300E+02  -0.6903373E+01             NAN   0.1248225E+02             NAN  -0.5672345E+01
  0.4344017E-02   0.1987419E+02   0.1189440E+02  -0.6550042E+01             NAN   0.1267355E+02             NAN  -0.5458958E+01
  0.4691719E-02   0.2146495E+02   0.1221589E+02  -0.6208543E+01             NAN   0.1286605E+02             NAN  -0.5244238E+01
  0.5069532E-02   0.2319347E+02   0.1252747E+02  -0.5878902E+01             NAN   0.1305968E+02             NAN  -0.5028263E+01
  0.5480075E-02   0.2507173E+02   0.1282927E+02  -0.5561014E+01             NAN   0.1325435E+02             NAN  -0.4811114E+01
  0.5926167E-02   0.2711264E+02   0.1312151E+02  -0.5254665E+01             NAN   0.1345000E+02             NAN  -0.4592882E+01
  0.6410852E-02   0.2933010E+02   0.1340452E+02  -0.4959553E+01             NAN   0.1364654E+02             NAN  -0.4373658E+01
  0.6937400E-02   0.3173910E+02   0.1367867E+02  -0.4675308E+01             NAN   0.1384387E+02             NAN  -0.4153541E+01
  0.7509331E-02   0.3435572E+02   0.1394440E+02  -0.4401510E+01             NAN   0.1404192E+02             NAN  -0.3932630E+01
  0.8130421E-02   0.3719725E+02   0.1420220E+02  -0.4137707E+01             NAN   0.1424059E+02             NAN  -0.3711031E+01
  0.8804718E-02   0.4028221E+02   0.1445255E+02  -0.3883424E+01             NAN   0.1443977E+02             NAN  -0.3488849E+01
  0.9536558E-02   0.4363043E+02   0.1469598E+02  -0.3638180E+01             NAN   0.1463939E+02             NAN  -0.3266194E+01
  0.1033057E-01   0.4726309E+02   0.1493303E+02  -0.3401500E+01             NAN   0.1483932E+02             NAN  -0.3043177E+01
  0.1119170E-01   0.5120282E+02   0.1516421E+02  -0.3172919E+01             NAN   0.1503949E+02             NAN  -0.2819908E+01
  0.1212521E-01   0.5547371E+02   0.1539004E+02  -0.2951997E+01             NAN   0.1523977E+02             NAN  -0.2596501E+01
  0.1313671E-01   0.6010138E+02   0.1561103E+02  -0.2738324E+01             NAN   0.1544008E+02             NAN  -0.2373069E+01
  0.1423214E-01   0.6511304E+02   0.1582766E+02  -0.2531527E+01             NAN   0.1564031E+02             NAN  -0.2149725E+01
  0.1541780E-01   0.7053751E+02   0.1604039E+02  -0.2331278E+01             NAN   0.1584036E+02             NAN  -0.1926582E+01
  0.1670035E-01   0.7640529E+02   0.1624964E+02  -0.2137297E+01             NAN   0.1604013E+02             NAN  -0.1703753E+01
  0.1808683E-01   0.8274855E+02   0.1645579E+02  -0.1949357E+01             NAN   0.1623952E+02             NAN  -0.1481350E+01
  0.1958466E-01   0.8960119E+02   0.1665921E+02  -0.1767290E+01             NAN   0.1643842E+02             NAN  -0.1259483E+01
  0.2120160E-01   0.9699884E+02   0.1686019E+02  -0.1590983E+01             NAN   0.1663675E+02             NAN  -0.1038263E+01
  0.2294584E-01   0.1049788E+03   0.1705899E+02  -0.1420386E+01             NAN   0.1683440E+02             NAN  -0.8177971E+00
  0.2482590E-01   0.1135803E+03   0.1725582E+02  -0.1255503E+01             NAN   0.1703127E+02             NAN  -0.5981926E+00
  0.2685071E-01   0.1228439E+03   0.1745086E+02  -0.1096393E+01             NAN   0.1722729E+02             NAN  -0.3795541E+00
  0.2902952E-01   0.1328121E+03   0.1764423E+02  -0.9431670E+00             NAN   0.1742234E+02             NAN  -0.1619846E+00
  0.3137197E-01   0.1435290E+03   0.1783600E+02  -0.7959756E+00             NAN   0.1761634E+02             NAN   0.5441486E-01
  0.3388802E-01   0.1550401E+03   0.1802621E+02  -0.6550061E+00             NAN   0.1780921E+02             NAN   0.2695457E+00
  0.3658794E-01   0.1673924E+03   0.1821487E+02  -0.5204714E+00             NAN   0.1800085E+02             NAN   0.4833115E+00
  0.3948231E-01   0.1806344E+03   0.1840197E+02  -0.3926012E+00             NAN   0.1819119E+02             NAN   0.6956179E+00
  0.4258194E-01   0.1948154E+03   0.1858744E+02  -0.2716320E+00             NAN   0.1838013E+02             NAN   0.9063733E+00
  0.4589792E-01   0.2099862E+03   0.1877124E+02  -0.1577978E+00             NAN   0.1856760E+02             NAN   0.1115489E+01
  0.4944149E-01   0.2261983E+03   0.1895328E+02  -0.5132187E-01             NAN   0.1875353E+02             NAN   0.1322877E+01
  0.5322407E-01   0.2435039E+03   0.1913348E+02   0.4759167E-01             NAN   0.1893783E+02             NAN   0.1528454E+01
  0.5725716E-01   0.2619556E+03   0.1931175E+02   0.1387649E+00             NAN   0.1912044E+02             NAN   0.1732139E+01
  0.6155234E-01   0.2816063E+03   0.1948798E+02   0.2220521E+00             NAN   0.1930127E+02             NAN   0.1933852E+01
  0.6612117E-01   0.3025090E+03   0.1966209E+02   0.2973458E+00             NAN   0.1948028E+02             NAN   0.2133518E+01
  0.7097512E-01   0.3247162E+03   0.1983396E+02   0.3645809E+00             NAN   0.1965738E+02             NAN   0.2331064E+01
  0.7612555E-01   0.3482798E+03   0.2000351E+02   0.4237393E+00             NAN   0.1983251E+02             NAN   0.2526417E+01
  0.8158360E-01   0.3732508E+03   0.2017062E+02   0.4748530E+00             NAN   0.2000563E+02             NAN   0.2719512E+01
  0.8736013E-01   0.3996788E+03   0.2033521E+02   0.5180069E+00             NAN   0.2017665E+02             NAN   0.2910282E+01
  0.9346564E-01   0.4276119E+03   0.2049717E+02   0.5533403E+00             NAN   0.2034554E+02             NAN   0.3098665E+01
  0.9991015E-01   0.4570960E+03   0.2065640E+02   0.5810486E+00             NAN   0.2051223E+02             NAN   0.3284601E+01
  0.1067032E+00   0.4881746E+03   0.2081280E+02   0.6013822E+00             NAN   0.2067668E+02             NAN   0.3468034E+01
  0.1138536E+00   0.5208884E+03   0.2096627E+02   0.6146464E+00             NAN   0.2083884E+02             NAN   0.3648909E+01
  0.1213696E+00   0.5552746E+03   0.2111671E+02   0.6211983E+00             NAN   0.2099866E+02             NAN   0.3827176E+01
  0.1292586E+00   0.5913671E+03   0.2126403E+02   0.6214451E+00             NAN   0.2115609E+02             NAN   0.4002785E+01
  0.1375269E+00   0.6291953E+03   0.2140812E+02   0.6158373E+00             NAN   0.2131110E+02             NAN   0.4175692E+01
  0.1461801E+00   0.6687844E+03   0.2154888E+02   0.6048653E+00             NAN   0.2146365E+02             NAN   0.4345852E+01
  0.1552226E+00   0.7101546E+03   0.2168622E+02   0.5890529E+00             NAN   0.2161371E+02             NAN   0.4513226E+01
  0.1646577E+00   0.7533206E+03   0.2182004E+02   0.5689520E+00             NAN   0.2176123E+02             NAN   0.4677776E+01
  0.1744873E+00   0.7982917E+03   0.2195023E+02   0.5451377E+00             NAN   0.2190618E+02             NAN   0.4839467E+01
  0.1847121E+00   0.8450711E+03   0.2207671E+02   0.5181920E+00             NAN   0.2204855E+02             NAN   0.4998268E+01
  0.1953315E+00   0.8936556E+03   0.2219937E+02   0.4886756E+00             NAN   0.2218830E+02             NAN   0.5154150E+01
  0.2063433E+00   0.9440353E+03   0.2231812E+02   0.4571444E+00             NAN   0.2232541E+02             NAN   0.5307085E+01
  0.2177439E+00   0.9961937E+03   0.2243287E+02   0.4241390E+00             NAN   0.2245985E+02             NAN   0.5457051E+01
  0.2295280E+00   0.1050107E+04   0.2254353E+02   0.3901754E+00             NAN   0.2259162E+02             NAN   0.5604025E+01
  0.2416889E+00   0.1105744E+04   0.2265000E+02   0.3557366E+00             NAN   0.2272068E+02             NAN   0.5747990E+01
  0.2542182E+00   0.1163066E+04   0.2275219E+02   0.3212825E+00             NAN   0.2284704E+02             NAN   0.5888930E+01
  0.2671059E+00   0.1222028E+04   0.2285003E+02   0.2872345E+00             NAN   0.2297067E+02             NAN   0.6026832E+01
  0.2803403E+00   0.1282577E+04   0.2294343E+02   0.2539681E+00             NAN   0.2309157E+02             NAN   0.6161686E+01
  0.2939082E+00   0.1344651E+04   0.2303230E+02   0.2218061E+00             NAN   0.2320972E+02             NAN   0.6293484E+01
  0.3077947E+00   0.1408182E+04   0.2311656E+02   0.1910132E+00             NAN   0.2332514E+02             NAN   0.6422221E+01
  0.3219833E+00   0.1473097E+04   0.2319614E+02   0.1617941E+00             NAN   0.2343780E+02             NAN   0.6547894E+01
  0.3364563E+00   0.1539311E+04   0.2327096E+02   0.1342768E+00             NAN   0.2354773E+02             NAN   0.6670504E+01
  0.3511942E+00   0.1606738E+04   0.2334093E+02   0.1085788E+00             NAN   0.2365490E+02             NAN   0.6790054E+01
  0.3661762E+00   0.1675282E+04   0.2340597E+02   0.8482116E-01             NAN   0.2375934E+02             NAN   0.6906549E+01
  0.3813805E+00   0.1744843E+04   0.2346598E+02   0.6308710E-01             NAN   0.2386105E+02             NAN   0.7019996E+01
  0.3967837E+00   0.1815313E+04   0.2352086E+02   0.4342741E-01             NAN   0.2396003E+02             NAN   0.7130407E+01
  0.4123616E+00   0.1886583E+04   0.2357048E+02   0.2586270E-01             NAN   0.2405631E+02             NAN   0.7237794E+01
  0.4280890E+00   0.1958537E+04   0.2361466E+02   0.1039974E-01             NAN   0.2414988E+02             NAN   0.7342173E+01
  0.4439399E+00   0.2031056E+04   0.2365316E+02  -0.2936106E-02             NAN   0.2424078E+02             NAN   0.7443561E+01
  0.4598875E+00   0.2104018E+04   0.2368569E+02  -0.1410512E-01             NAN   0.2432901E+02             NAN   0.7541978E+01
  0.4759046E+00   0.2177297E+04   0.2371132E+02  -0.2284852E-01             NAN   0.2441460E+02             NAN   0.7637447E+01
  0.4919635E+00   0.2250768E+04   0.2373076E+02  -0.2945579E-01             NAN   0.2449757E+02             NAN   0.7729993E+01


==> data/LoW_drag_ReH_1E+06_consistent.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1176440E-05   0.4337850E-01   0.4337850E-01  -0.2057334E+02   0.4337850E-01             NAN  -0.2057334E+02             NAN
  0.3529320E-05   0.1301355E+00   0.1301354E+00  -0.2045929E+02   0.1301355E+00             NAN  -0.2045929E+02             NAN
  0.5887568E-05   0.2170905E+00   0.2170901E+00  -0.2034499E+02   0.2170905E+00             NAN  -0.2034498E+02             NAN
  0.8262023E-05   0.3046430E+00   0.3046421E+00  -0.2022990E+02   0.3046430E+00             NAN  -0.2022989E+02             NAN
  0.1066355E-04   0.3931938E+00   0.3931922E+00  -0.2011351E+02   0.3931938E+00             NAN  -0.2011348E+02             NAN
  0.1310304E-04   0.4831444E+00   0.4831414E+00  -0.1999527E+02   0.4831444E+00             NAN  -0.1999523E+02             NAN
  0.1559162E-04   0.5749048E+00   0.5748994E+00  -0.1987467E+02   0.5749048E+00             NAN  -0.1987460E+02             NAN
  0.1814075E-04   0.6688982E+00   0.6688889E+00  -0.1975113E+02   0.6688982E+00             NAN  -0.1975104E+02             NAN
  0.2076244E-04   0.7655668E+00   0.7655507E+00  -0.1962409E+02   0.7655668E+00             NAN  -0.1962396E+02             NAN
  0.2346930E-04   0.8653760E+00   0.8653491E+00  -0.1949293E+02   0.8653760E+00             NAN  -0.1949276E+02             NAN
  0.2627475E-04   0.9688206E+00   0.9687765E+00  -0.1935702E+02   0.9688206E+00             NAN  -0.1935677E+02             NAN
  0.2919316E-04   0.1076430E+01   0.1076359E+01  -0.1921566E+02   0.1076430E+01             NAN  -0.1921531E+02             NAN
  0.3224000E-04   0.1188775E+01   0.1188663E+01  -0.1906812E+02   0.1188775E+01             NAN  -0.1906762E+02             NAN
  0.3543204E-04   0.1306474E+01   0.1306300E+01  -0.1891360E+02   0.1306474E+01             NAN  -0.1891289E+02             NAN
  0.3878755E-04   0.1430201E+01   0.1429933E+01  -0.1875124E+02   0.1430201E+01             NAN  -0.1875025E+02             NAN
  0.4232649E-04   0.1560691E+01   0.1560284E+01  -0.1858012E+02   0.1560691E+01             NAN  -0.1857871E+02             NAN
  0.4607080E-04   0.1698754E+01   0.1698141E+01  -0.1839923E+02   0.1698754E+01             NAN  -0.1839721E+02             NAN
  0.5004463E-04   0.1845280E+01   0.1844366E+01  -0.1820748E+02   0.1845280E+01             NAN  -0.1820459E+02             NAN
  0.5427465E-04   0.2001252E+01   0.1999898E+01  -0.1800368E+02   0.2001252E+01             NAN  -0.1799955E+02             NAN
  0.5879038E-04   0.2167759E+01   0.2165763E+01  -0.1778657E+02   0.2167759E+01             NAN  -0.1778066E+02             NAN
  0.6362459E-04   0.2346009E+01   0.2343080E+01  -0.1755480E+02   0.2346009E+01             NAN  -0.1754634E+02             NAN
  0.6881368E-04   0.2537345E+01   0.2533059E+01  -0.1730695E+02   0.2537345E+01             NAN  -0.1729481E+02             NAN
  0.7439819E-04   0.2743261E+01   0.2737006E+01  -0.1704153E+02   0.2743261E+01             NAN  -0.1702412E+02             NAN
  0.8042330E-04   0.2965423E+01   0.2956313E+01  -0.1675707E+02   0.2965423E+01             NAN  -0.1673207E+02             NAN
  0.8693945E-04   0.3205691E+01   0.3192440E+01  -0.1645213E+02   0.3205691E+01             NAN  -0.1641622E+02             NAN
  0.9400298E-04   0.3466142E+01   0.3446891E+01  -0.1612540E+02   0.3466142E+01             NAN  -0.1607383E+02             NAN
  0.1016769E-03   0.3749102E+01   0.3721168E+01  -0.1577585E+02   0.3749102E+01             NAN  -0.1570186E+02             NAN
  0.1100318E-03   0.4057170E+01   0.4016695E+01  -0.1540287E+02   0.4057170E+01             NAN  -0.1529688E+02             NAN
  0.1191468E-03   0.4393261E+01   0.4334732E+01  -0.1500647E+02   0.4393261E+01             NAN  -0.1485506E+02             NAN
  0.1291102E-03   0.4760640E+01   0.4676243E+01  -0.1458748E+02   0.4760640E+01             NAN  -0.1437210E+02             NAN
  0.1400216E-03   0.5162971E+01   0.5041749E+01  -0.1414776E+02   0.5162971E+01             NAN  -0.1384321E+02             NAN
  0.1519923E-03   0.5604363E+01   0.5431173E+01  -0.1369030E+02   0.5604363E+01             NAN  -0.1326296E+02             NAN
  0.1651474E-03   0.6089428E+01   0.5843697E+01  -0.1321916E+02   0.6089428E+01             NAN  -0.1262530E+02             NAN
  0.1796274E-03   0.6623343E+01   0.6277663E+01  -0.1273932E+02   0.6623343E+01             NAN  -0.1192343E+02             NAN
  0.1955899E-03   0.7211924E+01   0.6730566E+01  -0.1225622E+02   0.7211924E+01             NAN  -0.1114969E+02             NAN
  0.2132121E-03   0.7861701E+01   0.7199136E+01  -0.1177538E+02   0.7861701E+01             NAN  -0.1029550E+02             NAN
  0.2326929E-03   0.8580011E+01   0.7679517E+01  -0.1130189E+02   0.8580011E+01             NAN  -0.9351221E+01             NAN
  0.2542558E-03   0.9375093E+01   0.8167518E+01  -0.1084005E+02   0.9375093E+01   0.1079514E+02  -0.8306018E+01  -0.8276470E+01
  0.2781518E-03   0.1025620E+02   0.8658875E+01  -0.1039322E+02   0.1025620E+02   0.1101971E+02  -0.7147724E+01  -0.8128865E+01
  0.3046629E-03   0.1123374E+02   0.9149503E+01  -0.9963745E+01   0.1123374E+02   0.1124730E+02  -0.5862671E+01  -0.7979267E+01
  0.3341057E-03   0.1231938E+02   0.9635691E+01  -0.9553084E+01   0.1231938E+02   0.1147793E+02  -0.4435512E+01  -0.7827676E+01
  0.3668357E-03   0.1352622E+02   0.1011424E+02  -0.9161920E+01             NAN   0.1171157E+02             NAN  -0.7674106E+01
  0.4032519E-03   0.1486898E+02   0.1058252E+02  -0.8790335E+01             NAN   0.1194819E+02             NAN  -0.7518579E+01
  0.4438019E-03   0.1636417E+02   0.1103850E+02  -0.8437968E+01             NAN   0.1218773E+02             NAN  -0.7361129E+01
  0.4889879E-03   0.1803030E+02   0.1148074E+02  -0.8104135E+01             NAN   0.1243013E+02             NAN  -0.7201803E+01
  0.5393728E-03   0.1988812E+02   0.1190832E+02  -0.7787940E+01             NAN   0.1267531E+02             NAN  -0.7040652E+01
  0.5955874E-03   0.2196091E+02   0.1232077E+02  -0.7488344E+01             NAN   0.1292316E+02             NAN  -0.6877741E+01
  0.6583379E-03   0.2427469E+02   0.1271805E+02  -0.7204227E+01             NAN   0.1317359E+02             NAN  -0.6713138E+01
  0.7284149E-03   0.2685861E+02   0.1310042E+02  -0.6934426E+01             NAN   0.1342647E+02             NAN  -0.6546921E+01
  0.8067023E-03   0.2974528E+02   0.1346843E+02  -0.6677764E+01             NAN   0.1368168E+02             NAN  -0.6379174E+01
  0.8941879E-03   0.3297111E+02   0.1382284E+02  -0.6433069E+01             NAN   0.1393908E+02             NAN  -0.6209985E+01
  0.9919744E-03   0.3657676E+02   0.1416456E+02  -0.6199191E+01             NAN   0.1419853E+02             NAN  -0.6039448E+01
  0.1101292E-02   0.4060760E+02   0.1449462E+02  -0.5975011E+01             NAN   0.1445989E+02             NAN  -0.5867662E+01
  0.1223512E-02   0.4511417E+02   0.1481414E+02  -0.5759448E+01             NAN   0.1472299E+02             NAN  -0.5694726E+01
  0.1360160E-02   0.5015275E+02   0.1512426E+02  -0.5551466E+01             NAN   0.1498768E+02             NAN  -0.5520746E+01
  0.1512934E-02   0.5578592E+02   0.1542615E+02  -0.5350085E+01             NAN   0.1525380E+02             NAN  -0.5345827E+01
  0.1683718E-02   0.6208319E+02   0.1572097E+02  -0.5154381E+01             NAN   0.1552119E+02             NAN  -0.5170077E+01
  0.1874603E-02   0.6912166E+02   0.1600983E+02  -0.4963498E+01             NAN   0.1578967E+02             NAN  -0.4993606E+01
  0.2087908E-02   0.7698677E+02   0.1629379E+02  -0.4776656E+01             NAN   0.1605908E+02             NAN  -0.4816523E+01
  0.2326195E-02   0.8577304E+02   0.1657383E+02  -0.4593158E+01             NAN   0.1632926E+02             NAN  -0.4638937E+01
  0.2592295E-02   0.9558489E+02   0.1685080E+02  -0.4412399E+01             NAN   0.1660004E+02             NAN  -0.4460959E+01
  0.2889334E-02   0.1065375E+03   0.1712548E+02  -0.4233876E+01             NAN   0.1687124E+02             NAN  -0.4282697E+01
  0.3220753E-02   0.1187578E+03   0.1739845E+02  -0.4057192E+01             NAN   0.1714271E+02             NAN  -0.4104261E+01
  0.3590334E-02   0.1323853E+03   0.1767021E+02  -0.3882057E+01             NAN   0.1741429E+02             NAN  -0.3925757E+01
  0.4002231E-02   0.1475730E+03   0.1794107E+02  -0.3708287E+01             NAN   0.1768581E+02             NAN  -0.3747291E+01
  0.4460994E-02   0.1644888E+03   0.1821125E+02  -0.3535794E+01             NAN   0.1795711E+02             NAN  -0.3568968E+01
  0.4971601E-02   0.1833163E+03   0.1848084E+02  -0.3364573E+01             NAN   0.1822803E+02             NAN  -0.3390891E+01
  0.5539481E-02   0.2042556E+03   0.1874982E+02  -0.3194690E+01             NAN   0.1849843E+02             NAN  -0.3213161E+01
  0.6170553E-02   0.2275249E+03   0.1901814E+02  -0.3026260E+01             NAN   0.1876815E+02             NAN  -0.3035876E+01
  0.6871247E-02   0.2533613E+03   0.1928569E+02  -0.2859437E+01             NAN   0.1903704E+02             NAN  -0.2859135E+01
  0.7648537E-02   0.2820221E+03   0.1955232E+02  -0.2694397E+01             NAN   0.1930496E+02             NAN  -0.2683032E+01
  0.8509970E-02   0.3137854E+03   0.1981790E+02  -0.2531337E+01             NAN   0.1957177E+02             NAN  -0.2507660E+01
  0.9463691E-02   0.3489517E+03   0.2008226E+02  -0.2370462E+01             NAN   0.1983733E+02             NAN  -0.2333110E+01
  0.1051847E-01   0.3878443E+03   0.2034526E+02  -0.2211989E+01             NAN   0.2010151E+02             NAN  -0.2159469E+01
  0.1168373E-01   0.4308107E+03   0.2060675E+02  -0.2056139E+01             NAN   0.2036417E+02             NAN  -0.1986823E+01
  0.1296957E-01   0.4782227E+03   0.2086657E+02  -0.1903143E+01             NAN   0.2062519E+02             NAN  -0.1815257E+01
  0.1438674E-01   0.5304778E+03   0.2112460E+02  -0.1753235E+01             NAN   0.2088445E+02             NAN  -0.1644852E+01
  0.1594674E-01   0.5879992E+03   0.2138069E+02  -0.1606657E+01             NAN   0.2114181E+02             NAN  -0.1475685E+01
  0.1766175E-01   0.6512360E+03   0.2163470E+02  -0.1463657E+01             NAN   0.2139718E+02             NAN  -0.1307835E+01
  0.1954465E-01   0.7206637E+03   0.2188650E+02  -0.1324487E+01             NAN   0.2165043E+02             NAN  -0.1141375E+01
  0.2160905E-01   0.7967837E+03   0.2213596E+02  -0.1189402E+01             NAN   0.2190146E+02             NAN  -0.9763773E+00
  0.2386925E-01   0.8801233E+03   0.2238296E+02  -0.1058662E+01             NAN   0.2215015E+02             NAN  -0.8129108E+00
  0.2634022E-01   0.9712345E+03   0.2262736E+02  -0.9325254E+00             NAN   0.2239642E+02             NAN  -0.6510431E+00
  0.2903757E-01   0.1070693E+04   0.2286906E+02  -0.8112514E+00             NAN   0.2264015E+02             NAN  -0.4908387E+00
  0.3197754E-01   0.1179098E+04   0.2310792E+02  -0.6950940E+00             NAN   0.2288126E+02             NAN  -0.3323603E+00
  0.3517691E-01   0.1297067E+04   0.2334383E+02  -0.5843035E+00             NAN   0.2311965E+02             NAN  -0.1756680E+00
  0.3865299E-01   0.1425239E+04   0.2357668E+02  -0.4791220E+00             NAN   0.2335524E+02             NAN  -0.2081970E-01
  0.4242349E-01   0.1564268E+04   0.2380633E+02  -0.3797792E+00             NAN   0.2358793E+02             NAN   0.1321291E+00
  0.4650650E-01   0.1714819E+04   0.2403269E+02  -0.2864894E+00             NAN   0.2381766E+02             NAN   0.2831251E+00
  0.5092034E-01   0.1877570E+04   0.2425562E+02  -0.1994470E+00             NAN   0.2404433E+02             NAN   0.4321174E+00
  0.5568349E-01   0.2053200E+04   0.2447503E+02  -0.1188217E+00             NAN   0.2426789E+02             NAN   0.5790572E+00
  0.6081447E-01   0.2242393E+04   0.2469079E+02  -0.4475450E-01             NAN   0.2448825E+02             NAN   0.7238980E+00
  0.6633167E-01   0.2445827E+04   0.2490278E+02   0.2264779E-01             NAN   0.2470535E+02             NAN   0.8665957E+00
  0.7225326E-01   0.2664172E+04   0.2511090E+02   0.8331665E-01             NAN   0.2491912E+02             NAN   0.1007108E+01
  0.7859701E-01   0.2898083E+04   0.2531501E+02   0.1372265E+00             NAN   0.2512951E+02             NAN   0.1145396E+01
  0.8538011E-01   0.3148194E+04   0.2551502E+02   0.1843982E+00             NAN   0.2533646E+02             NAN   0.1281422E+01
  0.9261904E-01   0.3415113E+04   0.2571079E+02   0.2249027E+00             NAN   0.2553991E+02             NAN   0.1415151E+01
  0.1003293E+00   0.3699412E+04   0.2590221E+02   0.2588627E+00             NAN   0.2573982E+02             NAN   0.1546549E+01
  0.1085255E+00   0.4001625E+04   0.2608915E+02   0.2864539E+00             NAN   0.2593614E+02             NAN   0.1675586E+01
  0.1172206E+00   0.4322237E+04   0.2627149E+02   0.3079056E+00             NAN   0.2612882E+02             NAN   0.1802234E+01
  0.1264263E+00   0.4661678E+04   0.2644910E+02   0.3234985E+00             NAN   0.2631783E+02             NAN   0.1926466E+01
  0.1361528E+00   0.5020318E+04   0.2662187E+02   0.3335628E+00             NAN   0.2650312E+02             NAN   0.2048259E+01
  0.1464080E+00   0.5398458E+04   0.2678966E+02   0.3384739E+00             NAN   0.2668467E+02             NAN   0.2167590E+01
  0.1571983E+00   0.5796322E+04   0.2695235E+02   0.3386480E+00             NAN   0.2686245E+02             NAN   0.2284441E+01
  0.1685273E+00   0.6214055E+04   0.2710980E+02   0.3345353E+00             NAN   0.2703642E+02             NAN   0.2398793E+01
  0.1803968E+00   0.6651713E+04   0.2726190E+02   0.3266153E+00             NAN   0.2720657E+02             NAN   0.2510633E+01
  0.1928056E+00   0.7109260E+04   0.2740851E+02   0.3153915E+00             NAN   0.2737288E+02             NAN   0.2619947E+01
  0.2057502E+00   0.7586561E+04   0.2754950E+02   0.3013810E+00             NAN   0.2753533E+02             NAN   0.2726724E+01
  0.2192241E+00   0.8083381E+04   0.2768476E+02   0.2850731E+00             NAN   0.2769391E+02             NAN   0.2830957E+01
  0.2332181E+00   0.8599378E+04   0.2781416E+02   0.2669533E+00             NAN   0.2784861E+02             NAN   0.2932640E+01
  0.2477201E+00   0.9134105E+04   0.2793758E+02   0.2474928E+00             NAN   0.2799943E+02             NAN   0.3031768E+01
  0.2627149E+00   0.9687003E+04   0.2805490E+02   0.2271396E+00             NAN   0.2814635E+02             NAN   0.3128340E+01
  0.2781845E+00   0.1025741E+05   0.2816601E+02   0.2063135E+00             NAN   0.2828939E+02             NAN   0.3222358E+01
  0.2941079E+00   0.1084455E+05   0.2827080E+02   0.1854146E+00             NAN   0.2842854E+02             NAN   0.3313824E+01
  0.3104612E+00   0.1144754E+05   0.2836916E+02   0.1648078E+00             NAN   0.2856382E+02             NAN   0.3402743E+01
  0.3272178E+00   0.1206540E+05   0.2846097E+02   0.1448164E+00             NAN   0.2869524E+02             NAN   0.3489122E+01
  0.3443482E+00   0.1269704E+05   0.2854613E+02   0.1257173E+00             NAN   0.2882281E+02             NAN   0.3572972E+01
  0.3618207E+00   0.1334130E+05   0.2862452E+02   0.1077385E+00             NAN   0.2894655E+02             NAN   0.3654305E+01
  0.3796010E+00   0.1399691E+05   0.2869602E+02   0.9105518E-01             NAN   0.2906648E+02             NAN   0.3733133E+01
  0.3976526E+00   0.1466252E+05   0.2876045E+02   0.7577515E-01             NAN   0.2918262E+02             NAN   0.3809475E+01
  0.4159373E+00   0.1533672E+05   0.2881764E+02   0.6206887E-01             NAN   0.2929501E+02             NAN   0.3883347E+01
  0.4344150E+00   0.1601805E+05   0.2886729E+02   0.5009612E-01             NAN   0.2940368E+02             NAN   0.3954772E+01
  0.4530443E+00   0.1670496E+05   0.2890907E+02   0.3999681E-01             NAN   0.2950865E+02             NAN   0.4023770E+01
  0.4717827E+00   0.1739590E+05   0.2894185E+02   0.3207454E-01             NAN   0.2960997E+02             NAN   0.4090368E+01
  0.4905869E+00   0.1808926E+05   0.2896661E+02   0.2609965E-01             NAN   0.2970768E+02             NAN   0.4154592E+01


==> data/LoW_drag_ReH_1E+06_consistent_highRn.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1764660E-02   0.6507869E+02   0.1514712E+02  -0.5704083E+01             NAN   0.1563899E+02             NAN   0.8885978E+00
  0.5293980E-02   0.1952361E+03   0.1765927E+02  -0.4193787E+01             NAN   0.1838552E+02             NAN   0.3020873E+01
  0.8825905E-02   0.3254896E+03   0.1897417E+02  -0.3223411E+01             NAN   0.1966333E+02             NAN   0.4012897E+01
  0.1236578E-01   0.4560362E+03   0.1985840E+02  -0.2591113E+01             NAN   0.2050643E+02             NAN   0.4667444E+01
  0.1591888E-01   0.5870706E+03   0.2052225E+02  -0.2131383E+01             NAN   0.2113786E+02             NAN   0.5157657E+01
  0.1949020E-01   0.7187769E+03   0.2105429E+02  -0.1774913E+01             NAN   0.2164388E+02             NAN   0.5550503E+01
  0.2308459E-01   0.8513341E+03   0.2149935E+02  -0.1486761E+01             NAN   0.2206701E+02             NAN   0.5879004E+01
  0.2670679E-01   0.9849167E+03   0.2188304E+02  -0.1247034E+01             NAN   0.2243139E+02             NAN   0.6161892E+01
  0.3036141E-01   0.1119695E+04   0.2222127E+02  -0.1043395E+01             NAN   0.2275203E+02             NAN   0.6410819E+01
  0.3405298E-01   0.1255836E+04   0.2252458E+02  -0.8676939E+00             NAN   0.2303889E+02             NAN   0.6633525E+01
  0.3778594E-01   0.1393503E+04   0.2280031E+02  -0.7142795E+00             NAN   0.2329894E+02             NAN   0.6835415E+01
  0.4156467E-01   0.1532859E+04   0.2305375E+02  -0.5790824E+00             NAN   0.2353722E+02             NAN   0.7020407E+01
  0.4539346E-01   0.1674060E+04   0.2328884E+02  -0.4590878E+00             NAN   0.2375752E+02             NAN   0.7191432E+01
  0.4927656E-01   0.1817265E+04   0.2350859E+02  -0.3519968E+00             NAN   0.2396272E+02             NAN   0.7350741E+01
  0.5321819E-01   0.1962627E+04   0.2371537E+02  -0.2560198E+00             NAN   0.2415510E+02             NAN   0.7500095E+01
  0.5722247E-01   0.2110301E+04   0.2391105E+02  -0.1697390E+00             NAN   0.2433646E+02             NAN   0.7640899E+01
  0.6129353E-01   0.2260437E+04   0.2409714E+02  -0.9201372E-01             NAN   0.2450828E+02             NAN   0.7774291E+01
  0.6543543E-01   0.2413186E+04   0.2427487E+02  -0.2191364E-01             NAN   0.2467176E+02             NAN   0.7901204E+01
  0.6965221E-01   0.2568696E+04   0.2444527E+02   0.4132875E-01             NAN   0.2482788E+02             NAN   0.8022413E+01
  0.7394783E-01   0.2727114E+04   0.2460919E+02   0.9835352E-01             NAN   0.2497750E+02             NAN   0.8138566E+01
  0.7832626E-01   0.2888585E+04   0.2476736E+02   0.1497006E+00             NAN   0.2512130E+02             NAN   0.8250212E+01
  0.8279139E-01   0.3053254E+04   0.2492039E+02   0.1958337E+00             NAN   0.2525991E+02             NAN   0.8357816E+01
  0.8734709E-01   0.3221263E+04   0.2506879E+02   0.2371523E+00             NAN   0.2539382E+02             NAN   0.8461781E+01
  0.9199716E-01   0.3392753E+04   0.2521303E+02   0.2740031E+00             NAN   0.2552349E+02             NAN   0.8562450E+01
  0.9674535E-01   0.3567861E+04   0.2535348E+02   0.3066901E+00             NAN   0.2564930E+02             NAN   0.8660124E+01
  0.1015953E+00   0.3746723E+04   0.2549048E+02   0.3354823E+00             NAN   0.2577159E+02             NAN   0.8755063E+01
  0.1065508E+00   0.3929474E+04   0.2562432E+02   0.3606196E+00             NAN   0.2589065E+02             NAN   0.8847496E+01
  0.1116152E+00   0.4116244E+04   0.2575526E+02   0.3823179E+00             NAN   0.2600674E+02             NAN   0.8937622E+01
  0.1167921E+00   0.4307161E+04   0.2588351E+02   0.4007740E+00             NAN   0.2612009E+02             NAN   0.9025617E+01
  0.1220848E+00   0.4502350E+04   0.2600926E+02   0.4161681E+00             NAN   0.2623089E+02             NAN   0.9111638E+01
  0.1274965E+00   0.4701930E+04   0.2613268E+02   0.4286677E+00             NAN   0.2633932E+02             NAN   0.9195821E+01
  0.1330305E+00   0.4906018E+04   0.2625390E+02   0.4384296E+00             NAN   0.2644554E+02             NAN   0.9278288E+01
  0.1386898E+00   0.5114726E+04   0.2637306E+02   0.4456020E+00             NAN   0.2654970E+02             NAN   0.9359147E+01
  0.1444773E+00   0.5328161E+04   0.2649024E+02   0.4503267E+00             NAN   0.2665190E+02             NAN   0.9438495E+01
  0.1503956E+00   0.5546424E+04   0.2660555E+02   0.4527399E+00             NAN   0.2675227E+02             NAN   0.9516416E+01
  0.1564475E+00   0.5769610E+04   0.2671905E+02   0.4529743E+00             NAN   0.2685090E+02             NAN   0.9592986E+01
  0.1626353E+00   0.5997808E+04   0.2683079E+02   0.4511594E+00             NAN   0.2694787E+02             NAN   0.9668272E+01
  0.1689612E+00   0.6231100E+04   0.2694083E+02   0.4474228E+00             NAN   0.2704327E+02             NAN   0.9742333E+01
  0.1754272E+00   0.6469560E+04   0.2704919E+02   0.4418910E+00             NAN   0.2713716E+02             NAN   0.9815224E+01
  0.1820352E+00   0.6713256E+04   0.2715589E+02   0.4346895E+00             NAN   0.2722960E+02             NAN   0.9886990E+01
  0.1887868E+00   0.6962246E+04   0.2726095E+02   0.4259435E+00             NAN   0.2732064E+02             NAN   0.9957672E+01
  0.1956832E+00   0.7216577E+04   0.2736435E+02   0.4157780E+00             NAN   0.2741034E+02             NAN   0.1002731E+02
  0.2027255E+00   0.7476291E+04   0.2746609E+02   0.4043183E+00             NAN   0.2749873E+02             NAN   0.1009593E+02
  0.2099146E+00   0.7741417E+04   0.2756614E+02   0.3916895E+00             NAN   0.2758585E+02             NAN   0.1016357E+02
  0.2172510E+00   0.8011975E+04   0.2766448E+02   0.3780169E+00             NAN   0.2767173E+02             NAN   0.1023024E+02
  0.2247349E+00   0.8287972E+04   0.2776106E+02   0.3634261E+00             NAN   0.2775640E+02             NAN   0.1029597E+02
  0.2323662E+00   0.8569406E+04   0.2785582E+02   0.3480423E+00             NAN   0.2783988E+02             NAN   0.1036079E+02
  0.2401445E+00   0.8856263E+04   0.2794871E+02   0.3319911E+00             NAN   0.2792220E+02             NAN   0.1042469E+02
  0.2480692E+00   0.9148515E+04   0.2803966E+02   0.3153985E+00             NAN   0.2800337E+02             NAN   0.1048771E+02
  0.2561391E+00   0.9446125E+04   0.2812859E+02   0.2983930E+00             NAN   0.2808340E+02             NAN   0.1054984E+02
  0.2643529E+00   0.9749039E+04   0.2821540E+02   0.2810953E+00             NAN   0.2816231E+02             NAN   0.1061110E+02
  0.2727087E+00   0.1005719E+05   0.2830000E+02   0.2636198E+00             NAN   0.2824011E+02             NAN   0.1067150E+02
  0.2812045E+00   0.1037051E+05   0.2838228E+02   0.2460800E+00             NAN   0.2831680E+02             NAN   0.1073104E+02
  0.2898378E+00   0.1068890E+05   0.2846214E+02   0.2285876E+00             NAN   0.2839240E+02             NAN   0.1078973E+02
  0.2986058E+00   0.1101225E+05   0.2853943E+02   0.2112512E+00             NAN   0.2846691E+02             NAN   0.1084758E+02
  0.3075052E+00   0.1134045E+05   0.2861405E+02   0.1941760E+00             NAN   0.2854033E+02             NAN   0.1090458E+02
  0.3165325E+00   0.1167337E+05   0.2868585E+02   0.1774623E+00             NAN   0.2861266E+02             NAN   0.1096073E+02
  0.3256837E+00   0.1201085E+05   0.2875470E+02   0.1612055E+00             NAN   0.2868391E+02             NAN   0.1101605E+02
  0.3349546E+00   0.1235275E+05   0.2882045E+02   0.1454945E+00             NAN   0.2875409E+02             NAN   0.1107053E+02
  0.3443405E+00   0.1269889E+05   0.2888297E+02   0.1304118E+00             NAN   0.2882317E+02             NAN   0.1112417E+02
  0.3538363E+00   0.1304909E+05   0.2894212E+02   0.1160319E+00             NAN   0.2889118E+02             NAN   0.1117697E+02
  0.3634369E+00   0.1340315E+05   0.2899777E+02   0.1024205E+00             NAN   0.2895811E+02             NAN   0.1122892E+02
  0.3731364E+00   0.1376085E+05   0.2904979E+02   0.8963287E-01             NAN   0.2902396E+02             NAN   0.1128004E+02
  0.3829290E+00   0.1412199E+05   0.2909808E+02   0.7771090E-01             NAN   0.2908872E+02             NAN   0.1133032E+02
  0.3928084E+00   0.1448633E+05   0.2914253E+02   0.6668287E-01             NAN   0.2915240E+02             NAN   0.1137976E+02
  0.4027680E+00   0.1485363E+05   0.2918307E+02   0.5659369E-01             NAN   0.2921500E+02             NAN   0.1142836E+02
  0.4128010E+00   0.1522364E+05   0.2921962E+02   0.4747779E-01             NAN   0.2927651E+02             NAN   0.1147612E+02
  0.4229004E+00   0.1559610E+05   0.2925214E+02   0.3935965E-01             NAN   0.2933694E+02             NAN   0.1152303E+02
  0.4330589E+00   0.1597073E+05   0.2928059E+02   0.3225470E-01             NAN   0.2939628E+02             NAN   0.1156910E+02
  0.4432691E+00   0.1634727E+05   0.2930497E+02   0.2617072E-01             NAN   0.2945454E+02             NAN   0.1161433E+02
  0.4535233E+00   0.1672543E+05   0.2932526E+02   0.2110958E-01             NAN   0.2951171E+02             NAN   0.1165872E+02
  0.4638136E+00   0.1710493E+05   0.2934148E+02   0.1706912E-01             NAN   0.2956780E+02             NAN   0.1170226E+02
  0.4741323E+00   0.1748547E+05   0.2935362E+02   0.1404499E-01             NAN   0.2962281E+02             NAN   0.1174497E+02
  0.4844713E+00   0.1786676E+05   0.2936171E+02   0.1203234E-01             NAN   0.2967674E+02             NAN   0.1178684E+02
  0.4948224E+00   0.1824850E+05   0.2936575E+02   0.1102715E-01             NAN   0.2972959E+02             NAN   0.1182787E+02


==> data/LoW_drag_ReH_1E+06_frozenT.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1176440E-05   0.4337850E-01   0.4337850E-01  -0.2486555E+02   0.4337850E-01             NAN  -0.2486555E+02             NAN
  0.3529320E-05   0.1301355E+00   0.1301354E+00  -0.2477111E+02   0.1301355E+00             NAN  -0.2477110E+02             NAN
  0.5887568E-05   0.2170905E+00   0.2170901E+00  -0.2467645E+02   0.2170905E+00             NAN  -0.2467644E+02             NAN
  0.8262023E-05   0.3046430E+00   0.3046421E+00  -0.2458115E+02   0.3046430E+00             NAN  -0.2458113E+02             NAN
  0.1066355E-04   0.3931938E+00   0.3931922E+00  -0.2448476E+02   0.3931938E+00             NAN  -0.2448474E+02             NAN
  0.1310304E-04   0.4831444E+00   0.4831414E+00  -0.2438686E+02   0.4831444E+00             NAN  -0.2438681E+02             NAN
  0.1559162E-04   0.5749048E+00   0.5748994E+00  -0.2428698E+02   0.5749048E+00             NAN  -0.2428692E+02             NAN
  0.1814075E-04   0.6688982E+00   0.6688889E+00  -0.2418468E+02   0.6688982E+00             NAN  -0.2418460E+02             NAN
  0.2076244E-04   0.7655668E+00   0.7655507E+00  -0.2407948E+02   0.7655668E+00             NAN  -0.2407937E+02             NAN
  0.2346930E-04   0.8653760E+00   0.8653491E+00  -0.2397087E+02   0.8653760E+00             NAN  -0.2397071E+02             NAN
  0.2627475E-04   0.9688206E+00   0.9687765E+00  -0.2385830E+02   0.9688206E+00             NAN  -0.2385810E+02             NAN
  0.2919316E-04   0.1076430E+01   0.1076359E+01  -0.2374122E+02   0.1076430E+01             NAN  -0.2374096E+02             NAN
  0.3224000E-04   0.1188775E+01   0.1188663E+01  -0.2361901E+02   0.1188775E+01             NAN  -0.2361866E+02             NAN
  0.3543204E-04   0.1306474E+01   0.1306300E+01  -0.2349100E+02   0.1306474E+01             NAN  -0.2349053E+02             NAN
  0.3878755E-04   0.1430201E+01   0.1429933E+01  -0.2335647E+02   0.1430201E+01             NAN  -0.2335584E+02             NAN
  0.4232649E-04   0.1560691E+01   0.1560284E+01  -0.2321463E+02   0.1560691E+01             NAN  -0.2321378E+02             NAN
  0.4607080E-04   0.1698754E+01   0.1698141E+01  -0.2306463E+02   0.1698754E+01             NAN  -0.2306349E+02             NAN
  0.5004463E-04   0.1845280E+01   0.1844366E+01  -0.2290553E+02   0.1845280E+01             NAN  -0.2290398E+02             NAN
  0.5427465E-04   0.2001252E+01   0.1999898E+01  -0.2273632E+02   0.2001252E+01             NAN  -0.2273418E+02             NAN
  0.5879038E-04   0.2167759E+01   0.2165763E+01  -0.2255587E+02   0.2167759E+01             NAN  -0.2255292E+02             NAN
  0.6362459E-04   0.2346009E+01   0.2343080E+01  -0.2236297E+02   0.2346009E+01             NAN  -0.2235888E+02             NAN
  0.6881368E-04   0.2537345E+01   0.2533059E+01  -0.2215631E+02   0.2537345E+01             NAN  -0.2215059E+02             NAN
  0.7439819E-04   0.2743261E+01   0.2737006E+01  -0.2193447E+02   0.2743261E+01             NAN  -0.2192642E+02             NAN
  0.8042330E-04   0.2965423E+01   0.2956313E+01  -0.2169594E+02   0.2965423E+01             NAN  -0.2168458E+02             NAN
  0.8693945E-04   0.3205691E+01   0.3192440E+01  -0.2143913E+02   0.3205691E+01             NAN  -0.2142302E+02             NAN
  0.9400298E-04   0.3466142E+01   0.3446891E+01  -0.2116241E+02   0.3466142E+01             NAN  -0.2113949E+02             NAN
  0.1016769E-03   0.3749102E+01   0.3721168E+01  -0.2086416E+02   0.3749102E+01             NAN  -0.2083145E+02             NAN
  0.1100318E-03   0.4057170E+01   0.4016695E+01  -0.2054283E+02   0.4057170E+01             NAN  -0.2049609E+02             NAN
  0.1191468E-03   0.4393261E+01   0.4334732E+01  -0.2019705E+02   0.4393261E+01             NAN  -0.2013021E+02             NAN
  0.1291102E-03   0.4760640E+01   0.4676243E+01  -0.1982580E+02   0.4760640E+01             NAN  -0.1973028E+02             NAN
  0.1400216E-03   0.5162971E+01   0.5041749E+01  -0.1942850E+02   0.5162971E+01             NAN  -0.1929230E+02             NAN
  0.1519923E-03   0.5604363E+01   0.5431173E+01  -0.1900526E+02   0.5604363E+01             NAN  -0.1881179E+02             NAN
  0.1651474E-03   0.6089428E+01   0.5843697E+01  -0.1855698E+02   0.6089428E+01             NAN  -0.1828375E+02             NAN
  0.1796274E-03   0.6623343E+01   0.6277663E+01  -0.1808547E+02   0.6623343E+01             NAN  -0.1770252E+02             NAN
  0.1955899E-03   0.7211924E+01   0.6730566E+01  -0.1759347E+02   0.7211924E+01             NAN  -0.1706178E+02             NAN
  0.2132121E-03   0.7861701E+01   0.7199136E+01  -0.1708455E+02   0.7861701E+01             NAN  -0.1635443E+02             NAN
  0.2326929E-03   0.8580011E+01   0.7679517E+01  -0.1656290E+02   0.8580011E+01             NAN  -0.1557247E+02             NAN
  0.2542558E-03   0.9375093E+01   0.8167518E+01  -0.1603311E+02   0.9375093E+01   0.1079514E+02  -0.1470693E+02  -0.1316105E+02
  0.2781518E-03   0.1025620E+02   0.8658875E+01  -0.1549980E+02   0.1025620E+02   0.1101971E+02  -0.1374774E+02  -0.1291658E+02
  0.3046629E-03   0.1123374E+02   0.9149503E+01  -0.1496744E+02   0.1123374E+02   0.1124730E+02  -0.1268358E+02  -0.1266882E+02
  0.3341057E-03   0.1231938E+02   0.9635691E+01  -0.1444006E+02   0.1231938E+02   0.1147793E+02  -0.1150175E+02  -0.1241775E+02
  0.3668357E-03   0.1352622E+02   0.1011424E+02  -0.1392115E+02             NAN   0.1171157E+02             NAN  -0.1216341E+02
  0.4032519E-03   0.1486898E+02   0.1058252E+02  -0.1341357E+02             NAN   0.1194819E+02             NAN  -0.1190582E+02
  0.4438019E-03   0.1636417E+02   0.1103850E+02  -0.1291953E+02             NAN   0.1218773E+02             NAN  -0.1164505E+02
  0.4889879E-03   0.1803030E+02   0.1148074E+02  -0.1244061E+02             NAN   0.1243013E+02             NAN  -0.1138118E+02
  0.5393728E-03   0.1988812E+02   0.1190832E+02  -0.1197781E+02             NAN   0.1267531E+02             NAN  -0.1111428E+02
  0.5955874E-03   0.2196091E+02   0.1232077E+02  -0.1153165E+02             NAN   0.1292316E+02             NAN  -0.1084446E+02
  0.6583379E-03   0.2427469E+02   0.1271805E+02  -0.1110220E+02             NAN   0.1317359E+02             NAN  -0.1057185E+02
  0.7284149E-03   0.2685861E+02   0.1310042E+02  -0.1068916E+02             NAN   0.1342647E+02             NAN  -0.1029656E+02
  0.8067023E-03   0.2974528E+02   0.1346843E+02  -0.1029196E+02             NAN   0.1368168E+02             NAN  -0.1001873E+02
  0.8941879E-03   0.3297111E+02   0.1382284E+02  -0.9909802E+01             NAN   0.1393908E+02             NAN  -0.9738520E+01
  0.9919744E-03   0.3657676E+02   0.1416456E+02  -0.9541703E+01             NAN   0.1419853E+02             NAN  -0.9456075E+01
  0.1101292E-02   0.4060760E+02   0.1449462E+02  -0.9186570E+01             NAN   0.1445989E+02             NAN  -0.9171561E+01
  0.1223512E-02   0.4511417E+02   0.1481414E+02  -0.8843232E+01             NAN   0.1472299E+02             NAN  -0.8885144E+01
  0.1360160E-02   0.5015275E+02   0.1512426E+02  -0.8510471E+01             NAN   0.1498768E+02             NAN  -0.8596996E+01
  0.1512934E-02   0.5578592E+02   0.1542615E+02  -0.8187064E+01             NAN   0.1525380E+02             NAN  -0.8307294E+01
  0.1683718E-02   0.6208319E+02   0.1572097E+02  -0.7871807E+01             NAN   0.1552119E+02             NAN  -0.8016216E+01
  0.1874603E-02   0.6912166E+02   0.1600983E+02  -0.7563546E+01             NAN   0.1578967E+02             NAN  -0.7723943E+01
  0.2087908E-02   0.7698677E+02   0.1629379E+02  -0.7261203E+01             NAN   0.1605908E+02             NAN  -0.7430656E+01
  0.2326195E-02   0.8577304E+02   0.1657383E+02  -0.6963798E+01             NAN   0.1632926E+02             NAN  -0.7136538E+01
  0.2592295E-02   0.9558489E+02   0.1685080E+02  -0.6670477E+01             NAN   0.1660004E+02             NAN  -0.6841769E+01
  0.2889334E-02   0.1065375E+03   0.1712548E+02  -0.6380526E+01             NAN   0.1687124E+02             NAN  -0.6546530E+01
  0.3220753E-02   0.1187578E+03   0.1739845E+02  -0.6093390E+01             NAN   0.1714271E+02             NAN  -0.6251002E+01
  0.3590334E-02   0.1323853E+03   0.1767021E+02  -0.5808679E+01             NAN   0.1741429E+02             NAN  -0.5955362E+01
  0.4002231E-02   0.1475730E+03   0.1794107E+02  -0.5526166E+01             NAN   0.1768581E+02             NAN  -0.5659786E+01
  0.4460994E-02   0.1644888E+03   0.1821125E+02  -0.5245776E+01             NAN   0.1795711E+02             NAN  -0.5364446E+01
  0.4971601E-02   0.1833163E+03   0.1848084E+02  -0.4967570E+01             NAN   0.1822803E+02             NAN  -0.5069513E+01
  0.5539481E-02   0.2042556E+03   0.1874982E+02  -0.4691715E+01             NAN   0.1849843E+02             NAN  -0.4775155E+01
  0.6170553E-02   0.2275249E+03   0.1901814E+02  -0.4418465E+01             NAN   0.1876815E+02             NAN  -0.4481535E+01
  0.6871247E-02   0.2533613E+03   0.1928569E+02  -0.4148134E+01             NAN   0.1903704E+02             NAN  -0.4188816E+01
  0.7648537E-02   0.2820221E+03   0.1955232E+02  -0.3881079E+01             NAN   0.1930496E+02             NAN  -0.3897152E+01
  0.8509970E-02   0.3137854E+03   0.1981790E+02  -0.3617683E+01             NAN   0.1957177E+02             NAN  -0.3606700E+01
  0.9463691E-02   0.3489517E+03   0.2008226E+02  -0.3358352E+01             NAN   0.1983733E+02             NAN  -0.3317608E+01
  0.1051847E-01   0.3878443E+03   0.2034526E+02  -0.3103505E+01             NAN   0.2010151E+02             NAN  -0.3030022E+01
  0.1168373E-01   0.4308107E+03   0.2060675E+02  -0.2853578E+01             NAN   0.2036417E+02             NAN  -0.2744085E+01
  0.1296957E-01   0.4782227E+03   0.2086657E+02  -0.2609017E+01             NAN   0.2062519E+02             NAN  -0.2459936E+01
  0.1438674E-01   0.5304778E+03   0.2112460E+02  -0.2370280E+01             NAN   0.2088445E+02             NAN  -0.2177709E+01
  0.1594674E-01   0.5879992E+03   0.2138069E+02  -0.2137836E+01             NAN   0.2114181E+02             NAN  -0.1897535E+01
  0.1766175E-01   0.6512360E+03   0.2163470E+02  -0.1912163E+01             NAN   0.2139718E+02             NAN  -0.1619540E+01
  0.1954465E-01   0.7206637E+03   0.2188650E+02  -0.1693745E+01             NAN   0.2165043E+02             NAN  -0.1343848E+01
  0.2160905E-01   0.7967837E+03   0.2213596E+02  -0.1483071E+01             NAN   0.2190146E+02             NAN  -0.1070577E+01
  0.2386925E-01   0.8801233E+03   0.2238296E+02  -0.1280629E+01             NAN   0.2215015E+02             NAN  -0.7998422E+00
  0.2634022E-01   0.9712345E+03   0.2262736E+02  -0.1086902E+01             NAN   0.2239642E+02             NAN  -0.5317554E+00
  0.2903757E-01   0.1070693E+04   0.2286906E+02  -0.9023668E+00             NAN   0.2264015E+02             NAN  -0.2664238E+00
  0.3197754E-01   0.1179098E+04   0.2310792E+02  -0.7274827E+00             NAN   0.2288126E+02             NAN  -0.3950587E-02
  0.3517691E-01   0.1297067E+04   0.2334383E+02  -0.5626899E+00             NAN   0.2311965E+02             NAN   0.2555645E+00
  0.3865299E-01   0.1425239E+04   0.2357668E+02  -0.4083998E+00             NAN   0.2335524E+02             NAN   0.5120255E+00
  0.4242349E-01   0.1564268E+04   0.2380633E+02  -0.2649871E+00             NAN   0.2358793E+02             NAN   0.7653405E+00
  0.4650650E-01   0.1714819E+04   0.2403269E+02  -0.1327811E+00             NAN   0.2381766E+02             NAN   0.1015421E+01
  0.5092034E-01   0.1877570E+04   0.2425562E+02  -0.1205603E-01             NAN   0.2404433E+02             NAN   0.1262184E+01
  0.5568349E-01   0.2053200E+04   0.2447503E+02   0.9697787E-01             NAN   0.2426789E+02             NAN   0.1505546E+01
  0.6081447E-01   0.2242393E+04   0.2469079E+02   0.1941844E+00             NAN   0.2448825E+02             NAN   0.1745433E+01
  0.6633167E-01   0.2445827E+04   0.2490278E+02   0.2795100E+00             NAN   0.2470535E+02             NAN   0.1981770E+01
  0.7225326E-01   0.2664172E+04   0.2511090E+02   0.3529921E+00             NAN   0.2491912E+02             NAN   0.2214488E+01
  0.7859701E-01   0.2898083E+04   0.2531501E+02   0.4147659E+00             NAN   0.2512951E+02             NAN   0.2443522E+01
  0.8538011E-01   0.3148194E+04   0.2551502E+02   0.4650697E+00             NAN   0.2533646E+02             NAN   0.2668809E+01
  0.9261904E-01   0.3415113E+04   0.2571079E+02   0.5042474E+00             NAN   0.2553991E+02             NAN   0.2890291E+01
  0.1003293E+00   0.3699412E+04   0.2590221E+02   0.5327495E+00             NAN   0.2573982E+02             NAN   0.3107914E+01
  0.1085255E+00   0.4001625E+04   0.2608915E+02   0.5511302E+00             NAN   0.2593614E+02             NAN   0.3321626E+01
  0.1172206E+00   0.4322237E+04   0.2627149E+02   0.5600417E+00             NAN   0.2612882E+02             NAN   0.3531382E+01
  0.1264263E+00   0.4661678E+04   0.2644910E+02   0.5602270E+00             NAN   0.2631783E+02             NAN   0.3737136E+01
  0.1361528E+00   0.5020318E+04   0.2662187E+02   0.5525056E+00             NAN   0.2650312E+02             NAN   0.3938850E+01
  0.1464080E+00   0.5398458E+04   0.2678966E+02   0.5377615E+00             NAN   0.2668467E+02             NAN   0.4136488E+01
  0.1571983E+00   0.5796322E+04   0.2695235E+02   0.5169280E+00             NAN   0.2686245E+02             NAN   0.4330016E+01
  0.1685273E+00   0.6214055E+04   0.2710980E+02   0.4909754E+00             NAN   0.2703642E+02             NAN   0.4519408E+01
  0.1803968E+00   0.6651713E+04   0.2726190E+02   0.4608849E+00             NAN   0.2720657E+02             NAN   0.4704637E+01
  0.1928056E+00   0.7109260E+04   0.2740851E+02   0.4275863E+00             NAN   0.2737288E+02             NAN   0.4885684E+01
  0.2057502E+00   0.7586561E+04   0.2754950E+02   0.3919819E+00             NAN   0.2753533E+02             NAN   0.5062530E+01
  0.2192241E+00   0.8083381E+04   0.2768476E+02   0.3549483E+00             NAN   0.2769391E+02             NAN   0.5235161E+01
  0.2332181E+00   0.8599378E+04   0.2781416E+02   0.3173079E+00             NAN   0.2784861E+02             NAN   0.5403568E+01
  0.2477201E+00   0.9134105E+04   0.2793758E+02   0.2798082E+00             NAN   0.2799943E+02             NAN   0.5567746E+01
  0.2627149E+00   0.9687003E+04   0.2805490E+02   0.2431037E+00             NAN   0.2814635E+02             NAN   0.5727690E+01
  0.2781845E+00   0.1025741E+05   0.2816601E+02   0.2077419E+00             NAN   0.2828939E+02             NAN   0.5883403E+01
  0.2941079E+00   0.1084455E+05   0.2827080E+02   0.1741557E+00             NAN   0.2842854E+02             NAN   0.6034889E+01
  0.3104612E+00   0.1144754E+05   0.2836916E+02   0.1426572E+00             NAN   0.2856382E+02             NAN   0.6182157E+01
  0.3272178E+00   0.1206540E+05   0.2846097E+02   0.1134041E+00             NAN   0.2869524E+02             NAN   0.6325219E+01
  0.3443482E+00   0.1269704E+05   0.2854613E+02   0.8659189E-01             NAN   0.2882281E+02             NAN   0.6464093E+01
  0.3618207E+00   0.1334130E+05   0.2862452E+02   0.6236027E-01             NAN   0.2894655E+02             NAN   0.6598796E+01
  0.3796010E+00   0.1399691E+05   0.2869602E+02   0.4074962E-01             NAN   0.2906648E+02             NAN   0.6729353E+01
  0.3976526E+00   0.1466252E+05   0.2876045E+02   0.2172517E-01             NAN   0.2918262E+02             NAN   0.6855790E+01
  0.4159373E+00   0.1533672E+05   0.2881764E+02   0.5229538E-02             NAN   0.2929501E+02             NAN   0.6978138E+01
  0.4344150E+00   0.1601805E+05   0.2886729E+02  -0.8788789E-02             NAN   0.2940368E+02             NAN   0.7096432E+01
  0.4530443E+00   0.1670496E+05   0.2890907E+02  -0.2037238E-01             NAN   0.2950865E+02             NAN   0.7210708E+01
  0.4717827E+00   0.1739590E+05   0.2894185E+02  -0.2933605E-01             NAN   0.2960997E+02             NAN   0.7321008E+01
  0.4905869E+00   0.1808926E+05   0.2896661E+02  -0.3605793E-01             NAN   0.2970768E+02             NAN   0.7427376E+01


==> data/LoW_drag_ReH_1E+06_frozenT_highRn.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1764660E-02   0.6507869E+02   0.1514712E+02  -0.7951486E+01             NAN   0.1563899E+02             NAN  -0.7409939E+01
  0.5293980E-02   0.1952361E+03   0.1765927E+02  -0.5283598E+01             NAN   0.1838552E+02             NAN  -0.4386020E+01
  0.8825905E-02   0.3254896E+03   0.1897417E+02  -0.3937970E+01             NAN   0.1966333E+02             NAN  -0.2979164E+01
  0.1236578E-01   0.4560362E+03   0.1985840E+02  -0.3067642E+01             NAN   0.2050643E+02             NAN  -0.2050909E+01
  0.1591888E-01   0.5870706E+03   0.2052225E+02  -0.2440418E+01             NAN   0.2113786E+02             NAN  -0.1355705E+01
  0.1949020E-01   0.7187769E+03   0.2105429E+02  -0.1958849E+01             NAN   0.2164388E+02             NAN  -0.7985847E+00
  0.2308459E-01   0.8513341E+03   0.2149935E+02  -0.1573734E+01             NAN   0.2206701E+02             NAN  -0.3327155E+00
  0.2670679E-01   0.9849167E+03   0.2188304E+02  -0.1257025E+01             NAN   0.2243139E+02             NAN   0.6846654E-01
  0.3036141E-01   0.1119695E+04   0.2222127E+02  -0.9913190E+00             NAN   0.2275203E+02             NAN   0.4214860E+00
  0.3405298E-01   0.1255836E+04   0.2252458E+02  -0.7651139E+00             NAN   0.2303889E+02             NAN   0.7373209E+00
  0.3778594E-01   0.1393503E+04   0.2280031E+02  -0.5704287E+00             NAN   0.2329894E+02             NAN   0.1023634E+01
  0.4156467E-01   0.1532859E+04   0.2305375E+02  -0.4015112E+00             NAN   0.2353722E+02             NAN   0.1285983E+01
  0.4539346E-01   0.1674060E+04   0.2328884E+02  -0.2540856E+00             NAN   0.2375752E+02             NAN   0.1528525E+01
  0.4927656E-01   0.1817265E+04   0.2350859E+02  -0.1248848E+00             NAN   0.2396272E+02             NAN   0.1754451E+01
  0.5321819E-01   0.1962627E+04   0.2371537E+02  -0.1136067E-01             NAN   0.2415510E+02             NAN   0.1966260E+01
  0.5722247E-01   0.2110301E+04   0.2391105E+02   0.8851164E-01             NAN   0.2433646E+02             NAN   0.2165944E+01
  0.6129353E-01   0.2260437E+04   0.2409714E+02   0.1763678E+00             NAN   0.2450828E+02             NAN   0.2355116E+01
  0.6543543E-01   0.2413186E+04   0.2427487E+02   0.2535486E+00             NAN   0.2467176E+02             NAN   0.2535100E+01
  0.6965221E-01   0.2568696E+04   0.2444527E+02   0.3211674E+00             NAN   0.2482788E+02             NAN   0.2706994E+01
  0.7394783E-01   0.2727114E+04   0.2460919E+02   0.3801603E+00             NAN   0.2497750E+02             NAN   0.2871718E+01
  0.7832626E-01   0.2888585E+04   0.2476736E+02   0.4313232E+00             NAN   0.2512130E+02             NAN   0.3030050E+01
  0.8279139E-01   0.3053254E+04   0.2492039E+02   0.4753403E+00             NAN   0.2525991E+02             NAN   0.3182651E+01
  0.8734709E-01   0.3221263E+04   0.2506879E+02   0.5128060E+00             NAN   0.2539382E+02             NAN   0.3330090E+01
  0.9199716E-01   0.3392753E+04   0.2521303E+02   0.5442422E+00             NAN   0.2552349E+02             NAN   0.3472856E+01
  0.9674535E-01   0.3567861E+04   0.2535348E+02   0.5701117E+00             NAN   0.2564930E+02             NAN   0.3611374E+01
  0.1015953E+00   0.3746723E+04   0.2549048E+02   0.5908293E+00             NAN   0.2577159E+02             NAN   0.3746014E+01
  0.1065508E+00   0.3929474E+04   0.2562432E+02   0.6067706E+00             NAN   0.2589065E+02             NAN   0.3877098E+01
  0.1116152E+00   0.4116244E+04   0.2575526E+02   0.6182792E+00             NAN   0.2600674E+02             NAN   0.4004912E+01
  0.1167921E+00   0.4307161E+04   0.2588351E+02   0.6256725E+00             NAN   0.2612009E+02             NAN   0.4129704E+01
  0.1220848E+00   0.4502350E+04   0.2600926E+02   0.6292466E+00             NAN   0.2623089E+02             NAN   0.4251695E+01
  0.1274965E+00   0.4701930E+04   0.2613268E+02   0.6292803E+00             NAN   0.2633932E+02             NAN   0.4371080E+01
  0.1330305E+00   0.4906018E+04   0.2625390E+02   0.6260383E+00             NAN   0.2644554E+02             NAN   0.4488033E+01
  0.1386898E+00   0.5114726E+04   0.2637306E+02   0.6197739E+00             NAN   0.2654970E+02             NAN   0.4602705E+01
  0.1444773E+00   0.5328161E+04   0.2649024E+02   0.6107310E+00             NAN   0.2665190E+02             NAN   0.4715233E+01
  0.1503956E+00   0.5546424E+04   0.2660555E+02   0.5991460E+00             NAN   0.2675227E+02             NAN   0.4825738E+01
  0.1564475E+00   0.5769610E+04   0.2671905E+02   0.5852489E+00             NAN   0.2685090E+02             NAN   0.4934326E+01
  0.1626353E+00   0.5997808E+04   0.2683079E+02   0.5692648E+00             NAN   0.2694787E+02             NAN   0.5041094E+01
  0.1689612E+00   0.6231100E+04   0.2694083E+02   0.5514142E+00             NAN   0.2704327E+02             NAN   0.5146126E+01
  0.1754272E+00   0.6469560E+04   0.2704919E+02   0.5319142E+00             NAN   0.2713716E+02             NAN   0.5249497E+01
  0.1820352E+00   0.6713256E+04   0.2715589E+02   0.5109799E+00             NAN   0.2722960E+02             NAN   0.5351273E+01
  0.1887868E+00   0.6962246E+04   0.2726095E+02   0.4888269E+00             NAN   0.2732064E+02             NAN   0.5451513E+01
  0.1956832E+00   0.7216577E+04   0.2736435E+02   0.4656595E+00             NAN   0.2741034E+02             NAN   0.5550269E+01
  0.2027255E+00   0.7476291E+04   0.2746609E+02   0.4416716E+00             NAN   0.2749873E+02             NAN   0.5647586E+01
  0.2099146E+00   0.7741417E+04   0.2756614E+02   0.4170542E+00             NAN   0.2758585E+02             NAN   0.5743504E+01
  0.2172510E+00   0.8011975E+04   0.2766448E+02   0.3919944E+00             NAN   0.2767173E+02             NAN   0.5838059E+01
  0.2247349E+00   0.8287972E+04   0.2776106E+02   0.3666736E+00             NAN   0.2775640E+02             NAN   0.5931281E+01
  0.2323662E+00   0.8569406E+04   0.2785582E+02   0.3412665E+00             NAN   0.2783988E+02             NAN   0.6023195E+01
  0.2401445E+00   0.8856263E+04   0.2794871E+02   0.3159400E+00             NAN   0.2792220E+02             NAN   0.6113825E+01
  0.2480692E+00   0.9148515E+04   0.2803966E+02   0.2908521E+00             NAN   0.2800337E+02             NAN   0.6203189E+01
  0.2561391E+00   0.9446125E+04   0.2812859E+02   0.2661512E+00             NAN   0.2808340E+02             NAN   0.6291305E+01
  0.2643529E+00   0.9749039E+04   0.2821540E+02   0.2419749E+00             NAN   0.2816231E+02             NAN   0.6378184E+01
  0.2727087E+00   0.1005719E+05   0.2830000E+02   0.2184497E+00             NAN   0.2824011E+02             NAN   0.6463840E+01
  0.2812045E+00   0.1037051E+05   0.2838228E+02   0.1956900E+00             NAN   0.2831680E+02             NAN   0.6548281E+01
  0.2898378E+00   0.1068890E+05   0.2846214E+02   0.1737977E+00             NAN   0.2839240E+02             NAN   0.6631515E+01
  0.2986058E+00   0.1101225E+05   0.2853943E+02   0.1528620E+00             NAN   0.2846691E+02             NAN   0.6713547E+01
  0.3075052E+00   0.1134045E+05   0.2861405E+02   0.1329591E+00             NAN   0.2854033E+02             NAN   0.6794381E+01
  0.3165325E+00   0.1167337E+05   0.2868585E+02   0.1141523E+00             NAN   0.2861266E+02             NAN   0.6874021E+01
  0.3256837E+00   0.1201085E+05   0.2875470E+02   0.9649242E-01             NAN   0.2868391E+02             NAN   0.6952470E+01
  0.3349546E+00   0.1235275E+05   0.2882045E+02   0.8001758E-01             NAN   0.2875409E+02             NAN   0.7029727E+01
  0.3443405E+00   0.1269889E+05   0.2888297E+02   0.6474709E-01             NAN   0.2882317E+02             NAN   0.7105795E+01
  0.3538363E+00   0.1304909E+05   0.2894212E+02   0.5068321E-01             NAN   0.2889118E+02             NAN   0.7180672E+01
  0.3634369E+00   0.1340315E+05   0.2899777E+02   0.3781872E-01             NAN   0.2895811E+02             NAN   0.7254359E+01
  0.3731364E+00   0.1376085E+05   0.2904979E+02   0.2613662E-01             NAN   0.2902396E+02             NAN   0.7326856E+01
  0.3829290E+00   0.1412199E+05   0.2909808E+02   0.1561079E-01             NAN   0.2908872E+02             NAN   0.7398160E+01
  0.3928084E+00   0.1448633E+05   0.2914253E+02   0.6206905E-02             NAN   0.2915240E+02             NAN   0.7468273E+01
  0.4027680E+00   0.1485363E+05   0.2918307E+02  -0.2116420E-02             NAN   0.2921500E+02             NAN   0.7537192E+01
  0.4128010E+00   0.1522364E+05   0.2921962E+02  -0.9406428E-02             NAN   0.2927651E+02             NAN   0.7604917E+01
  0.4229004E+00   0.1559610E+05   0.2925214E+02  -0.1571564E-01             NAN   0.2933694E+02             NAN   0.7671447E+01
  0.4330589E+00   0.1597073E+05   0.2928059E+02  -0.2110269E-01             NAN   0.2939628E+02             NAN   0.7736784E+01
  0.4432691E+00   0.1634727E+05   0.2930497E+02  -0.2561450E-01             NAN   0.2945454E+02             NAN   0.7800925E+01
  0.4535233E+00   0.1672543E+05   0.2932526E+02  -0.2929499E-01             NAN   0.2951171E+02             NAN   0.7863874E+01
  0.4638136E+00   0.1710493E+05   0.2934148E+02  -0.3218482E-01             NAN   0.2956780E+02             NAN   0.7925629E+01
  0.4741323E+00   0.1748547E+05   0.2935362E+02  -0.3431914E-01             NAN   0.2962281E+02             NAN   0.7986194E+01
  0.4844713E+00   0.1786676E+05   0.2936171E+02  -0.3572587E-01             NAN   0.2967674E+02             NAN   0.8045570E+01
  0.4948224E+00   0.1824850E+05   0.2936575E+02  -0.3642429E-01             NAN   0.2972959E+02             NAN   0.8103760E+01


==> data/LoW_drag_ReH_1E+07_consistent.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1386750E-07   0.4269447E-02   0.4269447E-02  -0.2439149E+02   0.4269447E-02             NAN  -0.2439149E+02             NAN
  0.4160250E-07   0.1280834E-01   0.1280834E-01  -0.2438012E+02   0.1280834E-01             NAN  -0.2438012E+02             NAN
  0.6943435E-07   0.2137705E-01   0.2137705E-01  -0.2436871E+02   0.2137705E-01             NAN  -0.2436871E+02             NAN
  0.9755793E-07   0.3003558E-01   0.3003558E-01  -0.2435718E+02   0.3003558E-01             NAN  -0.2435718E+02             NAN
  0.1261701E-06   0.3884455E-01   0.3884455E-01  -0.2434545E+02   0.3884455E-01             NAN  -0.2434545E+02             NAN
  0.1554723E-06   0.4786592E-01   0.4786592E-01  -0.2433344E+02   0.4786592E-01             NAN  -0.2433344E+02             NAN
  0.1856747E-06   0.5716446E-01   0.5716446E-01  -0.2432106E+02   0.5716446E-01             NAN  -0.2432106E+02             NAN
  0.2170007E-06   0.6680893E-01   0.6680893E-01  -0.2430822E+02   0.6680893E-01             NAN  -0.2430822E+02             NAN
  0.2496910E-06   0.7687344E-01   0.7687343E-01  -0.2429483E+02   0.7687344E-01             NAN  -0.2429482E+02             NAN
  0.2840082E-06   0.8743884E-01   0.8743883E-01  -0.2428076E+02   0.8743884E-01             NAN  -0.2428076E+02             NAN
  0.3202421E-06   0.9859431E-01   0.9859430E-01  -0.2426591E+02   0.9859431E-01             NAN  -0.2426591E+02             NAN
  0.3587150E-06   0.1104392E+00   0.1104391E+00  -0.2425014E+02   0.1104392E+00             NAN  -0.2425014E+02             NAN
  0.3997890E-06   0.1230848E+00   0.1230848E+00  -0.2423330E+02   0.1230848E+00             NAN  -0.2423330E+02             NAN
  0.4438729E-06   0.1366571E+00   0.1366570E+00  -0.2421523E+02   0.1366571E+00             NAN  -0.2421523E+02             NAN
  0.4914311E-06   0.1512990E+00   0.1512990E+00  -0.2419574E+02   0.1512990E+00             NAN  -0.2419574E+02             NAN
  0.5429940E-06   0.1671739E+00   0.1671739E+00  -0.2417461E+02   0.1671739E+00             NAN  -0.2417460E+02             NAN
  0.5991698E-06   0.1844690E+00   0.1844690E+00  -0.2415158E+02   0.1844690E+00             NAN  -0.2415158E+02             NAN
  0.6606583E-06   0.2033997E+00   0.2033997E+00  -0.2412638E+02   0.2033997E+00             NAN  -0.2412638E+02             NAN
  0.7282676E-06   0.2242149E+00   0.2242148E+00  -0.2409867E+02   0.2242149E+00             NAN  -0.2409866E+02             NAN
  0.8029335E-06   0.2472026E+00   0.2472025E+00  -0.2406806E+02   0.2472026E+00             NAN  -0.2406806E+02             NAN
  0.8857422E-06   0.2726973E+00   0.2726972E+00  -0.2403412E+02   0.2726973E+00             NAN  -0.2403412E+02             NAN
  0.9779580E-06   0.3010882E+00   0.3010880E+00  -0.2399632E+02   0.3010882E+00             NAN  -0.2399632E+02             NAN
  0.1081055E-05   0.3328291E+00   0.3328288E+00  -0.2395407E+02   0.3328291E+00             NAN  -0.2395406E+02             NAN
  0.1196756E-05   0.3684505E+00   0.3684500E+00  -0.2390664E+02   0.3684505E+00             NAN  -0.2390664E+02             NAN
  0.1327077E-05   0.4085730E+00   0.4085724E+00  -0.2385323E+02   0.4085730E+00             NAN  -0.2385322E+02             NAN
  0.1474383E-05   0.4539247E+00   0.4539237E+00  -0.2379285E+02   0.4539247E+00             NAN  -0.2379284E+02             NAN
  0.1641450E-05   0.5053604E+00   0.5053587E+00  -0.2372437E+02   0.5053604E+00             NAN  -0.2372437E+02             NAN
  0.1831544E-05   0.5638853E+00   0.5638825E+00  -0.2364646E+02   0.5638853E+00             NAN  -0.2364645E+02             NAN
  0.2048509E-05   0.6306833E+00   0.6306787E+00  -0.2355754E+02   0.6306833E+00             NAN  -0.2355752E+02             NAN
  0.2296880E-05   0.7071504E+00   0.7071423E+00  -0.2345575E+02   0.7071504E+00             NAN  -0.2345572E+02             NAN
  0.2582009E-05   0.7949343E+00   0.7949201E+00  -0.2333890E+02   0.7949343E+00             NAN  -0.2333885E+02             NAN
  0.2910220E-05   0.8959822E+00   0.8959568E+00  -0.2320440E+02   0.8959822E+00             NAN  -0.2320432E+02             NAN
  0.3288995E-05   0.1012597E+01   0.1012551E+01  -0.2304921E+02   0.1012597E+01             NAN  -0.2304906E+02             NAN
  0.3727190E-05   0.1147506E+01   0.1147421E+01  -0.2286971E+02   0.1147506E+01             NAN  -0.2286945E+02             NAN
  0.4235299E-05   0.1303940E+01   0.1303780E+01  -0.2266165E+02   0.1303940E+01             NAN  -0.2266119E+02             NAN
  0.4825763E-05   0.1485728E+01   0.1485424E+01  -0.2242002E+02   0.1485728E+01             NAN  -0.2241917E+02             NAN
  0.5513343E-05   0.1697417E+01   0.1696830E+01  -0.2213896E+02   0.1697417E+01             NAN  -0.2213734E+02             NAN
  0.6315563E-05   0.1944400E+01   0.1943254E+01  -0.2181164E+02   0.1944400E+01             NAN  -0.2180852E+02             NAN
  0.7253232E-05   0.2233084E+01   0.2230823E+01  -0.2143029E+02   0.2233084E+01             NAN  -0.2142419E+02             NAN
  0.8351072E-05   0.2571081E+01   0.2566576E+01  -0.2098626E+02   0.2571081E+01             NAN  -0.2097420E+02             NAN
  0.9638461E-05   0.2967435E+01   0.2958391E+01  -0.2047057E+02   0.2967435E+01             NAN  -0.2044652E+02             NAN
  0.1115032E-04   0.3432897E+01   0.3414664E+01  -0.1987494E+02   0.3432897E+01             NAN  -0.1982684E+02             NAN
  0.1292815E-04   0.3980245E+01   0.3943501E+01  -0.1919398E+02   0.3980245E+01             NAN  -0.1909813E+02             NAN
  0.1502129E-04   0.4624670E+01   0.4551156E+01  -0.1842875E+02   0.4624670E+01             NAN  -0.1824019E+02             NAN
  0.1748839E-04   0.5384227E+01   0.5239543E+01  -0.1759091E+02   0.5384227E+01             NAN  -0.1722896E+02             NAN
  0.2039914E-04   0.6280371E+01   0.6003311E+01  -0.1670510E+02   0.6280371E+01             NAN  -0.1603590E+02             NAN
  0.2383633E-04   0.7338595E+01   0.6827977E+01  -0.1580588E+02   0.7338595E+01             NAN  -0.1462705E+02             NAN
  0.2789831E-04   0.8589172E+01   0.7691008E+01  -0.1492893E+02   0.8589172E+01             NAN  -0.1296211E+02             NAN
  0.3270180E-04   0.1006804E+02   0.8566137E+01  -0.1410182E+02   0.1006804E+02   0.1097342E+02  -0.1099324E+02  -0.1176719E+02
  0.3838531E-04   0.1181785E+02   0.9428776E+01  -0.1333999E+02   0.1181785E+02   0.1137403E+02  -0.8663661E+01  -0.1150052E+02
  0.4511307E-04   0.1388916E+02   0.1025984E+02  -0.1264820E+02             NAN   0.1177777E+02             NAN  -0.1123176E+02
  0.5307966E-04   0.1634187E+02   0.1104704E+02  -0.1202431E+02             NAN   0.1218433E+02             NAN  -0.1096113E+02
  0.6251546E-04   0.1924691E+02   0.1178428E+02  -0.1146252E+02             NAN   0.1259338E+02             NAN  -0.1068884E+02
  0.7369295E-04   0.2268817E+02   0.1247028E+02  -0.1095564E+02             NAN   0.1300461E+02             NAN  -0.1041509E+02
  0.8693409E-04   0.2676478E+02   0.1310707E+02  -0.1049618E+02             NAN   0.1341772E+02             NAN  -0.1014010E+02
  0.1026189E-03   0.3159373E+02   0.1369877E+02  -0.1007696E+02             NAN   0.1383240E+02             NAN  -0.9864061E+01
  0.1211955E-03   0.3731297E+02   0.1425062E+02  -0.9691393E+01             NAN   0.1424835E+02             NAN  -0.9587173E+01
  0.1431912E-03   0.4408489E+02   0.1476837E+02  -0.9333479E+01             NAN   0.1466529E+02             NAN  -0.9309630E+01
  0.1692263E-03   0.5210043E+02   0.1525784E+02  -0.8997876E+01             NAN   0.1508293E+02             NAN  -0.9031621E+01
  0.2000289E-03   0.6158377E+02   0.1572462E+02  -0.8679858E+01             NAN   0.1550100E+02             NAN  -0.8753330E+01
  0.2364525E-03   0.7279766E+02   0.1617387E+02  -0.8375306E+01             NAN   0.1591921E+02             NAN  -0.8474939E+01
  0.2794959E-03   0.8604960E+02   0.1661017E+02  -0.8080715E+01             NAN   0.1633731E+02             NAN  -0.8196623E+01
  0.3303256E-03   0.1016988E+03   0.1703739E+02  -0.7793205E+01             NAN   0.1675504E+02             NAN  -0.7918556E+01
  0.3903020E-03   0.1201640E+03   0.1745857E+02  -0.7510542E+01             NAN   0.1717214E+02             NAN  -0.7640903E+01
  0.4610079E-03   0.1419325E+03   0.1787591E+02  -0.7231136E+01             NAN   0.1758838E+02             NAN  -0.7363828E+01
  0.5442816E-03   0.1675703E+03   0.1829081E+02  -0.6953983E+01             NAN   0.1800351E+02             NAN  -0.7087490E+01
  0.6422532E-03   0.1977333E+03   0.1870397E+02  -0.6678564E+01             NAN   0.1841730E+02             NAN  -0.6812044E+01
  0.7573852E-03   0.2331795E+03   0.1911562E+02  -0.6404708E+01             NAN   0.1882952E+02             NAN  -0.6537640E+01
  0.8925181E-03   0.2747834E+03   0.1952570E+02  -0.6132454E+01             NAN   0.1923996E+02             NAN  -0.6264426E+01
  0.1050920E-02   0.3235513E+03   0.1993401E+02  -0.5861943E+01             NAN   0.1964839E+02             NAN  -0.5992544E+01
  0.1236342E-02   0.3806379E+03   0.2034031E+02  -0.5593358E+01             NAN   0.2005462E+02             NAN  -0.5722131E+01
  0.1453076E-02   0.4473649E+03   0.2074435E+02  -0.5326900E+01             NAN   0.2045844E+02             NAN  -0.5453325E+01
  0.1706023E-02   0.5252407E+03   0.2114591E+02  -0.5062779E+01             NAN   0.2085964E+02             NAN  -0.5186256E+01
  0.2000760E-02   0.6159825E+03   0.2154475E+02  -0.4801210E+01             NAN   0.2125805E+02             NAN  -0.4921051E+01
  0.2343613E-02   0.7215384E+03   0.2194066E+02  -0.4542417E+01             NAN   0.2165346E+02             NAN  -0.4657835E+01
  0.2741742E-02   0.8441120E+03   0.2233343E+02  -0.4286634E+01             NAN   0.2204571E+02             NAN  -0.4396727E+01
  0.3203217E-02   0.9861882E+03   0.2272285E+02  -0.4034105E+01             NAN   0.2243462E+02             NAN  -0.4137846E+01
  0.3737107E-02   0.1150559E+04   0.2310875E+02  -0.3785087E+01             NAN   0.2282001E+02             NAN  -0.3881304E+01
  0.4353571E-02   0.1340353E+04   0.2349092E+02  -0.3539848E+01             NAN   0.2320172E+02             NAN  -0.3627211E+01
  0.5063941E-02   0.1559058E+04   0.2386920E+02  -0.3298675E+01             NAN   0.2357959E+02             NAN  -0.3375675E+01
  0.5880817E-02   0.1810553E+04   0.2424341E+02  -0.3061867E+01             NAN   0.2395347E+02             NAN  -0.3126797E+01
  0.6818152E-02   0.2099134E+04   0.2461337E+02  -0.2829745E+01             NAN   0.2432320E+02             NAN  -0.2880679E+01
  0.7891335E-02   0.2429540E+04   0.2497894E+02  -0.2602646E+01             NAN   0.2468864E+02             NAN  -0.2637416E+01
  0.9117268E-02   0.2806973E+04   0.2533995E+02  -0.2380930E+01             NAN   0.2504965E+02             NAN  -0.2397102E+01
  0.1051444E-01   0.3237125E+04   0.2569624E+02  -0.2164973E+01             NAN   0.2540610E+02             NAN  -0.2159827E+01
  0.1210296E-01   0.3726191E+04   0.2604766E+02  -0.1955174E+01             NAN   0.2575785E+02             NAN  -0.1925677E+01
  0.1390465E-01   0.4280884E+04   0.2639407E+02  -0.1751951E+01             NAN   0.2610479E+02             NAN  -0.1694735E+01
  0.1594300E-01   0.4908442E+04   0.2673533E+02  -0.1555740E+01             NAN   0.2644678E+02             NAN  -0.1467082E+01
  0.1824325E-01   0.5616628E+04   0.2707128E+02  -0.1366993E+01             NAN   0.2678372E+02             NAN  -0.1242794E+01
  0.2083228E-01   0.6413724E+04   0.2740180E+02  -0.1186175E+01             NAN   0.2711549E+02             NAN  -0.1021945E+01
  0.2373864E-01   0.7308518E+04   0.2772674E+02  -0.1013759E+01             NAN   0.2744199E+02             NAN  -0.8046037E+00
  0.2699242E-01   0.8310273E+04   0.2804596E+02  -0.8502203E+00             NAN   0.2776312E+02             NAN  -0.5908380E+00
  0.3062515E-01   0.9428699E+04   0.2835933E+02  -0.6960271E+00             NAN   0.2807878E+02             NAN  -0.3807109E+00
  0.3466966E-01   0.1067390E+05   0.2866671E+02  -0.5516318E+00             NAN   0.2838889E+02             NAN  -0.1742823E+00
  0.3915983E-01   0.1205631E+05   0.2896796E+02  -0.4174538E+00             NAN   0.2869336E+02             NAN   0.2839100E-01
  0.4413043E-01   0.1358663E+05   0.2926293E+02  -0.2938737E+00             NAN   0.2899210E+02             NAN   0.2272560E+00
  0.4961679E-01   0.1527574E+05   0.2955150E+02  -0.1812195E+00             NAN   0.2928505E+02             NAN   0.4222628E+00
  0.5565450E-01   0.1713459E+05   0.2983350E+02  -0.7975189E-01             NAN   0.2957214E+02             NAN   0.6133650E+00
  0.6227901E-01   0.1917411E+05   0.3010879E+02   0.1035078E-01             NAN   0.2985329E+02             NAN   0.8005198E+00
  0.6952526E-01   0.2140504E+05   0.3037722E+02   0.8900684E-01             NAN   0.3012845E+02             NAN   0.9836878E+00
  0.7742725E-01   0.2383786E+05   0.3063863E+02   0.1562449E+00             NAN   0.3039758E+02             NAN   0.1162833E+01
  0.8601751E-01   0.2648258E+05   0.3089285E+02   0.2122150E+00             NAN   0.3066061E+02             NAN   0.1337924E+01
  0.9532661E-01   0.2934862E+05   0.3113971E+02   0.2571971E+00             NAN   0.3091750E+02             NAN   0.1508930E+01
  0.1053827E+00   0.3244462E+05   0.3137905E+02   0.2916054E+00             NAN   0.3116822E+02             NAN   0.1675828E+01
  0.1162108E+00   0.3577832E+05   0.3161067E+02   0.3159871E+00             NAN   0.3141274E+02             NAN   0.1838596E+01
  0.1278325E+00   0.3935634E+05   0.3183439E+02   0.3310174E+00             NAN   0.3165103E+02             NAN   0.1997216E+01
  0.1402652E+00   0.4318405E+05   0.3205002E+02   0.3374870E+00             NAN   0.3188307E+02             NAN   0.2151675E+01
  0.1535217E+00   0.4726540E+05   0.3225736E+02   0.3362871E+00             NAN   0.3210883E+02             NAN   0.2301961E+01
  0.1676098E+00   0.5160274E+05   0.3245622E+02   0.3283875E+00             NAN   0.3232832E+02             NAN   0.2448069E+01
  0.1825315E+00   0.5619675E+05   0.3264640E+02   0.3148181E+00             NAN   0.3254153E+02             NAN   0.2589996E+01
  0.1982830E+00   0.6104623E+05   0.3282768E+02   0.2966578E+00             NAN   0.3274847E+02             NAN   0.2727744E+01
  0.2148541E+00   0.6614806E+05   0.3299988E+02   0.2749218E+00             NAN   0.3294913E+02             NAN   0.2861317E+01
  0.2322282E+00   0.7149710E+05   0.3316280E+02   0.2505922E+00             NAN   0.3314353E+02             NAN   0.2990724E+01
  0.2503817E+00   0.7708610E+05   0.3331625E+02   0.2246123E+00             NAN   0.3333170E+02             NAN   0.3115980E+01
  0.2692844E+00   0.8290575E+05   0.3346003E+02   0.1978718E+00             NAN   0.3351365E+02             NAN   0.3237100E+01
  0.2888991E+00   0.8894462E+05   0.3359396E+02   0.1711719E+00             NAN   0.3368942E+02             NAN   0.3354107E+01
  0.3091820E+00   0.9518919E+05   0.3371787E+02   0.1452020E+00             NAN   0.3385905E+02             NAN   0.3467025E+01
  0.3300827E+00   0.1016240E+06   0.3383157E+02   0.1205203E+00             NAN   0.3402259E+02             NAN   0.3575884E+01
  0.3515448E+00   0.1082316E+06   0.3393489E+02   0.9753975E-01             NAN   0.3418007E+02             NAN   0.3680716E+01
  0.3735060E+00   0.1149929E+06   0.3402761E+02   0.7647749E-01             NAN   0.3433156E+02             NAN   0.3781560E+01
  0.3958990E+00   0.1218872E+06   0.3410949E+02   0.5766379E-01             NAN   0.3447713E+02             NAN   0.3878456E+01
  0.4186518E+00   0.1288922E+06   0.3418019E+02   0.4135487E-01             NAN   0.3461683E+02             NAN   0.3971450E+01
  0.4416886E+00   0.1359846E+06   0.3423929E+02   0.2772848E-01             NAN   0.3475074E+02             NAN   0.4060592E+01
  0.4649305E+00   0.1431402E+06   0.3428532E+02   0.1714849E-01             NAN   0.3487895E+02             NAN   0.4145935E+01
  0.4882964E+00   0.1503339E+06   0.3431983E+02   0.9251591E-02             NAN   0.3500153E+02             NAN   0.4227537E+01


==> data/LoW_drag_ReH_1E+07_consistent_highRn.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1386750E-03   0.4321192E+02   0.1416882E+02  -0.1011341E+02             NAN   0.1461529E+02             NAN  -0.3647291E+01
  0.4160251E-03   0.1296357E+03   0.1665229E+02  -0.8592553E+01             NAN   0.1736182E+02             NAN  -0.1544708E+01
  0.6936310E-03   0.2161393E+03   0.1794670E+02  -0.7598576E+01             NAN   0.1863981E+02             NAN  -0.5663572E+00
  0.9720200E-03   0.3028868E+03   0.1880923E+02  -0.6939402E+01             NAN   0.1948340E+02             NAN   0.7944639E-01
  0.1251722E-02   0.3900434E+03   0.1945162E+02  -0.6450213E+01             NAN   0.2011564E+02             NAN   0.5634577E+00
  0.1533249E-02   0.4777690E+03   0.1996283E+02  -0.6062109E+01             NAN   0.2062282E+02             NAN   0.9517199E+00
  0.1817113E-02   0.5662226E+03   0.2038781E+02  -0.5740389E+01             NAN   0.2104747E+02             NAN   0.1276807E+01
  0.2103823E-02   0.6555631E+03   0.2075218E+02  -0.5465309E+01             NAN   0.2141374E+02             NAN   0.1557200E+01
  0.2393891E-02   0.7459498E+03   0.2107182E+02  -0.5224632E+01             NAN   0.2173665E+02             NAN   0.1804401E+01
  0.2687833E-02   0.8375437E+03   0.2135728E+02  -0.5010269E+01             NAN   0.2202618E+02             NAN   0.2026054E+01
  0.2986171E-02   0.9305073E+03   0.2161585E+02  -0.4816612E+01             NAN   0.2228932E+02             NAN   0.2227500E+01
  0.3289435E-02   0.1025006E+04   0.2185282E+02  -0.4639615E+01             NAN   0.2253113E+02             NAN   0.2412615E+01
  0.3598167E-02   0.1121209E+04   0.2207210E+02  -0.4476268E+01             NAN   0.2275541E+02             NAN   0.2584305E+01
  0.3912921E-02   0.1219288E+04   0.2227670E+02  -0.4324276E+01             NAN   0.2296506E+02             NAN   0.2744800E+01
  0.4234266E-02   0.1319421E+04   0.2246898E+02  -0.4181844E+01             NAN   0.2316237E+02             NAN   0.2895852E+01
  0.4562788E-02   0.1421790E+04   0.2265079E+02  -0.4047548E+01             NAN   0.2334918E+02             NAN   0.3038863E+01
  0.4899090E-02   0.1526584E+04   0.2282365E+02  -0.3920239E+01             NAN   0.2352697E+02             NAN   0.3174968E+01
  0.5243798E-02   0.1633997E+04   0.2298881E+02  -0.3798976E+01             NAN   0.2369696E+02             NAN   0.3305103E+01
  0.5597560E-02   0.1744231E+04   0.2314728E+02  -0.3682978E+01             NAN   0.2386017E+02             NAN   0.3430048E+01
  0.5961048E-02   0.1857496E+04   0.2329994E+02  -0.3571595E+01             NAN   0.2401746E+02             NAN   0.3550459E+01
  0.6334963E-02   0.1974010E+04   0.2344751E+02  -0.3464276E+01             NAN   0.2416955E+02             NAN   0.3666894E+01
  0.6720034E-02   0.2094000E+04   0.2359063E+02  -0.3360551E+01             NAN   0.2431708E+02             NAN   0.3779829E+01
  0.7117021E-02   0.2217703E+04   0.2372983E+02  -0.3260020E+01             NAN   0.2446057E+02             NAN   0.3889676E+01
  0.7526718E-02   0.2345367E+04   0.2386559E+02  -0.3162335E+01             NAN   0.2460049E+02             NAN   0.3996795E+01
  0.7949956E-02   0.2477250E+04   0.2399831E+02  -0.3067195E+01             NAN   0.2473726E+02             NAN   0.4101496E+01
  0.8387602E-02   0.2613623E+04   0.2412835E+02  -0.2974341E+01             NAN   0.2487123E+02             NAN   0.4204056E+01
  0.8840564E-02   0.2754769E+04   0.2425603E+02  -0.2883541E+01             NAN   0.2500272E+02             NAN   0.4304718E+01
  0.9309795E-02   0.2900984E+04   0.2438164E+02  -0.2794597E+01             NAN   0.2513201E+02             NAN   0.4403695E+01
  0.9796290E-02   0.3052578E+04   0.2450543E+02  -0.2707331E+01             NAN   0.2525935E+02             NAN   0.4501181E+01
  0.1030109E-01   0.3209878E+04   0.2462761E+02  -0.2621589E+01             NAN   0.2538497E+02             NAN   0.4597345E+01
  0.1082530E-01   0.3373225E+04   0.2474840E+02  -0.2537234E+01             NAN   0.2550906E+02             NAN   0.4692341E+01
  0.1137006E-01   0.3542975E+04   0.2486798E+02  -0.2454146E+01             NAN   0.2563180E+02             NAN   0.4786307E+01
  0.1193658E-01   0.3719505E+04   0.2498650E+02  -0.2372219E+01             NAN   0.2575336E+02             NAN   0.4879366E+01
  0.1252612E-01   0.3903208E+04   0.2510412E+02  -0.2291361E+01             NAN   0.2587388E+02             NAN   0.4971629E+01
  0.1313999E-01   0.4094495E+04   0.2522098E+02  -0.2211491E+01             NAN   0.2599350E+02             NAN   0.5063197E+01
  0.1377960E-01   0.4293799E+04   0.2533719E+02  -0.2132538E+01             NAN   0.2611232E+02             NAN   0.5154159E+01
  0.1444639E-01   0.4501574E+04   0.2545288E+02  -0.2054444E+01             NAN   0.2623046E+02             NAN   0.5244599E+01
  0.1514188E-01   0.4718293E+04   0.2556813E+02  -0.1977155E+01             NAN   0.2634801E+02             NAN   0.5334588E+01
  0.1586767E-01   0.4944454E+04   0.2568304E+02  -0.1900630E+01             NAN   0.2646505E+02             NAN   0.5424194E+01
  0.1662543E-01   0.5180577E+04   0.2579770E+02  -0.1824834E+01             NAN   0.2658168E+02             NAN   0.5513475E+01
  0.1741692E-01   0.5427208E+04   0.2591218E+02  -0.1749737E+01             NAN   0.2669795E+02             NAN   0.5602485E+01
  0.1824395E-01   0.5684916E+04   0.2602655E+02  -0.1675321E+01             NAN   0.2681393E+02             NAN   0.5691272E+01
  0.1910844E-01   0.5954297E+04   0.2614087E+02  -0.1601569E+01             NAN   0.2692967E+02             NAN   0.5779877E+01
  0.2001240E-01   0.6235973E+04   0.2625520E+02  -0.1528474E+01             NAN   0.2704522E+02             NAN   0.5868338E+01
  0.2095789E-01   0.6530596E+04   0.2636960E+02  -0.1456034E+01             NAN   0.2716063E+02             NAN   0.5956689E+01
  0.2194712E-01   0.6838844E+04   0.2648410E+02  -0.1384253E+01             NAN   0.2727593E+02             NAN   0.6044956E+01
  0.2298234E-01   0.7161425E+04   0.2659875E+02  -0.1313138E+01             NAN   0.2739116E+02             NAN   0.6133166E+01
  0.2406593E-01   0.7499076E+04   0.2671359E+02  -0.1242705E+01             NAN   0.2750634E+02             NAN   0.6221339E+01
  0.2520034E-01   0.7852566E+04   0.2682865E+02  -0.1172972E+01             NAN   0.2762149E+02             NAN   0.6309492E+01
  0.2638815E-01   0.8222694E+04   0.2694395E+02  -0.1103965E+01             NAN   0.2773663E+02             NAN   0.6397640E+01
  0.2763202E-01   0.8610291E+04   0.2705952E+02  -0.1035712E+01             NAN   0.2785178E+02             NAN   0.6485792E+01
  0.2893472E-01   0.9016219E+04   0.2717538E+02  -0.9682474E+00             NAN   0.2796695E+02             NAN   0.6573958E+01
  0.3029912E-01   0.9441373E+04   0.2729155E+02  -0.9016095E+00             NAN   0.2808214E+02             NAN   0.6662141E+01
  0.3172820E-01   0.9886682E+04   0.2740804E+02  -0.8358412E+00             NAN   0.2819736E+02             NAN   0.6750345E+01
  0.3322504E-01   0.1035311E+05   0.2752487E+02  -0.7709899E+00             NAN   0.2831260E+02             NAN   0.6838570E+01
  0.3479282E-01   0.1084164E+05   0.2764203E+02  -0.7071065E+00             NAN   0.2842787E+02             NAN   0.6926813E+01
  0.3643485E-01   0.1135330E+05   0.2775955E+02  -0.6442449E+00             NAN   0.2854316E+02             NAN   0.7015069E+01
  0.3815452E-01   0.1188916E+05   0.2787740E+02  -0.5824624E+00             NAN   0.2865846E+02             NAN   0.7103333E+01
  0.3995532E-01   0.1245030E+05   0.2799561E+02  -0.5218198E+00             NAN   0.2877375E+02             NAN   0.7191596E+01
  0.4184086E-01   0.1303784E+05   0.2811416E+02  -0.4623806E+00             NAN   0.2888903E+02             NAN   0.7279846E+01
  0.4381484E-01   0.1365295E+05   0.2823304E+02  -0.4042114E+00             NAN   0.2900428E+02             NAN   0.7368073E+01
  0.4588105E-01   0.1429679E+05   0.2835226E+02  -0.3473811E+00             NAN   0.2911948E+02             NAN   0.7456263E+01
  0.4804337E-01   0.1497058E+05   0.2847179E+02  -0.2919608E+00             NAN   0.2923461E+02             NAN   0.7544400E+01
  0.5030580E-01   0.1567557E+05   0.2859164E+02  -0.2380232E+00             NAN   0.2934965E+02             NAN   0.7632468E+01
  0.5267237E-01   0.1641300E+05   0.2871177E+02  -0.1856425E+00             NAN   0.2946457E+02             NAN   0.7720449E+01
  0.5514724E-01   0.1718419E+05   0.2883218E+02  -0.1348937E+00             NAN   0.2957936E+02             NAN   0.7808325E+01
  0.5773460E-01   0.1799042E+05   0.2895285E+02  -0.8585206E-01             NAN   0.2969399E+02             NAN   0.7896075E+01
  0.6043873E-01   0.1883304E+05   0.2907375E+02  -0.3859263E-01             NAN   0.2980842E+02             NAN   0.7983679E+01
  0.6326395E-01   0.1971340E+05   0.2919486E+02   0.6810379E-02             NAN   0.2992263E+02             NAN   0.8071114E+01
  0.6621464E-01   0.2063285E+05   0.2931616E+02   0.5028447E-01             NAN   0.3003660E+02             NAN   0.8158359E+01
  0.6929521E-01   0.2159277E+05   0.2943761E+02   0.9175988E-01             NAN   0.3015028E+02             NAN   0.8245390E+01
  0.7251009E-01   0.2259455E+05   0.2955920E+02   0.1311717E+00             NAN   0.3026366E+02             NAN   0.8332183E+01
  0.7586374E-01   0.2363956E+05   0.2968089E+02   0.1684517E+00             NAN   0.3037669E+02             NAN   0.8418714E+01
  0.7936061E-01   0.2472921E+05   0.2980264E+02   0.2035320E+00             NAN   0.3048935E+02             NAN   0.8504959E+01
  0.8300515E-01   0.2586486E+05   0.2992443E+02   0.2363488E+00             NAN   0.3060160E+02             NAN   0.8590892E+01
  0.8680177E-01   0.2704791E+05   0.3004620E+02   0.2668432E+00             NAN   0.3071341E+02             NAN   0.8676488E+01
  0.9075487E-01   0.2827972E+05   0.3016793E+02   0.2949651E+00             NAN   0.3082475E+02             NAN   0.8761722E+01
  0.9486875E-01   0.2956163E+05   0.3028958E+02   0.3206730E+00             NAN   0.3093558E+02             NAN   0.8846567E+01
  0.9914768E-01   0.3089497E+05   0.3041109E+02   0.3439332E+00             NAN   0.3104587E+02             NAN   0.8930999E+01
  0.1035958E+00   0.3228103E+05   0.3053242E+02   0.3647208E+00             NAN   0.3115559E+02             NAN   0.9014991E+01
  0.1082172E+00   0.3372109E+05   0.3065353E+02   0.3830199E+00             NAN   0.3126470E+02             NAN   0.9098519E+01
  0.1130158E+00   0.3521636E+05   0.3077437E+02   0.3988244E+00             NAN   0.3137316E+02             NAN   0.9181556E+01
  0.1179954E+00   0.3676802E+05   0.3089487E+02   0.4121386E+00             NAN   0.3148096E+02             NAN   0.9264077E+01
  0.1231596E+00   0.3837721E+05   0.3101498E+02   0.4229775E+00             NAN   0.3158805E+02             NAN   0.9346057E+01
  0.1285118E+00   0.4004499E+05   0.3113465E+02   0.4313673E+00             NAN   0.3169440E+02             NAN   0.9427472E+01
  0.1340553E+00   0.4177237E+05   0.3125382E+02   0.4373455E+00             NAN   0.3179998E+02             NAN   0.9508297E+01
  0.1397930E+00   0.4356029E+05   0.3137241E+02   0.4409615E+00             NAN   0.3190475E+02             NAN   0.9588508E+01
  0.1457278E+00   0.4540960E+05   0.3149036E+02   0.4422763E+00             NAN   0.3200870E+02             NAN   0.9668082E+01
  0.1518621E+00   0.4732108E+05   0.3160759E+02   0.4413628E+00             NAN   0.3211178E+02             NAN   0.9746994E+01
  0.1581981E+00   0.4929541E+05   0.3172404E+02   0.4383052E+00             NAN   0.3221397E+02             NAN   0.9825223E+01
  0.1647377E+00   0.5133319E+05   0.3183962E+02   0.4331992E+00             NAN   0.3231523E+02             NAN   0.9902747E+01
  0.1714825E+00   0.5343489E+05   0.3195424E+02   0.4261516E+00             NAN   0.3241555E+02             NAN   0.9979543E+01
  0.1784336E+00   0.5560090E+05   0.3206782E+02   0.4172790E+00             NAN   0.3251489E+02             NAN   0.1005559E+02
  0.1855919E+00   0.5783148E+05   0.3218025E+02   0.4067082E+00             NAN   0.3261322E+02             NAN   0.1013087E+02
  0.1929579E+00   0.6012676E+05   0.3229145E+02   0.3945744E+00             NAN   0.3271053E+02             NAN   0.1020536E+02
  0.2005316E+00   0.6248677E+05   0.3240131E+02   0.3810206E+00             NAN   0.3280677E+02             NAN   0.1027904E+02
  0.2083127E+00   0.6491139E+05   0.3250971E+02   0.3661966E+00             NAN   0.3290195E+02             NAN   0.1035190E+02
  0.2163003E+00   0.6740037E+05   0.3261653E+02   0.3502576E+00             NAN   0.3299601E+02             NAN   0.1042391E+02
  0.2244931E+00   0.6995331E+05   0.3272166E+02   0.3333631E+00             NAN   0.3308896E+02             NAN   0.1049507E+02
  0.2328896E+00   0.7256968E+05   0.3282494E+02   0.3156751E+00             NAN   0.3318076E+02             NAN   0.1056534E+02
  0.2414874E+00   0.7524880E+05   0.3292625E+02   0.2973573E+00             NAN   0.3327139E+02             NAN   0.1063472E+02
  0.2502839E+00   0.7798984E+05   0.3302543E+02   0.2785732E+00             NAN   0.3336083E+02             NAN   0.1070320E+02
  0.2592759E+00   0.8079181E+05   0.3312233E+02   0.2594849E+00             NAN   0.3344908E+02             NAN   0.1077075E+02
  0.2684598E+00   0.8365358E+05   0.3321677E+02   0.2402520E+00             NAN   0.3353610E+02             NAN   0.1083737E+02
  0.2778315E+00   0.8657385E+05   0.3330858E+02   0.2210312E+00             NAN   0.3362188E+02             NAN   0.1090304E+02
  0.2873863E+00   0.8955118E+05   0.3339758E+02   0.2019784E+00             NAN   0.3370641E+02             NAN   0.1096775E+02
  0.2971191E+00   0.9258396E+05   0.3348357E+02   0.1832297E+00             NAN   0.3378968E+02             NAN   0.1103150E+02
  0.3070242E+00   0.9567046E+05   0.3356636E+02   0.1649146E+00             NAN   0.3387166E+02             NAN   0.1109426E+02
  0.3170956E+00   0.9880876E+05   0.3364573E+02   0.1471519E+00             NAN   0.3395235E+02             NAN   0.1115603E+02
  0.3273267E+00   0.1019968E+06   0.3372148E+02   0.1300435E+00             NAN   0.3403174E+02             NAN   0.1121681E+02
  0.3377103E+00   0.1052324E+06   0.3379341E+02   0.1136810E+00             NAN   0.3410982E+02             NAN   0.1127658E+02
  0.3482391E+00   0.1085132E+06   0.3386131E+02   0.9817250E-01             NAN   0.3418657E+02             NAN   0.1133533E+02
  0.3589051E+00   0.1118368E+06   0.3392499E+02   0.8360861E-01             NAN   0.3426199E+02             NAN   0.1139307E+02
  0.3696999E+00   0.1152005E+06   0.3398426E+02   0.7006221E-01             NAN   0.3433607E+02             NAN   0.1144979E+02
  0.3806147E+00   0.1186017E+06   0.3403895E+02   0.5758983E-01             NAN   0.3440881E+02             NAN   0.1150547E+02
  0.3916406E+00   0.1220374E+06   0.3408893E+02   0.4623319E-01             NAN   0.3448021E+02             NAN   0.1156012E+02
  0.4027680E+00   0.1255047E+06   0.3413407E+02   0.3602051E-01             NAN   0.3455025E+02             NAN   0.1161374E+02
  0.4139871E+00   0.1290007E+06   0.3417427E+02   0.2696777E-01             NAN   0.3461893E+02             NAN   0.1166633E+02
  0.4252879E+00   0.1325221E+06   0.3420948E+02   0.1908036E-01             NAN   0.3468626E+02             NAN   0.1171787E+02
  0.4366600E+00   0.1360657E+06   0.3423965E+02   0.1235521E-01             NAN   0.3475223E+02             NAN   0.1176837E+02
  0.4480928E+00   0.1396282E+06   0.3426477E+02   0.6783053E-02             NAN   0.3481685E+02             NAN   0.1181784E+02
  0.4595756E+00   0.1432063E+06   0.3428484E+02   0.2350486E-02             NAN   0.3488010E+02             NAN   0.1186626E+02
  0.4710975E+00   0.1467966E+06   0.3429987E+02  -0.9573107E-03             NAN   0.3494201E+02             NAN   0.1191365E+02
  0.4826473E+00   0.1503956E+06   0.3430988E+02  -0.3153848E-02             NAN   0.3500256E+02             NAN   0.1196001E+02
  0.4942139E+00   0.1539998E+06   0.3431488E+02  -0.4249372E-02             NAN   0.3506177E+02             NAN   0.1200533E+02


==> data/LoW_drag_ReH_1E+07_frozenT.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1386750E-07   0.4269447E-02   0.4269447E-02  -0.3021940E+02   0.4269447E-02             NAN  -0.3021940E+02             NAN
  0.4160250E-07   0.1280834E-01   0.1280834E-01  -0.3021022E+02   0.1280834E-01             NAN  -0.3021022E+02             NAN
  0.6943435E-07   0.2137705E-01   0.2137705E-01  -0.3020101E+02   0.2137705E-01             NAN  -0.3020101E+02             NAN
  0.9755793E-07   0.3003558E-01   0.3003558E-01  -0.3019171E+02   0.3003558E-01             NAN  -0.3019171E+02             NAN
  0.1261701E-06   0.3884455E-01   0.3884455E-01  -0.3018224E+02   0.3884455E-01             NAN  -0.3018224E+02             NAN
  0.1554723E-06   0.4786592E-01   0.4786592E-01  -0.3017254E+02   0.4786592E-01             NAN  -0.3017254E+02             NAN
  0.1856747E-06   0.5716446E-01   0.5716446E-01  -0.3016255E+02   0.5716446E-01             NAN  -0.3016255E+02             NAN
  0.2170007E-06   0.6680893E-01   0.6680893E-01  -0.3015219E+02   0.6680893E-01             NAN  -0.3015219E+02             NAN
  0.2496910E-06   0.7687344E-01   0.7687343E-01  -0.3014137E+02   0.7687344E-01             NAN  -0.3014137E+02             NAN
  0.2840082E-06   0.8743884E-01   0.8743883E-01  -0.3013002E+02   0.8743884E-01             NAN  -0.3013002E+02             NAN
  0.3202421E-06   0.9859431E-01   0.9859430E-01  -0.3011803E+02   0.9859431E-01             NAN  -0.3011803E+02             NAN
  0.3587150E-06   0.1104392E+00   0.1104391E+00  -0.3010530E+02   0.1104392E+00             NAN  -0.3010530E+02             NAN
  0.3997890E-06   0.1230848E+00   0.1230848E+00  -0.3009171E+02   0.1230848E+00             NAN  -0.3009171E+02             NAN
  0.4438729E-06   0.1366571E+00   0.1366570E+00  -0.3007712E+02   0.1366571E+00             NAN  -0.3007712E+02             NAN
  0.4914311E-06   0.1512990E+00   0.1512990E+00  -0.3006139E+02   0.1512990E+00             NAN  -0.3006139E+02             NAN
  0.5429940E-06   0.1671739E+00   0.1671739E+00  -0.3004433E+02   0.1671739E+00             NAN  -0.3004433E+02             NAN
  0.5991698E-06   0.1844690E+00   0.1844690E+00  -0.3002574E+02   0.1844690E+00             NAN  -0.3002574E+02             NAN
  0.6606583E-06   0.2033997E+00   0.2033997E+00  -0.3000540E+02   0.2033997E+00             NAN  -0.3000540E+02             NAN
  0.7282676E-06   0.2242149E+00   0.2242148E+00  -0.2998303E+02   0.2242149E+00             NAN  -0.2998303E+02             NAN
  0.8029335E-06   0.2472026E+00   0.2472025E+00  -0.2995832E+02   0.2472026E+00             NAN  -0.2995832E+02             NAN
  0.8857422E-06   0.2726973E+00   0.2726972E+00  -0.2993093E+02   0.2726973E+00             NAN  -0.2993092E+02             NAN
  0.9779580E-06   0.3010882E+00   0.3010880E+00  -0.2990042E+02   0.3010882E+00             NAN  -0.2990041E+02             NAN
  0.1081055E-05   0.3328291E+00   0.3328288E+00  -0.2986631E+02   0.3328291E+00             NAN  -0.2986630E+02             NAN
  0.1196756E-05   0.3684505E+00   0.3684500E+00  -0.2982803E+02   0.3684505E+00             NAN  -0.2982802E+02             NAN
  0.1327077E-05   0.4085730E+00   0.4085724E+00  -0.2978491E+02   0.4085730E+00             NAN  -0.2978490E+02             NAN
  0.1474383E-05   0.4539247E+00   0.4539237E+00  -0.2973617E+02   0.4539247E+00             NAN  -0.2973617E+02             NAN
  0.1641450E-05   0.5053604E+00   0.5053587E+00  -0.2968090E+02   0.5053604E+00             NAN  -0.2968089E+02             NAN
  0.1831544E-05   0.5638853E+00   0.5638825E+00  -0.2961800E+02   0.5638853E+00             NAN  -0.2961799E+02             NAN
  0.2048509E-05   0.6306833E+00   0.6306787E+00  -0.2954622E+02   0.6306833E+00             NAN  -0.2954621E+02             NAN
  0.2296880E-05   0.7071504E+00   0.7071423E+00  -0.2946405E+02   0.7071504E+00             NAN  -0.2946403E+02             NAN
  0.2582009E-05   0.7949343E+00   0.7949201E+00  -0.2936972E+02   0.7949343E+00             NAN  -0.2936969E+02             NAN
  0.2910220E-05   0.8959822E+00   0.8959568E+00  -0.2926114E+02   0.8959822E+00             NAN  -0.2926110E+02             NAN
  0.3288995E-05   0.1012597E+01   0.1012551E+01  -0.2913585E+02   0.1012597E+01             NAN  -0.2913578E+02             NAN
  0.3727190E-05   0.1147506E+01   0.1147421E+01  -0.2899091E+02   0.1147506E+01             NAN  -0.2899079E+02             NAN
  0.4235299E-05   0.1303940E+01   0.1303780E+01  -0.2882289E+02   0.1303940E+01             NAN  -0.2882268E+02             NAN
  0.4825763E-05   0.1485728E+01   0.1485424E+01  -0.2862769E+02   0.1485728E+01             NAN  -0.2862732E+02             NAN
  0.5513343E-05   0.1697417E+01   0.1696830E+01  -0.2840051E+02   0.1697417E+01             NAN  -0.2839982E+02             NAN
  0.6315563E-05   0.1944400E+01   0.1943254E+01  -0.2813571E+02   0.1944400E+01             NAN  -0.2813440E+02             NAN
  0.7253232E-05   0.2233084E+01   0.2230823E+01  -0.2782669E+02   0.2233084E+01             NAN  -0.2782416E+02             NAN
  0.8351072E-05   0.2571081E+01   0.2566576E+01  -0.2746590E+02   0.2571081E+01             NAN  -0.2746092E+02             NAN
  0.9638461E-05   0.2967435E+01   0.2958391E+01  -0.2704488E+02   0.2967435E+01             NAN  -0.2703497E+02             NAN
  0.1115032E-04   0.3432897E+01   0.3414664E+01  -0.2655460E+02   0.3432897E+01             NAN  -0.2653476E+02             NAN
  0.1292815E-04   0.3980245E+01   0.3943501E+01  -0.2598636E+02   0.3980245E+01             NAN  -0.2594654E+02             NAN
  0.1502129E-04   0.4624670E+01   0.4551156E+01  -0.2533344E+02   0.4624670E+01             NAN  -0.2525399E+02             NAN
  0.1748839E-04   0.5384227E+01   0.5239543E+01  -0.2459380E+02   0.5384227E+01             NAN  -0.2443772E+02             NAN
  0.2039914E-04   0.6280371E+01   0.6003311E+01  -0.2377319E+02   0.6280371E+01             NAN  -0.2347466E+02             NAN
  0.2383633E-04   0.7338595E+01   0.6827977E+01  -0.2288719E+02   0.7338595E+01             NAN  -0.2233742E+02             NAN
  0.2789831E-04   0.8589172E+01   0.7691008E+01  -0.2196001E+02   0.8589172E+01             NAN  -0.2099347E+02             NAN
  0.3270180E-04   0.1006804E+02   0.8566137E+01  -0.2101988E+02   0.1006804E+02   0.1097342E+02  -0.1940417E+02  -0.1843119E+02
  0.3838531E-04   0.1181785E+02   0.9428776E+01  -0.2009323E+02   0.1181785E+02   0.1137403E+02  -0.1752370E+02  -0.1800067E+02
  0.4511307E-04   0.1388916E+02   0.1025984E+02  -0.1920056E+02             NAN   0.1177777E+02             NAN  -0.1756678E+02
  0.5307966E-04   0.1634187E+02   0.1104704E+02  -0.1835509E+02             NAN   0.1218433E+02             NAN  -0.1712987E+02
  0.6251546E-04   0.1924691E+02   0.1178428E+02  -0.1756335E+02             NAN   0.1259338E+02             NAN  -0.1669027E+02
  0.7369295E-04   0.2268817E+02   0.1247028E+02  -0.1682674E+02             NAN   0.1300461E+02             NAN  -0.1624833E+02
  0.8693409E-04   0.2676478E+02   0.1310707E+02  -0.1614306E+02             NAN   0.1341772E+02             NAN  -0.1580438E+02
  0.1026189E-03   0.3159373E+02   0.1369877E+02  -0.1550791E+02             NAN   0.1383240E+02             NAN  -0.1535873E+02
  0.1211955E-03   0.3731297E+02   0.1425062E+02  -0.1491565E+02             NAN   0.1424835E+02             NAN  -0.1491172E+02
  0.1431912E-03   0.4408489E+02   0.1476837E+02  -0.1436013E+02             NAN   0.1466529E+02             NAN  -0.1446365E+02
  0.1692263E-03   0.5210043E+02   0.1525784E+02  -0.1383510E+02             NAN   0.1508293E+02             NAN  -0.1401482E+02
  0.2000289E-03   0.6158377E+02   0.1572462E+02  -0.1333458E+02             NAN   0.1550100E+02             NAN  -0.1356554E+02
  0.2364525E-03   0.7279766E+02   0.1617387E+02  -0.1285305E+02             NAN   0.1591921E+02             NAN  -0.1311610E+02
  0.2794959E-03   0.8604960E+02   0.1661017E+02  -0.1238562E+02             NAN   0.1633731E+02             NAN  -0.1266678E+02
  0.3303256E-03   0.1016988E+03   0.1703739E+02  -0.1192818E+02             NAN   0.1675504E+02             NAN  -0.1221786E+02
  0.3903020E-03   0.1201640E+03   0.1745857E+02  -0.1147750E+02             NAN   0.1717214E+02             NAN  -0.1176961E+02
  0.4610079E-03   0.1419325E+03   0.1787591E+02  -0.1103127E+02             NAN   0.1758838E+02             NAN  -0.1132230E+02
  0.5442816E-03   0.1675703E+03   0.1829081E+02  -0.1058806E+02             NAN   0.1800351E+02             NAN  -0.1087617E+02
  0.6422532E-03   0.1977333E+03   0.1870397E+02  -0.1014718E+02             NAN   0.1841730E+02             NAN  -0.1043148E+02
  0.7573852E-03   0.2331795E+03   0.1911562E+02  -0.9708470E+01             NAN   0.1882952E+02             NAN  -0.9988478E+01
  0.8925181E-03   0.2747834E+03   0.1952570E+02  -0.9272087E+01             NAN   0.1923996E+02             NAN  -0.9547394E+01
  0.1050920E-02   0.3235513E+03   0.1993401E+02  -0.8838344E+01             NAN   0.1964839E+02             NAN  -0.9108461E+01
  0.1236342E-02   0.3806379E+03   0.2034031E+02  -0.8407617E+01             NAN   0.2005462E+02             NAN  -0.8671901E+01
  0.1453076E-02   0.4473649E+03   0.2074435E+02  -0.7980303E+01             NAN   0.2045844E+02             NAN  -0.8237933E+01
  0.1706023E-02   0.5252407E+03   0.2114591E+02  -0.7556811E+01             NAN   0.2085964E+02             NAN  -0.7806770E+01
  0.2000760E-02   0.6159825E+03   0.2154475E+02  -0.7137558E+01             NAN   0.2125805E+02             NAN  -0.7378617E+01
  0.2343613E-02   0.7215384E+03   0.2194066E+02  -0.6722976E+01             NAN   0.2165346E+02             NAN  -0.6953674E+01
  0.2741742E-02   0.8441120E+03   0.2233343E+02  -0.6313512E+01             NAN   0.2204571E+02             NAN  -0.6532136E+01
  0.3203217E-02   0.9861882E+03   0.2272285E+02  -0.5909633E+01             NAN   0.2243462E+02             NAN  -0.6114192E+01
  0.3737107E-02   0.1150559E+04   0.2310875E+02  -0.5511829E+01             NAN   0.2282001E+02             NAN  -0.5700024E+01
  0.4353571E-02   0.1340353E+04   0.2349092E+02  -0.5120617E+01             NAN   0.2320172E+02             NAN  -0.5289810E+01
  0.5063941E-02   0.1559058E+04   0.2386920E+02  -0.4736543E+01             NAN   0.2357959E+02             NAN  -0.4883724E+01
  0.5880817E-02   0.1810553E+04   0.2424341E+02  -0.4360185E+01             NAN   0.2395347E+02             NAN  -0.4481930E+01
  0.6818152E-02   0.2099134E+04   0.2461337E+02  -0.3992156E+01             NAN   0.2432320E+02             NAN  -0.4084590E+01
  0.7891335E-02   0.2429540E+04   0.2497894E+02  -0.3633106E+01             NAN   0.2468864E+02             NAN  -0.3691861E+01
  0.9117268E-02   0.2806973E+04   0.2533995E+02  -0.3283724E+01             NAN   0.2504965E+02             NAN  -0.3303892E+01
  0.1051444E-01   0.3237125E+04   0.2569624E+02  -0.2944737E+01             NAN   0.2540610E+02             NAN  -0.2920829E+01
  0.1210296E-01   0.3726191E+04   0.2604766E+02  -0.2616909E+01             NAN   0.2575785E+02             NAN  -0.2542812E+01
  0.1390465E-01   0.4280884E+04   0.2639407E+02  -0.2301040E+01             NAN   0.2610479E+02             NAN  -0.2169974E+01
  0.1594300E-01   0.4908442E+04   0.2673533E+02  -0.1997960E+01             NAN   0.2644678E+02             NAN  -0.1802445E+01
  0.1824325E-01   0.5616628E+04   0.2707128E+02  -0.1708524E+01             NAN   0.2678372E+02             NAN  -0.1440349E+01
  0.2083228E-01   0.6413724E+04   0.2740180E+02  -0.1433599E+01             NAN   0.2711549E+02             NAN  -0.1083804E+01
  0.2373864E-01   0.7308518E+04   0.2772674E+02  -0.1174055E+01             NAN   0.2744199E+02             NAN  -0.7329239E+00
  0.2699242E-01   0.8310273E+04   0.2804596E+02  -0.9307446E+00             NAN   0.2776312E+02             NAN  -0.3878154E+00
  0.3062515E-01   0.9428699E+04   0.2835933E+02  -0.7044881E+00             NAN   0.2807878E+02             NAN  -0.4858096E-01
  0.3466966E-01   0.1067390E+05   0.2866671E+02  -0.4960405E+00             NAN   0.2838889E+02             NAN   0.2846823E+00
  0.3915983E-01   0.1205631E+05   0.2896796E+02  -0.3060740E+00             NAN   0.2869336E+02             NAN   0.6118831E+00
  0.4413043E-01   0.1358663E+05   0.2926293E+02  -0.1351498E+00             NAN   0.2899210E+02             NAN   0.9329356E+00
  0.4961679E-01   0.1527574E+05   0.2955150E+02   0.1631191E-01             NAN   0.2928505E+02             NAN   0.1247759E+01
  0.5565450E-01   0.1713459E+05   0.2983350E+02   0.1480624E+00             NAN   0.2957214E+02             NAN   0.1556279E+01
  0.6227901E-01   0.1917411E+05   0.3010879E+02   0.2600539E+00             NAN   0.2985329E+02             NAN   0.1858427E+01
  0.6952526E-01   0.2140504E+05   0.3037722E+02   0.3524661E+00             NAN   0.3012845E+02             NAN   0.2154138E+01
  0.7742725E-01   0.2383786E+05   0.3063863E+02   0.4257273E+00             NAN   0.3039758E+02             NAN   0.2443354E+01
  0.8601751E-01   0.2648258E+05   0.3089285E+02   0.4805277E+00             NAN   0.3066061E+02             NAN   0.2726024E+01
  0.9532661E-01   0.2934862E+05   0.3113971E+02   0.5178239E+00             NAN   0.3091750E+02             NAN   0.3002102E+01
  0.1053827E+00   0.3244462E+05   0.3137905E+02   0.5388301E+00             NAN   0.3116822E+02             NAN   0.3271546E+01
  0.1162108E+00   0.3577832E+05   0.3161067E+02   0.5449993E+00             NAN   0.3141274E+02             NAN   0.3534323E+01
  0.1278325E+00   0.3935634E+05   0.3183439E+02   0.5379883E+00             NAN   0.3165103E+02             NAN   0.3790403E+01
  0.1402652E+00   0.4318405E+05   0.3205002E+02   0.5196133E+00             NAN   0.3188307E+02             NAN   0.4039764E+01
  0.1535217E+00   0.4726540E+05   0.3225736E+02   0.4918044E+00             NAN   0.3210883E+02             NAN   0.4282390E+01
  0.1676098E+00   0.5160274E+05   0.3245622E+02   0.4565904E+00             NAN   0.3232832E+02             NAN   0.4518271E+01
  0.1825315E+00   0.5619675E+05   0.3264640E+02   0.4159159E+00             NAN   0.3254153E+02             NAN   0.4747401E+01
  0.1982830E+00   0.6104623E+05   0.3282768E+02   0.3716791E+00             NAN   0.3274847E+02             NAN   0.4969784E+01
  0.2148541E+00   0.6614806E+05   0.3299988E+02   0.3256608E+00             NAN   0.3294913E+02             NAN   0.5185427E+01
  0.2322282E+00   0.7149710E+05   0.3316280E+02   0.2794543E+00             NAN   0.3314353E+02             NAN   0.5394346E+01
  0.2503817E+00   0.7708610E+05   0.3331625E+02   0.2344101E+00             NAN   0.3333170E+02             NAN   0.5596562E+01
  0.2692844E+00   0.8290575E+05   0.3346003E+02   0.1916054E+00             NAN   0.3351365E+02             NAN   0.5792102E+01
  0.2888991E+00   0.8894462E+05   0.3359396E+02   0.1518290E+00             NAN   0.3368942E+02             NAN   0.5981000E+01
  0.3091820E+00   0.9518919E+05   0.3371787E+02   0.1155254E+00             NAN   0.3385905E+02             NAN   0.6163298E+01
  0.3300827E+00   0.1016240E+06   0.3383157E+02   0.8303929E-01             NAN   0.3402259E+02             NAN   0.6339042E+01
  0.3515448E+00   0.1082316E+06   0.3393489E+02   0.5459865E-01             NAN   0.3418007E+02             NAN   0.6508286E+01
  0.3735060E+00   0.1149929E+06   0.3402761E+02   0.3016950E-01             NAN   0.3433156E+02             NAN   0.6671090E+01
  0.3958990E+00   0.1218872E+06   0.3410949E+02   0.9565204E-02             NAN   0.3447713E+02             NAN   0.6827522E+01
  0.4186518E+00   0.1288922E+06   0.3418019E+02  -0.7445820E-02             NAN   0.3461683E+02             NAN   0.6977654E+01
  0.4416886E+00   0.1359846E+06   0.3423929E+02  -0.2111512E-01             NAN   0.3475074E+02             NAN   0.7121567E+01
  0.4649305E+00   0.1431402E+06   0.3428532E+02  -0.3143498E-01             NAN   0.3487895E+02             NAN   0.7259347E+01
  0.4882964E+00   0.1503339E+06   0.3431983E+02  -0.3903086E-01             NAN   0.3500153E+02             NAN   0.7391087E+01


==> data/LoW_drag_ReH_1E+07_frozenT_highRn.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1386750E-03   0.4321192E+02   0.1416882E+02  -0.1419927E+02             NAN   0.1461529E+02             NAN  -0.1371479E+02
  0.4160251E-03   0.1296357E+03   0.1665229E+02  -0.1151219E+02             NAN   0.1736182E+02             NAN  -0.1073445E+02
  0.6936310E-03   0.2161393E+03   0.1794670E+02  -0.1011573E+02             NAN   0.1863981E+02             NAN  -0.9347676E+01
  0.9720200E-03   0.3028868E+03   0.1880923E+02  -0.9187942E+01             NAN   0.1948340E+02             NAN  -0.8432272E+01
  0.1251722E-02   0.3900434E+03   0.1945162E+02  -0.8498991E+01             NAN   0.2011564E+02             NAN  -0.7746203E+01
  0.1533249E-02   0.4777690E+03   0.1996283E+02  -0.7952362E+01             NAN   0.2062282E+02             NAN  -0.7195855E+01
  0.1817113E-02   0.5662226E+03   0.2038781E+02  -0.7499319E+01             NAN   0.2104747E+02             NAN  -0.6735056E+01
  0.2103823E-02   0.6555631E+03   0.2075218E+02  -0.7112092E+01             NAN   0.2141374E+02             NAN  -0.6337608E+01
  0.2393891E-02   0.7459498E+03   0.2107182E+02  -0.6773444E+01             NAN   0.2173665E+02             NAN  -0.5987210E+01
  0.2687833E-02   0.8375437E+03   0.2135728E+02  -0.6471983E+01             NAN   0.2202618E+02             NAN  -0.5673024E+01
  0.2986171E-02   0.9305073E+03   0.2161585E+02  -0.6199799E+01             NAN   0.2228932E+02             NAN  -0.5387482E+01
  0.3289435E-02   0.1025006E+04   0.2185282E+02  -0.5951187E+01             NAN   0.2253113E+02             NAN  -0.5125088E+01
  0.3598167E-02   0.1121209E+04   0.2207210E+02  -0.5721904E+01             NAN   0.2275541E+02             NAN  -0.4881724E+01
  0.3912921E-02   0.1219288E+04   0.2227670E+02  -0.5508707E+01             NAN   0.2296506E+02             NAN  -0.4654227E+01
  0.4234266E-02   0.1319421E+04   0.2246898E+02  -0.5309070E+01             NAN   0.2316237E+02             NAN  -0.4440116E+01
  0.4562788E-02   0.1421790E+04   0.2265079E+02  -0.5120982E+01             NAN   0.2334918E+02             NAN  -0.4237404E+01
  0.4899090E-02   0.1526584E+04   0.2282365E+02  -0.4942824E+01             NAN   0.2352697E+02             NAN  -0.4044480E+01
  0.5243798E-02   0.1633997E+04   0.2298881E+02  -0.4773269E+01             NAN   0.2369696E+02             NAN  -0.3860017E+01
  0.5597560E-02   0.1744231E+04   0.2314728E+02  -0.4611219E+01             NAN   0.2386017E+02             NAN  -0.3682912E+01
  0.5961048E-02   0.1857496E+04   0.2329994E+02  -0.4455758E+01             NAN   0.2401746E+02             NAN  -0.3512233E+01
  0.6334963E-02   0.1974010E+04   0.2344751E+02  -0.4306111E+01             NAN   0.2416955E+02             NAN  -0.3347191E+01
  0.6720034E-02   0.2094000E+04   0.2359063E+02  -0.4161619E+01             NAN   0.2431708E+02             NAN  -0.3187110E+01
  0.7117021E-02   0.2217703E+04   0.2372983E+02  -0.4021720E+01             NAN   0.2446057E+02             NAN  -0.3031405E+01
  0.7526718E-02   0.2345367E+04   0.2386559E+02  -0.3885929E+01             NAN   0.2460049E+02             NAN  -0.2879569E+01
  0.7949956E-02   0.2477250E+04   0.2399831E+02  -0.3753825E+01             NAN   0.2473726E+02             NAN  -0.2731158E+01
  0.8387602E-02   0.2613623E+04   0.2412835E+02  -0.3625043E+01             NAN   0.2487123E+02             NAN  -0.2585782E+01
  0.8840564E-02   0.2754769E+04   0.2425603E+02  -0.3499267E+01             NAN   0.2500272E+02             NAN  -0.2443099E+01
  0.9309795E-02   0.2900984E+04   0.2438164E+02  -0.3376219E+01             NAN   0.2513201E+02             NAN  -0.2302801E+01
  0.9796290E-02   0.3052578E+04   0.2450543E+02  -0.3255654E+01             NAN   0.2525935E+02             NAN  -0.2164619E+01
  0.1030109E-01   0.3209878E+04   0.2462761E+02  -0.3137361E+01             NAN   0.2538497E+02             NAN  -0.2028310E+01
  0.1082530E-01   0.3373225E+04   0.2474840E+02  -0.3021153E+01             NAN   0.2550906E+02             NAN  -0.1893656E+01
  0.1137006E-01   0.3542975E+04   0.2486798E+02  -0.2906867E+01             NAN   0.2563180E+02             NAN  -0.1760463E+01
  0.1193658E-01   0.3719505E+04   0.2498650E+02  -0.2794361E+01             NAN   0.2575336E+02             NAN  -0.1628555E+01
  0.1252612E-01   0.3903208E+04   0.2510412E+02  -0.2683513E+01             NAN   0.2587388E+02             NAN  -0.1497775E+01
  0.1313999E-01   0.4094495E+04   0.2522098E+02  -0.2574215E+01             NAN   0.2599350E+02             NAN  -0.1367981E+01
  0.1377960E-01   0.4293799E+04   0.2533719E+02  -0.2466378E+01             NAN   0.2611232E+02             NAN  -0.1239045E+01
  0.1444639E-01   0.4501574E+04   0.2545288E+02  -0.2359925E+01             NAN   0.2623046E+02             NAN  -0.1110850E+01
  0.1514188E-01   0.4718293E+04   0.2556813E+02  -0.2254792E+01             NAN   0.2634801E+02             NAN  -0.9832934E+00
  0.1586767E-01   0.4944454E+04   0.2568304E+02  -0.2150930E+01             NAN   0.2646505E+02             NAN  -0.8562806E+00
  0.1662543E-01   0.5180577E+04   0.2579770E+02  -0.2048296E+01             NAN   0.2658168E+02             NAN  -0.7297276E+00
  0.1741692E-01   0.5427208E+04   0.2591218E+02  -0.1946864E+01             NAN   0.2669795E+02             NAN  -0.6035590E+00
  0.1824395E-01   0.5684916E+04   0.2602655E+02  -0.1846614E+01             NAN   0.2681393E+02             NAN  -0.4777072E+00
  0.1910844E-01   0.5954297E+04   0.2614087E+02  -0.1747537E+01             NAN   0.2692967E+02             NAN  -0.3521124E+00
  0.2001240E-01   0.6235973E+04   0.2625520E+02  -0.1649632E+01             NAN   0.2704522E+02             NAN  -0.2267215E+00
  0.2095789E-01   0.6530596E+04   0.2636960E+02  -0.1552909E+01             NAN   0.2716063E+02             NAN  -0.1014880E+00
  0.2194712E-01   0.6838844E+04   0.2648410E+02  -0.1457385E+01             NAN   0.2727593E+02             NAN   0.2362865E-01
  0.2298234E-01   0.7161425E+04   0.2659875E+02  -0.1363084E+01             NAN   0.2739116E+02             NAN   0.1486632E+00
  0.2406593E-01   0.7499076E+04   0.2671359E+02  -0.1270038E+01             NAN   0.2750634E+02             NAN   0.2736452E+00
  0.2520034E-01   0.7852566E+04   0.2682865E+02  -0.1178287E+01             NAN   0.2762149E+02             NAN   0.3985991E+00
  0.2638815E-01   0.8222694E+04   0.2694395E+02  -0.1087879E+01             NAN   0.2773663E+02             NAN   0.5235449E+00
  0.2763202E-01   0.8610291E+04   0.2705952E+02  -0.9988649E+00             NAN   0.2785178E+02             NAN   0.6484978E+00
  0.2893472E-01   0.9016219E+04   0.2717538E+02  -0.9113066E+00             NAN   0.2796695E+02             NAN   0.7734692E+00
  0.3029912E-01   0.9441373E+04   0.2729155E+02  -0.8252696E+00             NAN   0.2808214E+02             NAN   0.8984662E+00
  0.3172820E-01   0.9886682E+04   0.2740804E+02  -0.7408258E+00             NAN   0.2819736E+02             NAN   0.1023492E+01
  0.3322504E-01   0.1035311E+05   0.2752487E+02  -0.6580523E+00             NAN   0.2831260E+02             NAN   0.1148548E+01
  0.3479282E-01   0.1084164E+05   0.2764203E+02  -0.5770315E+00             NAN   0.2842787E+02             NAN   0.1273629E+01
  0.3643485E-01   0.1135330E+05   0.2775955E+02  -0.4978497E+00             NAN   0.2854316E+02             NAN   0.1398730E+01
  0.3815452E-01   0.1188916E+05   0.2787740E+02  -0.4205975E+00             NAN   0.2865846E+02             NAN   0.1523841E+01
  0.3995532E-01   0.1245030E+05   0.2799561E+02  -0.3453681E+00             NAN   0.2877375E+02             NAN   0.1648950E+01
  0.4184086E-01   0.1303784E+05   0.2811416E+02  -0.2722567E+00             NAN   0.2888903E+02             NAN   0.1774042E+01
  0.4381484E-01   0.1365295E+05   0.2823304E+02  -0.2013623E+00             NAN   0.2900428E+02             NAN   0.1899101E+01
  0.4588105E-01   0.1429679E+05   0.2835226E+02  -0.1327899E+00             NAN   0.2911948E+02             NAN   0.2024106E+01
  0.4804337E-01   0.1497058E+05   0.2847179E+02  -0.6664592E-01             NAN   0.2923461E+02             NAN   0.2149037E+01
  0.5030580E-01   0.1567557E+05   0.2859164E+02  -0.3037544E-02             NAN   0.2934965E+02             NAN   0.2273871E+01
  0.5267237E-01   0.1641300E+05   0.2871177E+02   0.5792850E-01             NAN   0.2946457E+02             NAN   0.2398581E+01
  0.5514724E-01   0.1718419E+05   0.2883218E+02   0.1161466E+00             NAN   0.2957936E+02             NAN   0.2523142E+01
  0.5773460E-01   0.1799042E+05   0.2895285E+02   0.1715132E+00             NAN   0.2969399E+02             NAN   0.2647525E+01
  0.6043873E-01   0.1883304E+05   0.2907375E+02   0.2239278E+00             NAN   0.2980842E+02             NAN   0.2771700E+01
  0.6326395E-01   0.1971340E+05   0.2919486E+02   0.2732939E+00             NAN   0.2992263E+02             NAN   0.2895636E+01
  0.6621464E-01   0.2063285E+05   0.2931616E+02   0.3195198E+00             NAN   0.3003660E+02             NAN   0.3019303E+01
  0.6929521E-01   0.2159277E+05   0.2943761E+02   0.3625200E+00             NAN   0.3015028E+02             NAN   0.3142666E+01
  0.7251009E-01   0.2259455E+05   0.2955920E+02   0.4022160E+00             NAN   0.3026366E+02             NAN   0.3265692E+01
  0.7586374E-01   0.2363956E+05   0.2968089E+02   0.4385400E+00             NAN   0.3037669E+02             NAN   0.3388347E+01
  0.7936061E-01   0.2472921E+05   0.2980264E+02   0.4714353E+00             NAN   0.3048935E+02             NAN   0.3510596E+01
  0.8300515E-01   0.2586486E+05   0.2992443E+02   0.5008568E+00             NAN   0.3060160E+02             NAN   0.3632403E+01
  0.8680177E-01   0.2704791E+05   0.3004620E+02   0.5267721E+00             NAN   0.3071341E+02             NAN   0.3753732E+01
  0.9075487E-01   0.2827972E+05   0.3016793E+02   0.5491626E+00             NAN   0.3082475E+02             NAN   0.3874548E+01
  0.9486875E-01   0.2956163E+05   0.3028958E+02   0.5680242E+00             NAN   0.3093558E+02             NAN   0.3994813E+01
  0.9914768E-01   0.3089497E+05   0.3041109E+02   0.5833686E+00             NAN   0.3104587E+02             NAN   0.4114493E+01
  0.1035958E+00   0.3228103E+05   0.3053242E+02   0.5952237E+00             NAN   0.3115559E+02             NAN   0.4233549E+01
  0.1082172E+00   0.3372109E+05   0.3065353E+02   0.6036346E+00             NAN   0.3126470E+02             NAN   0.4351946E+01
  0.1130158E+00   0.3521636E+05   0.3077437E+02   0.6086639E+00             NAN   0.3137316E+02             NAN   0.4469648E+01
  0.1179954E+00   0.3676802E+05   0.3089487E+02   0.6103924E+00             NAN   0.3148096E+02             NAN   0.4586619E+01
  0.1231596E+00   0.3837721E+05   0.3101498E+02   0.6089191E+00             NAN   0.3158805E+02             NAN   0.4702823E+01
  0.1285118E+00   0.4004499E+05   0.3113465E+02   0.6043613E+00             NAN   0.3169440E+02             NAN   0.4818226E+01
  0.1340553E+00   0.4177237E+05   0.3125382E+02   0.5968545E+00             NAN   0.3179998E+02             NAN   0.4932793E+01
  0.1397930E+00   0.4356029E+05   0.3137241E+02   0.5865518E+00             NAN   0.3190475E+02             NAN   0.5046489E+01
  0.1457278E+00   0.4540960E+05   0.3149036E+02   0.5736232E+00             NAN   0.3200870E+02             NAN   0.5159281E+01
  0.1518621E+00   0.4732108E+05   0.3160759E+02   0.5582548E+00             NAN   0.3211178E+02             NAN   0.5271137E+01
  0.1581981E+00   0.4929541E+05   0.3172404E+02   0.5406475E+00             NAN   0.3221397E+02             NAN   0.5382024E+01
  0.1647377E+00   0.5133319E+05   0.3183962E+02   0.5210151E+00             NAN   0.3231523E+02             NAN   0.5491911E+01
  0.1714825E+00   0.5343489E+05   0.3195424E+02   0.4995829E+00             NAN   0.3241555E+02             NAN   0.5600767E+01
  0.1784336E+00   0.5560090E+05   0.3206782E+02   0.4765856E+00             NAN   0.3251489E+02             NAN   0.5708562E+01
  0.1855919E+00   0.5783148E+05   0.3218025E+02   0.4522648E+00             NAN   0.3261322E+02             NAN   0.5815268E+01
  0.1929579E+00   0.6012676E+05   0.3229145E+02   0.4268665E+00             NAN   0.3271053E+02             NAN   0.5920856E+01
  0.2005316E+00   0.6248677E+05   0.3240131E+02   0.4006387E+00             NAN   0.3280677E+02             NAN   0.6025299E+01
  0.2083127E+00   0.6491139E+05   0.3250971E+02   0.3738286E+00             NAN   0.3290195E+02             NAN   0.6128571E+01
  0.2163003E+00   0.6740037E+05   0.3261653E+02   0.3466798E+00             NAN   0.3299601E+02             NAN   0.6230647E+01
  0.2244931E+00   0.6995331E+05   0.3272166E+02   0.3194295E+00             NAN   0.3308896E+02             NAN   0.6331503E+01
  0.2328896E+00   0.7256968E+05   0.3282494E+02   0.2923070E+00             NAN   0.3318076E+02             NAN   0.6431116E+01
  0.2414874E+00   0.7524880E+05   0.3292625E+02   0.2655348E+00             NAN   0.3327139E+02             NAN   0.6529463E+01
  0.2502839E+00   0.7798984E+05   0.3302543E+02   0.2393142E+00             NAN   0.3336083E+02             NAN   0.6626524E+01
  0.2592759E+00   0.8079181E+05   0.3312233E+02   0.2138277E+00             NAN   0.3344908E+02             NAN   0.6722279E+01
  0.2684598E+00   0.8365358E+05   0.3321677E+02   0.1892414E+00             NAN   0.3353610E+02             NAN   0.6816708E+01
  0.2778315E+00   0.8657385E+05   0.3330858E+02   0.1657002E+00             NAN   0.3362188E+02             NAN   0.6909795E+01
  0.2873863E+00   0.8955118E+05   0.3339758E+02   0.1433205E+00             NAN   0.3370641E+02             NAN   0.7001522E+01
  0.2971191E+00   0.9258396E+05   0.3348357E+02   0.1221890E+00             NAN   0.3378968E+02             NAN   0.7091874E+01
  0.3070242E+00   0.9567046E+05   0.3356636E+02   0.1024089E+00             NAN   0.3387166E+02             NAN   0.7180837E+01
  0.3170956E+00   0.9880876E+05   0.3364573E+02   0.8405409E-01             NAN   0.3395235E+02             NAN   0.7268398E+01
  0.3273267E+00   0.1019968E+06   0.3372148E+02   0.6716602E-01             NAN   0.3403174E+02             NAN   0.7354544E+01
  0.3377103E+00   0.1052324E+06   0.3379341E+02   0.5175722E-01             NAN   0.3410982E+02             NAN   0.7439265E+01
  0.3482391E+00   0.1085132E+06   0.3386131E+02   0.3781854E-01             NAN   0.3418657E+02             NAN   0.7522551E+01
  0.3589051E+00   0.1118368E+06   0.3392499E+02   0.2532132E-01             NAN   0.3426199E+02             NAN   0.7604393E+01
  0.3696999E+00   0.1152005E+06   0.3398426E+02   0.1421983E-01             NAN   0.3433607E+02             NAN   0.7684784E+01
  0.3806147E+00   0.1186017E+06   0.3403895E+02   0.4454043E-02             NAN   0.3440881E+02             NAN   0.7763716E+01
  0.3916406E+00   0.1220374E+06   0.3408893E+02  -0.4047405E-02             NAN   0.3448021E+02             NAN   0.7841186E+01
  0.4027680E+00   0.1255047E+06   0.3413407E+02  -0.1136421E-01             NAN   0.3455025E+02             NAN   0.7917189E+01
  0.4139871E+00   0.1290007E+06   0.3417427E+02  -0.1758117E-01             NAN   0.3461893E+02             NAN   0.7991721E+01
  0.4252879E+00   0.1325221E+06   0.3420948E+02  -0.2278476E-01             NAN   0.3468626E+02             NAN   0.8064782E+01
  0.4366600E+00   0.1360657E+06   0.3423965E+02  -0.2705967E-01             NAN   0.3475223E+02             NAN   0.8136369E+01
  0.4480928E+00   0.1396282E+06   0.3426477E+02  -0.3048543E-01             NAN   0.3481685E+02             NAN   0.8206483E+01
  0.4595756E+00   0.1432063E+06   0.3428484E+02  -0.3313330E-01             NAN   0.3488010E+02             NAN   0.8275126E+01
  0.4710975E+00   0.1467966E+06   0.3429987E+02  -0.3506357E-01             NAN   0.3494201E+02             NAN   0.8342299E+01
  0.4826473E+00   0.1503956E+06   0.3430988E+02  -0.3632338E-01             NAN   0.3500256E+02             NAN   0.8408007E+01
  0.4942139E+00   0.1539998E+06   0.3431488E+02  -0.3694506E-01             NAN   0.3506177E+02             NAN   0.8472253E+01


==> data/LoW_drag_ReH_1E+08_consistent.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1634658E-07   0.4316538E-01   0.4316538E-01  -0.2811201E+02   0.4316538E-01             NAN  -0.2811201E+02             NAN
  0.4903974E-07   0.1294961E+00   0.1294961E+00  -0.2799595E+02   0.1294961E+00             NAN  -0.2799595E+02             NAN
  0.8184575E-07   0.2161249E+00   0.2161249E+00  -0.2787949E+02   0.2161249E+00             NAN  -0.2787949E+02             NAN
  0.1149914E-06   0.3036505E+00   0.3036504E+00  -0.2776183E+02   0.3036505E+00             NAN  -0.2776183E+02             NAN
  0.1487057E-06   0.3926777E+00   0.3926772E+00  -0.2764215E+02   0.3926777E+00             NAN  -0.2764215E+02             NAN
  0.1832225E-06   0.4838242E+00   0.4838230E+00  -0.2751962E+02   0.4838242E+00             NAN  -0.2751962E+02             NAN
  0.2187864E-06   0.5777353E+00   0.5777324E+00  -0.2739338E+02   0.5777353E+00             NAN  -0.2739337E+02             NAN
  0.2556564E-06   0.6750956E+00   0.6750894E+00  -0.2726251E+02   0.6750956E+00             NAN  -0.2726249E+02             NAN
  0.2941116E-06   0.7766418E+00   0.7766294E+00  -0.2712601E+02   0.7766418E+00             NAN  -0.2712598E+02             NAN
  0.3344560E-06   0.8831768E+00   0.8831534E+00  -0.2698282E+02   0.8831768E+00             NAN  -0.2698276E+02             NAN
  0.3770246E-06   0.9955851E+00   0.9955429E+00  -0.2683176E+02   0.9955851E+00             NAN  -0.2683165E+02             NAN
  0.4221898E-06   0.1114850E+01   0.1114776E+01  -0.2667152E+02   0.1114850E+01             NAN  -0.2667132E+02             NAN
  0.4703690E-06   0.1242074E+01   0.1241948E+01  -0.2650063E+02   0.1242074E+01             NAN  -0.2650029E+02             NAN
  0.5220327E-06   0.1378499E+01   0.1378288E+01  -0.2631746E+02   0.1378499E+01             NAN  -0.2631689E+02             NAN
  0.5777152E-06   0.1525536E+01   0.1525189E+01  -0.2612016E+02   0.1525536E+01             NAN  -0.2611922E+02             NAN
  0.6380254E-06   0.1684793E+01   0.1684226E+01  -0.2590666E+02   0.1684793E+01             NAN  -0.2590513E+02             NAN
  0.7036603E-06   0.1858111E+01   0.1857193E+01  -0.2567461E+02   0.1858111E+01             NAN  -0.2567213E+02             NAN
  0.7754212E-06   0.2047606E+01   0.2046125E+01  -0.2542137E+02   0.2047606E+01             NAN  -0.2541739E+02             NAN
  0.8542315E-06   0.2255715E+01   0.2253334E+01  -0.2514402E+02   0.2255715E+01             NAN  -0.2513762E+02             NAN
  0.9411591E-06   0.2485259E+01   0.2481434E+01  -0.2483930E+02   0.2485259E+01             NAN  -0.2482904E+02             NAN
  0.1037442E-05   0.2739507E+01   0.2733357E+01  -0.2450370E+02   0.2739507E+01             NAN  -0.2448725E+02             NAN
  0.1144517E-05   0.3022255E+01   0.3012353E+01  -0.2413356E+02   0.3022255E+01             NAN  -0.2410715E+02             NAN
  0.1264061E-05   0.3337925E+01   0.3321948E+01  -0.2372523E+02   0.3337925E+01             NAN  -0.2368278E+02             NAN
  0.1398024E-05   0.3691674E+01   0.3665845E+01  -0.2327545E+02   0.3691674E+01             NAN  -0.2320723E+02             NAN
  0.1548691E-05   0.4089530E+01   0.4047721E+01  -0.2278192E+02   0.4089530E+01             NAN  -0.2267238E+02             NAN
  0.1718732E-05   0.4538548E+01   0.4470886E+01  -0.2224402E+02   0.4538548E+01             NAN  -0.2206876E+02             NAN
  0.1911281E-05   0.5046998E+01   0.4937786E+01  -0.2166379E+02   0.5046998E+01             NAN  -0.2138523E+02             NAN
  0.2130013E-05   0.5624591E+01   0.5449349E+01  -0.2104664E+02   0.5624591E+01             NAN  -0.2060876E+02             NAN
  0.2379252E-05   0.6282741E+01   0.6004307E+01  -0.2040173E+02   0.6282741E+01             NAN  -0.1972400E+02             NAN
  0.2664085E-05   0.7034882E+01   0.6598694E+01  -0.1974124E+02   0.7034882E+01             NAN  -0.1871287E+02             NAN
  0.2990507E-05   0.7896844E+01   0.7225774E+01  -0.1907878E+02   0.7896844E+01             NAN  -0.1755412E+02             NAN
  0.3365589E-05   0.8887298E+01   0.7876541E+01  -0.1842737E+02   0.8887298E+01             NAN  -0.1622263E+02             NAN
  0.3797678E-05   0.1002829E+02   0.8540699E+01  -0.1779770E+02   0.1002829E+02   0.1096352E+02  -0.1468877E+02  -0.1542348E+02
  0.4296637E-05   0.1134586E+02   0.9207840E+01  -0.1719729E+02   0.1134586E+02   0.1127213E+02  -0.1291753E+02  -0.1521604E+02
  0.4874133E-05   0.1287081E+02   0.9868475E+01  -0.1663048E+02   0.1287081E+02   0.1158741E+02  -0.1086749E+02  -0.1500413E+02
  0.5543967E-05   0.1463960E+02   0.1051473E+02  -0.1609902E+02             NAN   0.1190933E+02             NAN  -0.1478774E+02
  0.6322486E-05   0.1669539E+02   0.1114070E+02  -0.1560274E+02             NAN   0.1223783E+02             NAN  -0.1456693E+02
  0.7229052E-05   0.1908930E+02   0.1174243E+02  -0.1514017E+02             NAN   0.1257282E+02             NAN  -0.1434177E+02
  0.8286614E-05   0.2188194E+02   0.1231777E+02  -0.1470907E+02             NAN   0.1291415E+02             NAN  -0.1411234E+02
  0.9522381E-05   0.2514515E+02   0.1286612E+02  -0.1430672E+02             NAN   0.1326166E+02             NAN  -0.1387875E+02
  0.1096862E-04   0.2896415E+02   0.1338809E+02  -0.1393017E+02             NAN   0.1361515E+02             NAN  -0.1364116E+02
  0.1266361E-04   0.3343999E+02   0.1388528E+02  -0.1357637E+02             NAN   0.1397438E+02             NAN  -0.1339969E+02
  0.1465274E-04   0.3869257E+02   0.1435994E+02  -0.1324227E+02             NAN   0.1433912E+02             NAN  -0.1315453E+02
  0.1698988E-04   0.4486410E+02   0.1481484E+02  -0.1292485E+02             NAN   0.1470909E+02             NAN  -0.1290585E+02
  0.1973889E-04   0.5212325E+02   0.1525302E+02  -0.1262121E+02             NAN   0.1508403E+02             NAN  -0.1265383E+02
  0.2297554E-04   0.6067004E+02   0.1567768E+02  -0.1232856E+02             NAN   0.1546362E+02             NAN  -0.1239868E+02
  0.2678961E-04   0.7074163E+02   0.1609202E+02  -0.1204428E+02             NAN   0.1584759E+02             NAN  -0.1214060E+02
  0.3128755E-04   0.8261904E+02   0.1649911E+02  -0.1176596E+02             NAN   0.1623560E+02             NAN  -0.1187979E+02
  0.3659542E-04   0.9663521E+02   0.1690173E+02  -0.1149148E+02             NAN   0.1662736E+02             NAN  -0.1161646E+02
  0.4286249E-04   0.1131843E+03   0.1730227E+02  -0.1121906E+02             NAN   0.1702254E+02             NAN  -0.1135083E+02
  0.5026537E-04   0.1327326E+03   0.1770261E+02  -0.1094731E+02             NAN   0.1742084E+02             NAN  -0.1108311E+02
  0.5901285E-04   0.1558315E+03   0.1810403E+02  -0.1067527E+02             NAN   0.1782194E+02             NAN  -0.1081351E+02
  0.6935160E-04   0.1831324E+03   0.1850728E+02  -0.1040237E+02             NAN   0.1822552E+02             NAN  -0.1054224E+02
  0.8157273E-04   0.2154040E+03   0.1891264E+02  -0.1012839E+02             NAN   0.1863129E+02             NAN  -0.1026950E+02
  0.9601951E-04   0.2535526E+03   0.1932007E+02  -0.9853296E+01             NAN   0.1903893E+02             NAN  -0.9995495E+01
  0.1130962E-03   0.2986460E+03   0.1972935E+02  -0.9577226E+01             NAN   0.1944815E+02             NAN  -0.9720434E+01
  0.1332784E-03   0.3519397E+03   0.2014017E+02  -0.9300353E+01             NAN   0.1985865E+02             NAN  -0.9444510E+01
  0.1571247E-03   0.4149093E+03   0.2055221E+02  -0.9022876E+01             NAN   0.2027015E+02             NAN  -0.9167915E+01
  0.1852908E-03   0.4892856E+03   0.2096517E+02  -0.8744996E+01             NAN   0.2068237E+02             NAN  -0.8890839E+01
  0.2185444E-03   0.5770963E+03   0.2137872E+02  -0.8466913E+01             NAN   0.2109502E+02             NAN  -0.8613467E+01
  0.2577838E-03   0.6807133E+03   0.2179258E+02  -0.8188825E+01             NAN   0.2150785E+02             NAN  -0.8335978E+01
  0.3040577E-03   0.8029060E+03   0.2220645E+02  -0.7910927E+01             NAN   0.2192059E+02             NAN  -0.8058550E+01
  0.3585888E-03   0.9469027E+03   0.2262006E+02  -0.7633413E+01             NAN   0.2233299E+02             NAN  -0.7781352E+01
  0.4227993E-03   0.1116459E+04   0.2303314E+02  -0.7356477E+01             NAN   0.2274479E+02             NAN  -0.7504554E+01
  0.4983409E-03   0.1315937E+04   0.2344542E+02  -0.7080312E+01             NAN   0.2315576E+02             NAN  -0.7228317E+01
  0.5871277E-03   0.1550391E+04   0.2385666E+02  -0.6805111E+01             NAN   0.2356566E+02             NAN  -0.6952801E+01
  0.6913728E-03   0.1825665E+04   0.2426661E+02  -0.6531066E+01             NAN   0.2397425E+02             NAN  -0.6678161E+01
  0.8136299E-03   0.2148501E+04   0.2467503E+02  -0.6258372E+01             NAN   0.2438131E+02             NAN  -0.6404547E+01
  0.9568381E-03   0.2526662E+04   0.2508170E+02  -0.5987228E+01             NAN   0.2478664E+02             NAN  -0.6132105E+01
  0.1124372E-02   0.2969058E+04   0.2548639E+02  -0.5717834E+01             NAN   0.2519000E+02             NAN  -0.5860979E+01
  0.1320097E-02   0.3485897E+04   0.2588889E+02  -0.5450394E+01             NAN   0.2559120E+02             NAN  -0.5591307E+01
  0.1548428E-02   0.4088835E+04   0.2628898E+02  -0.5185119E+01             NAN   0.2599004E+02             NAN  -0.5323224E+01
  0.1814394E-02   0.4791154E+04   0.2668647E+02  -0.4922225E+01             NAN   0.2638632E+02             NAN  -0.5056861E+01
  0.2123707E-02   0.5607938E+04   0.2708115E+02  -0.4661936E+01             NAN   0.2677985E+02             NAN  -0.4792345E+01
  0.2482836E-02   0.6556268E+04   0.2747283E+02  -0.4404485E+01             NAN   0.2717044E+02             NAN  -0.4529802E+01
  0.2899084E-02   0.7655428E+04   0.2786133E+02  -0.4150116E+01             NAN   0.2755792E+02             NAN  -0.4269350E+01
  0.3380670E-02   0.8927121E+04   0.2824646E+02  -0.3899084E+01             NAN   0.2794212E+02             NAN  -0.4011107E+01
  0.3936811E-02   0.1039569E+05   0.2862804E+02  -0.3651657E+01             NAN   0.2832287E+02             NAN  -0.3755186E+01
  0.4577811E-02   0.1208834E+05   0.2900591E+02  -0.3408118E+01             NAN   0.2869999E+02             NAN  -0.3501697E+01
  0.5315145E-02   0.1403537E+05   0.2937989E+02  -0.3168767E+01             NAN   0.2907334E+02             NAN  -0.3250746E+01
  0.6161545E-02   0.1627040E+05   0.2974982E+02  -0.2933920E+01             NAN   0.2944276E+02             NAN  -0.3002437E+01
  0.7131087E-02   0.1883061E+05   0.3011553E+02  -0.2703913E+01             NAN   0.2980810E+02             NAN  -0.2756870E+01
  0.8239264E-02   0.2175690E+05   0.3047689E+02  -0.2479102E+01             NAN   0.3016922E+02             NAN  -0.2514140E+01
  0.9503064E-02   0.2509414E+05   0.3083372E+02  -0.2259863E+01             NAN   0.3052597E+02             NAN  -0.2274340E+01
  0.1094103E-01   0.2889129E+05   0.3118588E+02  -0.2046591E+01             NAN   0.3087824E+02             NAN  -0.2037561E+01
  0.1257332E-01   0.3320157E+05   0.3153323E+02  -0.1839704E+01             NAN   0.3122588E+02             NAN  -0.1803889E+01
  0.1442172E-01   0.3808253E+05   0.3187562E+02  -0.1639638E+01             NAN   0.3156878E+02             NAN  -0.1573407E+01
  0.1650970E-01   0.4359613E+05   0.3221291E+02  -0.1446848E+01             NAN   0.3190681E+02             NAN  -0.1346195E+01
  0.1886238E-01   0.4980871E+05   0.3254496E+02  -0.1261802E+01             NAN   0.3223986E+02             NAN  -0.1122330E+01
  0.2150652E-01   0.5679090E+05   0.3287163E+02  -0.1084980E+01             NAN   0.3256783E+02             NAN  -0.9018834E+00
  0.2447044E-01   0.6461754E+05   0.3319279E+02  -0.9168655E+00             NAN   0.3289060E+02             NAN  -0.6849267E+00
  0.2778397E-01   0.7336738E+05   0.3350829E+02  -0.7579416E+00             NAN   0.3320809E+02             NAN  -0.4715262E+00
  0.3147832E-01   0.8312281E+05   0.3381801E+02  -0.6086787E+00             NAN   0.3352019E+02             NAN  -0.2617450E+00
  0.3558589E-01   0.9396941E+05   0.3412180E+02  -0.4695217E+00             NAN   0.3382681E+02             NAN  -0.5564298E-01
  0.4014012E-01   0.1059955E+06   0.3441954E+02  -0.3408798E+00             NAN   0.3412788E+02             NAN   0.1467232E+00
  0.4517522E-01   0.1192913E+06   0.3471106E+02  -0.2231150E+00             NAN   0.3442331E+02             NAN   0.3453006E+00
  0.5072590E-01   0.1339487E+06   0.3499625E+02  -0.1165277E+00             NAN   0.3471303E+02             NAN   0.5400395E+00
  0.5682707E-01   0.1500597E+06   0.3527494E+02  -0.2134177E-01             NAN   0.3499697E+02             NAN   0.7308934E+00
  0.6351344E-01   0.1677159E+06   0.3554700E+02   0.6231128E-01             NAN   0.3527507E+02             NAN   0.9178196E+00
  0.7081916E-01   0.1870077E+06   0.3581226E+02   0.1344063E+00             NAN   0.3554726E+02             NAN   0.1100779E+01
  0.7877736E-01   0.2080224E+06   0.3607057E+02   0.1950374E+00             NAN   0.3581350E+02             NAN   0.1279735E+01
  0.8741967E-01   0.2308436E+06   0.3632177E+02   0.2444281E+00             NAN   0.3607374E+02             NAN   0.1454656E+01
  0.9677576E-01   0.2555496E+06   0.3656568E+02   0.2829381E+00             NAN   0.3632793E+02             NAN   0.1625514E+01
  0.1068728E+00   0.2822123E+06   0.3680215E+02   0.3110644E+00             NAN   0.3657604E+02             NAN   0.1792282E+01
  0.1177350E+00   0.3108955E+06   0.3703097E+02   0.3294387E+00             NAN   0.3681803E+02             NAN   0.1954940E+01
  0.1293830E+00   0.3416535E+06   0.3725198E+02   0.3388174E+00             NAN   0.3705388E+02             NAN   0.2113470E+01
  0.1418333E+00   0.3745302E+06   0.3746498E+02   0.3400677E+00             NAN   0.3728357E+02             NAN   0.2267858E+01
  0.1550979E+00   0.4095572E+06   0.3766978E+02   0.3341468E+00             NAN   0.3750708E+02             NAN   0.2418093E+01
  0.1691838E+00   0.4467530E+06   0.3786619E+02   0.3220807E+00             NAN   0.3772440E+02             NAN   0.2564170E+01
  0.1840925E+00   0.4861215E+06   0.3805400E+02   0.3049460E+00             NAN   0.3793553E+02             NAN   0.2706084E+01
  0.1998196E+00   0.5276511E+06   0.3823303E+02   0.2838218E+00             NAN   0.3814048E+02             NAN   0.2843838E+01
  0.2163546E+00   0.5713140E+06   0.3840307E+02   0.2597204E+00             NAN   0.3833923E+02             NAN   0.2977437E+01
  0.2336805E+00   0.6170654E+06   0.3856394E+02   0.2336224E+00             NAN   0.3853182E+02             NAN   0.3106889E+01
  0.2517738E+00   0.6648431E+06   0.3871544E+02   0.2064610E+00             NAN   0.3871827E+02             NAN   0.3232207E+01
  0.2706042E+00   0.7145673E+06   0.3885740E+02   0.1790840E+00             NAN   0.3889858E+02             NAN   0.3353408E+01
  0.2901348E+00   0.7661406E+06   0.3898964E+02   0.1522275E+00             NAN   0.3907280E+02             NAN   0.3470513E+01
  0.3103223E+00   0.8194484E+06   0.3911198E+02   0.1264936E+00             NAN   0.3924097E+02             NAN   0.3583546E+01
  0.3311169E+00   0.8743594E+06   0.3922424E+02   0.1023363E+00             NAN   0.3940312E+02             NAN   0.3692538E+01
  0.3524629E+00   0.9307265E+06   0.3932626E+02   0.8002326E-01             NAN   0.3955930E+02             NAN   0.3797519E+01
  0.3742991E+00   0.9883880E+06   0.3941782E+02   0.5981400E-01             NAN   0.3970958E+02             NAN   0.3898528E+01
  0.3965592E+00   0.1047169E+07   0.3949868E+02   0.4195029E-01             NAN   0.3985400E+02             NAN   0.3995605E+01
  0.4191724E+00   0.1106882E+07   0.3956850E+02   0.2659815E-01             NAN   0.3999264E+02             NAN   0.4088795E+01
  0.4420643E+00   0.1167331E+07   0.3962689E+02   0.1386340E-01             NAN   0.4012558E+02             NAN   0.4178148E+01
  0.4651575E+00   0.1228312E+07   0.3967237E+02   0.4028547E-02             NAN   0.4025288E+02             NAN   0.4263715E+01
  0.4883723E+00   0.1289614E+07   0.3970648E+02  -0.3298263E-02             NAN   0.4037463E+02             NAN   0.4345554E+01


==> data/LoW_drag_ReH_1E+08_consistent_highRn.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1634658E-04   0.4406693E+02   0.1421372E+02  -0.1369165E+02             NAN   0.1466427E+02             NAN  -0.1496953E+02
  0.4903974E-04   0.1322008E+03   0.1669605E+02  -0.1218350E+02             NAN   0.1741080E+02             NAN  -0.1358149E+02
  0.8178536E-04   0.2204761E+03   0.1798918E+02  -0.1119653E+02             NAN   0.1868947E+02             NAN  -0.1293527E+02
  0.1146862E-03   0.3091698E+03   0.1885123E+02  -0.1054040E+02             NAN   0.1953473E+02             NAN  -0.1250810E+02
  0.1478433E-03   0.3985544E+03   0.1949403E+02  -0.1005190E+02             NAN   0.2016961E+02             NAN  -0.1218724E+02
  0.1813582E-03   0.4889034E+03   0.2000658E+02  -0.9662793E+01             NAN   0.2068041E+02             NAN  -0.1192909E+02
  0.2153330E-03   0.5804922E+03   0.2043382E+02  -0.9338708E+01             NAN   0.2110969E+02             NAN  -0.1171214E+02
  0.2498714E-03   0.6736004E+03   0.2080137E+02  -0.9060081E+01             NAN   0.2148159E+02             NAN  -0.1152419E+02
  0.2850794E-03   0.7685138E+03   0.2112514E+02  -0.8814783E+01             NAN   0.2181115E+02             NAN  -0.1135764E+02
  0.3210662E-03   0.8655266E+03   0.2141565E+02  -0.8594795E+01             NAN   0.2210834E+02             NAN  -0.1120744E+02
  0.3579448E-03   0.9649436E+03   0.2168022E+02  -0.8394551E+01             NAN   0.2238017E+02             NAN  -0.1107007E+02
  0.3958331E-03   0.1067083E+04   0.2192412E+02  -0.8210033E+01             NAN   0.2263171E+02             NAN  -0.1094295E+02
  0.4348547E-03   0.1172276E+04   0.2215129E+02  -0.8038246E+01             NAN   0.2286676E+02             NAN  -0.1082416E+02
  0.4751393E-03   0.1280875E+04   0.2236474E+02  -0.7876900E+01             NAN   0.2308825E+02             NAN  -0.1071222E+02
  0.5168245E-03   0.1393250E+04   0.2256684E+02  -0.7724205E+01             NAN   0.2329849E+02             NAN  -0.1060597E+02
  0.5600560E-03   0.1509793E+04   0.2275947E+02  -0.7578731E+01             NAN   0.2349932E+02             NAN  -0.1050447E+02
  0.6049888E-03   0.1630922E+04   0.2294415E+02  -0.7439322E+01             NAN   0.2369225E+02             NAN  -0.1040697E+02
  0.6517887E-03   0.1757085E+04   0.2312213E+02  -0.7305026E+01             NAN   0.2387853E+02             NAN  -0.1031283E+02
  0.7006329E-03   0.1888758E+04   0.2329447E+02  -0.7175052E+01             NAN   0.2405919E+02             NAN  -0.1022153E+02
  0.7517114E-03   0.2026455E+04   0.2346204E+02  -0.7048732E+01             NAN   0.2423511E+02             NAN  -0.1013262E+02
  0.8052284E-03   0.2170726E+04   0.2362559E+02  -0.6925500E+01             NAN   0.2440704E+02             NAN  -0.1004573E+02
  0.8614039E-03   0.2322163E+04   0.2378577E+02  -0.6804870E+01             NAN   0.2457564E+02             NAN  -0.9960523E+01
  0.9204746E-03   0.2481405E+04   0.2394314E+02  -0.6686420E+01             NAN   0.2474145E+02             NAN  -0.9876723E+01
  0.9826964E-03   0.2649142E+04   0.2409819E+02  -0.6569785E+01             NAN   0.2490498E+02             NAN  -0.9794080E+01
  0.1048345E-02   0.2826118E+04   0.2425134E+02  -0.6454645E+01             NAN   0.2506665E+02             NAN  -0.9712375E+01
  0.1117720E-02   0.3013137E+04   0.2440296E+02  -0.6340718E+01             NAN   0.2522684E+02             NAN  -0.9631416E+01
  0.1191144E-02   0.3211072E+04   0.2455340E+02  -0.6227755E+01             NAN   0.2538590E+02             NAN  -0.9551031E+01
  0.1268966E-02   0.3420866E+04   0.2470296E+02  -0.6115536E+01             NAN   0.2554412E+02             NAN  -0.9471069E+01
  0.1351567E-02   0.3643538E+04   0.2485189E+02  -0.6003865E+01             NAN   0.2570178E+02             NAN  -0.9391394E+01
  0.1439355E-02   0.3880198E+04   0.2500043E+02  -0.5892567E+01             NAN   0.2585910E+02             NAN  -0.9311884E+01
  0.1532777E-02   0.4132044E+04   0.2514880E+02  -0.5781487E+01             NAN   0.2601632E+02             NAN  -0.9232430E+01
  0.1632316E-02   0.4400378E+04   0.2529719E+02  -0.5670489E+01             NAN   0.2617361E+02             NAN  -0.9152936E+01
  0.1738493E-02   0.4686611E+04   0.2544577E+02  -0.5559450E+01             NAN   0.2633116E+02             NAN  -0.9073315E+01
  0.1851878E-02   0.4992271E+04   0.2559470E+02  -0.5448262E+01             NAN   0.2648911E+02             NAN  -0.8993488E+01
  0.1973084E-02   0.5319019E+04   0.2574411E+02  -0.5336831E+01             NAN   0.2664761E+02             NAN  -0.8913388E+01
  0.2102781E-02   0.5668652E+04   0.2589412E+02  -0.5225075E+01             NAN   0.2680677E+02             NAN  -0.8832953E+01
  0.2241690E-02   0.6043122E+04   0.2604485E+02  -0.5112921E+01             NAN   0.2696669E+02             NAN  -0.8752131E+01
  0.2390597E-02   0.6444543E+04   0.2619638E+02  -0.5000311E+01             NAN   0.2712747E+02             NAN  -0.8670875E+01
  0.2550351E-02   0.6875207E+04   0.2634881E+02  -0.4887194E+01             NAN   0.2728919E+02             NAN  -0.8589145E+01
  0.2721873E-02   0.7337594E+04   0.2650220E+02  -0.4773530E+01             NAN   0.2745192E+02             NAN  -0.8506908E+01
  0.2906161E-02   0.7834396E+04   0.2665662E+02  -0.4659287E+01             NAN   0.2761570E+02             NAN  -0.8424136E+01
  0.3104294E-02   0.8368522E+04   0.2681211E+02  -0.4544444E+01             NAN   0.2778058E+02             NAN  -0.8340807E+01
  0.3317442E-02   0.8943122E+04   0.2696873E+02  -0.4428987E+01             NAN   0.2794660E+02             NAN  -0.8256904E+01
  0.3546867E-02   0.9561604E+04   0.2712650E+02  -0.4312911E+01             NAN   0.2811378E+02             NAN  -0.8172416E+01
  0.3793936E-02   0.1022765E+05   0.2728545E+02  -0.4196219E+01             NAN   0.2828212E+02             NAN  -0.8087336E+01
  0.4060125E-02   0.1094524E+05   0.2744560E+02  -0.4078921E+01             NAN   0.2845165E+02             NAN  -0.8001662E+01
  0.4347028E-02   0.1171867E+05   0.2760696E+02  -0.3961036E+01             NAN   0.2862235E+02             NAN  -0.7915395E+01
  0.4656364E-02   0.1255257E+05   0.2776953E+02  -0.3842590E+01             NAN   0.2879420E+02             NAN  -0.7828542E+01
  0.4989987E-02   0.1345195E+05   0.2793330E+02  -0.3723616E+01             NAN   0.2896720E+02             NAN  -0.7741114E+01
  0.5349893E-02   0.1442218E+05   0.2809828E+02  -0.3604155E+01             NAN   0.2914131E+02             NAN  -0.7653123E+01
  0.5738232E-02   0.1546906E+05   0.2826443E+02  -0.3484253E+01             NAN   0.2931649E+02             NAN  -0.7564587E+01
  0.6157315E-02   0.1659882E+05   0.2843175E+02  -0.3363966E+01             NAN   0.2949272E+02             NAN  -0.7475527E+01
  0.6609625E-02   0.1781815E+05   0.2860020E+02  -0.3243355E+01             NAN   0.2966993E+02             NAN  -0.7385966E+01
  0.7097827E-02   0.1913424E+05   0.2876976E+02  -0.3122486E+01             NAN   0.2984809E+02             NAN  -0.7295930E+01
  0.7624778E-02   0.2055479E+05   0.2894040E+02  -0.3001436E+01             NAN   0.3002712E+02             NAN  -0.7205448E+01
  0.8193540E-02   0.2208805E+05   0.2911207E+02  -0.2880284E+01             NAN   0.3020698E+02             NAN  -0.7114552E+01
  0.8807385E-02   0.2374285E+05   0.2928474E+02  -0.2759119E+01             NAN   0.3038759E+02             NAN  -0.7023275E+01
  0.9469811E-02   0.2552861E+05   0.2945836E+02  -0.2638035E+01             NAN   0.3056889E+02             NAN  -0.6931651E+01
  0.1018455E-01   0.2745540E+05   0.2963289E+02  -0.2517132E+01             NAN   0.3075079E+02             NAN  -0.6839719E+01
  0.1095558E-01   0.2953394E+05   0.2980828E+02  -0.2396518E+01             NAN   0.3093324E+02             NAN  -0.6747516E+01
  0.1178714E-01   0.3177563E+05   0.2998448E+02  -0.2276305E+01             NAN   0.3111614E+02             NAN  -0.6655082E+01
  0.1268372E-01   0.3419262E+05   0.3016143E+02  -0.2156615E+01             NAN   0.3129941E+02             NAN  -0.6562458E+01
  0.1365009E-01   0.3679776E+05   0.3033910E+02  -0.2037573E+01             NAN   0.3148298E+02             NAN  -0.6469687E+01
  0.1469132E-01   0.3960469E+05   0.3051741E+02  -0.1919314E+01             NAN   0.3166676E+02             NAN  -0.6376810E+01
  0.1581274E-01   0.4262782E+05   0.3069633E+02  -0.1801977E+01             NAN   0.3185066E+02             NAN  -0.6283871E+01
  0.1702002E-01   0.4588238E+05   0.3087578E+02  -0.1685708E+01             NAN   0.3203459E+02             NAN  -0.6190914E+01
  0.1831910E-01   0.4938442E+05   0.3105573E+02  -0.1570661E+01             NAN   0.3221847E+02             NAN  -0.6097982E+01
  0.1971624E-01   0.5315081E+05   0.3123611E+02  -0.1456996E+01             NAN   0.3240222E+02             NAN  -0.6005120E+01
  0.2121802E-01   0.5719929E+05   0.3141686E+02  -0.1344879E+01             NAN   0.3258574E+02             NAN  -0.5912373E+01
  0.2283132E-01   0.6154842E+05   0.3159794E+02  -0.1234482E+01             NAN   0.3276895E+02             NAN  -0.5819784E+01
  0.2456336E-01   0.6621764E+05   0.3177927E+02  -0.1125986E+01             NAN   0.3295175E+02             NAN  -0.5727397E+01
  0.2642166E-01   0.7122721E+05   0.3196082E+02  -0.1019573E+01             NAN   0.3313407E+02             NAN  -0.5635256E+01
  0.2841403E-01   0.7659824E+05   0.3214252E+02  -0.9154362E+00             NAN   0.3331582E+02             NAN  -0.5543404E+01
  0.3054862E-01   0.8235263E+05   0.3232431E+02  -0.8137697E+00             NAN   0.3349691E+02             NAN  -0.5451884E+01
  0.3283384E-01   0.8851309E+05   0.3250614E+02  -0.7147746E+00             NAN   0.3367726E+02             NAN  -0.5360739E+01
  0.3527838E-01   0.9510307E+05   0.3268794E+02  -0.6186521E+00             NAN   0.3385679E+02             NAN  -0.5270010E+01
  0.3789123E-01   0.1021468E+06   0.3286968E+02  -0.5256041E+00             NAN   0.3403541E+02             NAN  -0.5179737E+01
  0.4068158E-01   0.1096690E+06   0.3305127E+02  -0.4358326E+00             NAN   0.3421305E+02             NAN  -0.5089961E+01
  0.4365888E-01   0.1176951E+06   0.3323267E+02  -0.3495361E+00             NAN   0.3438963E+02             NAN  -0.5000722E+01
  0.4683276E-01   0.1262512E+06   0.3341382E+02  -0.2669089E+00             NAN   0.3456507E+02             NAN  -0.4912058E+01
  0.5021301E-01   0.1353637E+06   0.3359465E+02  -0.1881554E+00             NAN   0.3473930E+02             NAN  -0.4824007E+01
  0.5380957E-01   0.1450592E+06   0.3377511E+02  -0.1134742E+00             NAN   0.3491224E+02             NAN  -0.4736605E+01
  0.5763248E-01   0.1553650E+06   0.3395513E+02  -0.4305584E-01             NAN   0.3508383E+02             NAN  -0.4649888E+01
  0.6169182E-01   0.1663081E+06   0.3413463E+02   0.2291971E-01             NAN   0.3525399E+02             NAN  -0.4563891E+01
  0.6599769E-01   0.1779158E+06   0.3431357E+02   0.8428541E-01             NAN   0.3542266E+02             NAN  -0.4478648E+01
  0.7056017E-01   0.1902153E+06   0.3449186E+02   0.1408899E+00             NAN   0.3558978E+02             NAN  -0.4394191E+01
  0.7538922E-01   0.2032334E+06   0.3466943E+02   0.1925999E+00             NAN   0.3575528E+02             NAN  -0.4310553E+01
  0.8049466E-01   0.2169966E+06   0.3484620E+02   0.2393033E+00             NAN   0.3591909E+02             NAN  -0.4227763E+01
  0.8588612E-01   0.2315308E+06   0.3502210E+02   0.2809197E+00             NAN   0.3608117E+02             NAN  -0.4145852E+01
  0.9157294E-01   0.2468613E+06   0.3519703E+02   0.3173994E+00             NAN   0.3624145E+02             NAN  -0.4064847E+01
  0.9756415E-01   0.2630123E+06   0.3537091E+02   0.3487247E+00             NAN   0.3639989E+02             NAN  -0.3984777E+01
  0.1038683E+00   0.2800071E+06   0.3554365E+02   0.3749125E+00             NAN   0.3655643E+02             NAN  -0.3905667E+01
  0.1104937E+00   0.2978676E+06   0.3571513E+02   0.3960157E+00             NAN   0.3671101E+02             NAN  -0.3827543E+01
  0.1174477E+00   0.3166142E+06   0.3588526E+02   0.4121250E+00             NAN   0.3686360E+02             NAN  -0.3750429E+01
  0.1247374E+00   0.3362657E+06   0.3605392E+02   0.4233696E+00             NAN   0.3701414E+02             NAN  -0.3674346E+01
  0.1323691E+00   0.3568391E+06   0.3622098E+02   0.4299171E+00             NAN   0.3716260E+02             NAN  -0.3599319E+01
  0.1403482E+00   0.3783492E+06   0.3638631E+02   0.4319738E+00             NAN   0.3730893E+02             NAN  -0.3525365E+01
  0.1486795E+00   0.4008086E+06   0.3654978E+02   0.4297832E+00             NAN   0.3745310E+02             NAN  -0.3452507E+01
  0.1573667E+00   0.4242274E+06   0.3671122E+02   0.4236244E+00             NAN   0.3759506E+02             NAN  -0.3380761E+01
  0.1664126E+00   0.4486131E+06   0.3687047E+02   0.4138095E+00             NAN   0.3773479E+02             NAN  -0.3310145E+01
  0.1758189E+00   0.4739705E+06   0.3702736E+02   0.4006800E+00             NAN   0.3787225E+02             NAN  -0.3240675E+01
  0.1855862E+00   0.5003011E+06   0.3718168E+02   0.3846027E+00             NAN   0.3800741E+02             NAN  -0.3172367E+01
  0.1957140E+00   0.5276036E+06   0.3733323E+02   0.3659648E+00             NAN   0.3814025E+02             NAN  -0.3105233E+01
  0.2062006E+00   0.5558732E+06   0.3748179E+02   0.3451684E+00             NAN   0.3827074E+02             NAN  -0.3039287E+01
  0.2170429E+00   0.5851019E+06   0.3762709E+02   0.3226244E+00             NAN   0.3839885E+02             NAN  -0.2974541E+01
  0.2282367E+00   0.6152779E+06   0.3776887E+02   0.2987462E+00             NAN   0.3852457E+02             NAN  -0.2911004E+01
  0.2397762E+00   0.6463861E+06   0.3790684E+02   0.2739437E+00             NAN   0.3864788E+02             NAN  -0.2848687E+01
  0.2516546E+00   0.6784076E+06   0.3804067E+02   0.2486187E+00             NAN   0.3876876E+02             NAN  -0.2787598E+01
  0.2638634E+00   0.7113200E+06   0.3817002E+02   0.2231656E+00             NAN   0.3888719E+02             NAN  -0.2727743E+01
  0.2763929E+00   0.7450968E+06   0.3829452E+02   0.1979450E+00             NAN   0.3900317E+02             NAN  -0.2669129E+01
  0.2892320E+00   0.7797083E+06   0.3841376E+02   0.1732838E+00             NAN   0.3911669E+02             NAN  -0.2611761E+01
  0.3023682E+00   0.8151207E+06   0.3852732E+02   0.1494822E+00             NAN   0.3922773E+02             NAN  -0.2555643E+01
  0.3157877E+00   0.8512970E+06   0.3863477E+02   0.1268021E+00             NAN   0.3933629E+02             NAN  -0.2500778E+01
  0.3294756E+00   0.8881965E+06   0.3873564E+02   0.1054497E+00             NAN   0.3944237E+02             NAN  -0.2447168E+01
  0.3434153E+00   0.9257752E+06   0.3882948E+02   0.8559007E-01             NAN   0.3954597E+02             NAN  -0.2394812E+01
  0.3575895E+00   0.9639858E+06   0.3891586E+02   0.6741380E-01             NAN   0.3964708E+02             NAN  -0.2343712E+01
  0.3719795E+00   0.1002778E+07   0.3899438E+02   0.5105245E-01             NAN   0.3974571E+02             NAN  -0.2293865E+01
  0.3865655E+00   0.1042099E+07   0.3906467E+02   0.3658426E-01             NAN   0.3984187E+02             NAN  -0.2245269E+01
  0.4013269E+00   0.1081893E+07   0.3912645E+02   0.2404424E-01             NAN   0.3993556E+02             NAN  -0.2197921E+01
  0.4162422E+00   0.1122101E+07   0.3917951E+02   0.1342788E-01             NAN   0.4002678E+02             NAN  -0.2151817E+01
  0.4312891E+00   0.1162664E+07   0.3922372E+02   0.4700528E-02             NAN   0.4011556E+02             NAN  -0.2106950E+01
  0.4464445E+00   0.1203520E+07   0.3925905E+02  -0.2187201E-02             NAN   0.4020190E+02             NAN  -0.2063315E+01
  0.4616850E+00   0.1244605E+07   0.3928548E+02  -0.7289994E-02             NAN   0.4028582E+02             NAN  -0.2020904E+01
  0.4769865E+00   0.1285855E+07   0.3930306E+02  -0.1065873E-01             NAN   0.4036734E+02             NAN  -0.1979708E+01
  0.4923247E+00   0.1327204E+07   0.3931184E+02  -0.1233251E-01             NAN   0.4044646E+02             NAN  -0.1939720E+01


==> data/LoW_drag_ReH_1E+08_frozenT.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1634658E-07   0.4316538E-01   0.4316538E-01  -0.3551034E+02   0.4316538E-01             NAN  -0.3551034E+02             NAN
  0.4903974E-07   0.1294961E+00   0.1294961E+00  -0.3541839E+02   0.1294961E+00             NAN  -0.3541839E+02             NAN
  0.8184575E-07   0.2161249E+00   0.2161249E+00  -0.3532612E+02   0.2161249E+00             NAN  -0.3532612E+02             NAN
  0.1149914E-06   0.3036505E+00   0.3036504E+00  -0.3523290E+02   0.3036505E+00             NAN  -0.3523290E+02             NAN
  0.1487057E-06   0.3926777E+00   0.3926772E+00  -0.3513809E+02   0.3926777E+00             NAN  -0.3513809E+02             NAN
  0.1832225E-06   0.4838242E+00   0.4838230E+00  -0.3504101E+02   0.4838242E+00             NAN  -0.3504101E+02             NAN
  0.2187864E-06   0.5777353E+00   0.5777324E+00  -0.3494099E+02   0.5777353E+00             NAN  -0.3494099E+02             NAN
  0.2556564E-06   0.6750956E+00   0.6750894E+00  -0.3483730E+02   0.6750956E+00             NAN  -0.3483729E+02             NAN
  0.2941116E-06   0.7766418E+00   0.7766294E+00  -0.3472915E+02   0.7766418E+00             NAN  -0.3472914E+02             NAN
  0.3344560E-06   0.8831768E+00   0.8831534E+00  -0.3461570E+02   0.8831768E+00             NAN  -0.3461567E+02             NAN
  0.3770246E-06   0.9955851E+00   0.9955429E+00  -0.3449600E+02   0.9955851E+00             NAN  -0.3449595E+02             NAN
  0.4221898E-06   0.1114850E+01   0.1114776E+01  -0.3436901E+02   0.1114850E+01             NAN  -0.3436893E+02             NAN
  0.4703690E-06   0.1242074E+01   0.1241948E+01  -0.3423356E+02   0.1242074E+01             NAN  -0.3423343E+02             NAN
  0.5220327E-06   0.1378499E+01   0.1378288E+01  -0.3408835E+02   0.1378499E+01             NAN  -0.3408813E+02             NAN
  0.5777152E-06   0.1525536E+01   0.1525189E+01  -0.3393190E+02   0.1525536E+01             NAN  -0.3393152E+02             NAN
  0.6380254E-06   0.1684793E+01   0.1684226E+01  -0.3376251E+02   0.1684793E+01             NAN  -0.3376190E+02             NAN
  0.7036603E-06   0.1858111E+01   0.1857193E+01  -0.3357830E+02   0.1858111E+01             NAN  -0.3357731E+02             NAN
  0.7754212E-06   0.2047606E+01   0.2046125E+01  -0.3337707E+02   0.2047606E+01             NAN  -0.3337549E+02             NAN
  0.8542315E-06   0.2255715E+01   0.2253334E+01  -0.3315638E+02   0.2255715E+01             NAN  -0.3315384E+02             NAN
  0.9411591E-06   0.2485259E+01   0.2481434E+01  -0.3291345E+02   0.2485259E+01             NAN  -0.3290936E+02             NAN
  0.1037442E-05   0.2739507E+01   0.2733357E+01  -0.3264514E+02   0.2739507E+01             NAN  -0.3263857E+02             NAN
  0.1144517E-05   0.3022255E+01   0.3012353E+01  -0.3234799E+02   0.3022255E+01             NAN  -0.3233742E+02             NAN
  0.1264061E-05   0.3337925E+01   0.3321948E+01  -0.3201826E+02   0.3337925E+01             NAN  -0.3200122E+02             NAN
  0.1398024E-05   0.3691674E+01   0.3665845E+01  -0.3165200E+02   0.3691674E+01             NAN  -0.3162445E+02             NAN
  0.1548691E-05   0.4089530E+01   0.4047721E+01  -0.3124528E+02   0.4089530E+01             NAN  -0.3120071E+02             NAN
  0.1718732E-05   0.4538548E+01   0.4470886E+01  -0.3079460E+02   0.4538548E+01             NAN  -0.3072248E+02             NAN
  0.1911281E-05   0.5046998E+01   0.4937786E+01  -0.3029733E+02   0.5046998E+01             NAN  -0.3018095E+02             NAN
  0.2130013E-05   0.5624591E+01   0.5449349E+01  -0.2975250E+02   0.5624591E+01             NAN  -0.2956578E+02             NAN
  0.2379252E-05   0.6282741E+01   0.6004307E+01  -0.2916145E+02   0.6282741E+01             NAN  -0.2886481E+02             NAN
  0.2664085E-05   0.7034882E+01   0.6598694E+01  -0.2852841E+02   0.7034882E+01             NAN  -0.2806373E+02             NAN
  0.2990507E-05   0.7896844E+01   0.7225774E+01  -0.2786056E+02   0.7896844E+01             NAN  -0.2714569E+02             NAN
  0.3365589E-05   0.8887298E+01   0.7876541E+01  -0.2716748E+02   0.8887298E+01             NAN  -0.2609079E+02             NAN
  0.3797678E-05   0.1002829E+02   0.8540699E+01  -0.2646015E+02   0.1002829E+02   0.1096352E+02  -0.2487557E+02  -0.2387948E+02
  0.4296637E-05   0.1134586E+02   0.9207840E+01  -0.2574964E+02   0.1134586E+02   0.1127213E+02  -0.2347228E+02  -0.2355080E+02
  0.4874133E-05   0.1287081E+02   0.9868475E+01  -0.2504606E+02   0.1287081E+02   0.1158741E+02  -0.2184810E+02  -0.2321501E+02
  0.5543967E-05   0.1463960E+02   0.1051473E+02  -0.2435780E+02             NAN   0.1190933E+02             NAN  -0.2287215E+02
  0.6322486E-05   0.1669539E+02   0.1114070E+02  -0.2369116E+02             NAN   0.1223783E+02             NAN  -0.2252227E+02
  0.7229052E-05   0.1908930E+02   0.1174243E+02  -0.2305034E+02             NAN   0.1257282E+02             NAN  -0.2216549E+02
  0.8286614E-05   0.2188194E+02   0.1231777E+02  -0.2243763E+02             NAN   0.1291415E+02             NAN  -0.2180195E+02
  0.9522381E-05   0.2514515E+02   0.1286612E+02  -0.2185367E+02             NAN   0.1326166E+02             NAN  -0.2143183E+02
  0.1096862E-04   0.2896415E+02   0.1338809E+02  -0.2129781E+02             NAN   0.1361515E+02             NAN  -0.2105534E+02
  0.1266361E-04   0.3343999E+02   0.1388528E+02  -0.2076836E+02             NAN   0.1397438E+02             NAN  -0.2067274E+02
  0.1465274E-04   0.3869257E+02   0.1435994E+02  -0.2026290E+02             NAN   0.1433912E+02             NAN  -0.2028427E+02
  0.1698988E-04   0.4486410E+02   0.1481484E+02  -0.1977851E+02             NAN   0.1470909E+02             NAN  -0.1989022E+02
  0.1973889E-04   0.5212325E+02   0.1525302E+02  -0.1931193E+02             NAN   0.1508403E+02             NAN  -0.1949090E+02
  0.2297554E-04   0.6067004E+02   0.1567768E+02  -0.1885977E+02             NAN   0.1546362E+02             NAN  -0.1908660E+02
  0.2678961E-04   0.7074163E+02   0.1609202E+02  -0.1841861E+02             NAN   0.1584759E+02             NAN  -0.1867766E+02
  0.3128755E-04   0.8261904E+02   0.1649911E+02  -0.1798520E+02             NAN   0.1623560E+02             NAN  -0.1826440E+02
  0.3659542E-04   0.9663521E+02   0.1690173E+02  -0.1755656E+02             NAN   0.1662736E+02             NAN  -0.1784715E+02
  0.4286249E-04   0.1131843E+03   0.1730227E+02  -0.1713018E+02             NAN   0.1702254E+02             NAN  -0.1742626E+02
  0.5026537E-04   0.1327326E+03   0.1770261E+02  -0.1670405E+02             NAN   0.1742084E+02             NAN  -0.1700205E+02
  0.5901285E-04   0.1558315E+03   0.1810403E+02  -0.1627681E+02             NAN   0.1782194E+02             NAN  -0.1657485E+02
  0.6935160E-04   0.1831324E+03   0.1850728E+02  -0.1584767E+02             NAN   0.1822552E+02             NAN  -0.1614501E+02
  0.8157273E-04   0.2154040E+03   0.1891264E+02  -0.1541635E+02             NAN   0.1863129E+02             NAN  -0.1571285E+02
  0.9601951E-04   0.2535526E+03   0.1932007E+02  -0.1498291E+02             NAN   0.1903893E+02             NAN  -0.1527868E+02
  0.1130962E-03   0.2986460E+03   0.1972935E+02  -0.1454758E+02             NAN   0.1944815E+02             NAN  -0.1484284E+02
  0.1332784E-03   0.3519397E+03   0.2014017E+02  -0.1411072E+02             NAN   0.1985865E+02             NAN  -0.1440563E+02
  0.1571247E-03   0.4149093E+03   0.2055221E+02  -0.1367267E+02             NAN   0.2027015E+02             NAN  -0.1396736E+02
  0.1852908E-03   0.4892856E+03   0.2096517E+02  -0.1323380E+02             NAN   0.2068237E+02             NAN  -0.1352832E+02
  0.2185444E-03   0.5770963E+03   0.2137872E+02  -0.1279447E+02             NAN   0.2109502E+02             NAN  -0.1308882E+02
  0.2577838E-03   0.6807133E+03   0.2179258E+02  -0.1235501E+02             NAN   0.2150785E+02             NAN  -0.1264913E+02
  0.3040577E-03   0.8029060E+03   0.2220645E+02  -0.1191577E+02             NAN   0.2192059E+02             NAN  -0.1220953E+02
  0.3585888E-03   0.9469027E+03   0.2262006E+02  -0.1147710E+02             NAN   0.2233299E+02             NAN  -0.1177031E+02
  0.4227993E-03   0.1116459E+04   0.2303314E+02  -0.1103931E+02             NAN   0.2274479E+02             NAN  -0.1133171E+02
  0.4983409E-03   0.1315937E+04   0.2344542E+02  -0.1060275E+02             NAN   0.2315576E+02             NAN  -0.1089400E+02
  0.5871277E-03   0.1550391E+04   0.2385666E+02  -0.1016774E+02             NAN   0.2356566E+02             NAN  -0.1045744E+02
  0.6913728E-03   0.1825665E+04   0.2426661E+02  -0.9734623E+01             NAN   0.2397425E+02             NAN  -0.1002227E+02
  0.8136299E-03   0.2148501E+04   0.2467503E+02  -0.9303730E+01             NAN   0.2438131E+02             NAN  -0.9588715E+01
  0.9568381E-03   0.2526662E+04   0.2508170E+02  -0.8875404E+01             NAN   0.2478664E+02             NAN  -0.9157023E+01
  0.1124372E-02   0.2969058E+04   0.2548639E+02  -0.8449994E+01             NAN   0.2519000E+02             NAN  -0.8727416E+01
  0.1320097E-02   0.3485897E+04   0.2588889E+02  -0.8027857E+01             NAN   0.2559120E+02             NAN  -0.8300111E+01
  0.1548428E-02   0.4088835E+04   0.2628898E+02  -0.7609362E+01             NAN   0.2599004E+02             NAN  -0.7875325E+01
  0.1814394E-02   0.4791154E+04   0.2668647E+02  -0.7194892E+01             NAN   0.2638632E+02             NAN  -0.7453265E+01
  0.2123707E-02   0.5607938E+04   0.2708115E+02  -0.6784844E+01             NAN   0.2677985E+02             NAN  -0.7034132E+01
  0.2482836E-02   0.6556268E+04   0.2747283E+02  -0.6379638E+01             NAN   0.2717044E+02             NAN  -0.6618123E+01
  0.2899084E-02   0.7655428E+04   0.2786133E+02  -0.5979713E+01             NAN   0.2755792E+02             NAN  -0.6205430E+01
  0.3380670E-02   0.8927121E+04   0.2824646E+02  -0.5585533E+01             NAN   0.2794212E+02             NAN  -0.5796236E+01
  0.3936811E-02   0.1039569E+05   0.2862804E+02  -0.5197588E+01             NAN   0.2832287E+02             NAN  -0.5390721E+01
  0.4577811E-02   0.1208834E+05   0.2900591E+02  -0.4816402E+01             NAN   0.2869999E+02             NAN  -0.4989060E+01
  0.5315145E-02   0.1403537E+05   0.2937989E+02  -0.4442528E+01             NAN   0.2907334E+02             NAN  -0.4591421E+01
  0.6161545E-02   0.1627040E+05   0.2974982E+02  -0.4076555E+01             NAN   0.2944276E+02             NAN  -0.4197968E+01
  0.7131087E-02   0.1883061E+05   0.3011553E+02  -0.3719112E+01             NAN   0.2980810E+02             NAN  -0.3808858E+01
  0.8239264E-02   0.2175690E+05   0.3047689E+02  -0.3370864E+01             NAN   0.3016922E+02             NAN  -0.3424245E+01
  0.9503064E-02   0.2509414E+05   0.3083372E+02  -0.3032517E+01             NAN   0.3052597E+02             NAN  -0.3044276E+01
  0.1094103E-01   0.2889129E+05   0.3118588E+02  -0.2704814E+01             NAN   0.3087824E+02             NAN  -0.2669092E+01
  0.1257332E-01   0.3320157E+05   0.3153323E+02  -0.2388536E+01             NAN   0.3122588E+02             NAN  -0.2298832E+01
  0.1442172E-01   0.3808253E+05   0.3187562E+02  -0.2084499E+01             NAN   0.3156878E+02             NAN  -0.1933626E+01
  0.1650970E-01   0.4359613E+05   0.3221291E+02  -0.1793543E+01             NAN   0.3190681E+02             NAN  -0.1573602E+01
  0.1886238E-01   0.4980871E+05   0.3254496E+02  -0.1516529E+01             NAN   0.3223986E+02             NAN  -0.1218879E+01
  0.2150652E-01   0.5679090E+05   0.3287163E+02  -0.1254325E+01             NAN   0.3256783E+02             NAN  -0.8695755E+00
  0.2447044E-01   0.6461754E+05   0.3319279E+02  -0.1007792E+01             NAN   0.3289060E+02             NAN  -0.5258010E+00
  0.2778397E-01   0.7336738E+05   0.3350829E+02  -0.7777664E+00             NAN   0.3320809E+02             NAN  -0.1876613E+00
  0.3147832E-01   0.8312281E+05   0.3381801E+02  -0.5650351E+00             NAN   0.3352019E+02             NAN   0.1447436E+00
  0.3558589E-01   0.9396941E+05   0.3412180E+02  -0.3703102E+00             NAN   0.3382681E+02             NAN   0.4713185E+00
  0.4014012E-01   0.1059955E+06   0.3441954E+02  -0.1942060E+00             NAN   0.3412788E+02             NAN   0.7919740E+00
  0.4517522E-01   0.1192913E+06   0.3471106E+02  -0.3720939E-01             NAN   0.3442331E+02             NAN   0.1106626E+01
  0.5072590E-01   0.1339487E+06   0.3499625E+02   0.1003505E+00             NAN   0.3471303E+02             NAN   0.1415196E+01
  0.5682707E-01   0.1500597E+06   0.3527494E+02   0.2183329E+00             NAN   0.3499697E+02             NAN   0.1717610E+01
  0.6351344E-01   0.1677159E+06   0.3554700E+02   0.3168140E+00             NAN   0.3527507E+02             NAN   0.2013800E+01
  0.7081916E-01   0.1870077E+06   0.3581226E+02   0.3961109E+00             NAN   0.3554726E+02             NAN   0.2303704E+01
  0.7877736E-01   0.2080224E+06   0.3607057E+02   0.4567989E+00             NAN   0.3581350E+02             NAN   0.2587266E+01
  0.8741967E-01   0.2308436E+06   0.3632177E+02   0.4997206E+00             NAN   0.3607374E+02             NAN   0.2864434E+01
  0.9677576E-01   0.2555496E+06   0.3656568E+02   0.5259836E+00             NAN   0.3632793E+02             NAN   0.3135163E+01
  0.1068728E+00   0.2822123E+06   0.3680215E+02   0.5369453E+00             NAN   0.3657604E+02             NAN   0.3399413E+01
  0.1177350E+00   0.3108955E+06   0.3703097E+02   0.5341860E+00             NAN   0.3681803E+02             NAN   0.3657150E+01
  0.1293830E+00   0.3416535E+06   0.3725198E+02   0.5194653E+00             NAN   0.3705388E+02             NAN   0.3908345E+01
  0.1418333E+00   0.3745302E+06   0.3746498E+02   0.4946765E+00             NAN   0.3728357E+02             NAN   0.4152978E+01
  0.1550979E+00   0.4095572E+06   0.3766978E+02   0.4618179E+00             NAN   0.3750708E+02             NAN   0.4391030E+01
  0.1691838E+00   0.4467530E+06   0.3786619E+02   0.4229091E+00             NAN   0.3772440E+02             NAN   0.4622493E+01
  0.1840925E+00   0.4861215E+06   0.3805400E+02   0.3798808E+00             NAN   0.3793553E+02             NAN   0.4847361E+01
  0.1998196E+00   0.5276511E+06   0.3823303E+02   0.3345742E+00             NAN   0.3814048E+02             NAN   0.5065636E+01
  0.2163546E+00   0.5713140E+06   0.3840307E+02   0.2886634E+00             NAN   0.3833923E+02             NAN   0.5277327E+01
  0.2336805E+00   0.6170654E+06   0.3856394E+02   0.2435932E+00             NAN   0.3853182E+02             NAN   0.5482447E+01
  0.2517738E+00   0.6648431E+06   0.3871544E+02   0.2005419E+00             NAN   0.3871827E+02             NAN   0.5681018E+01
  0.2706042E+00   0.7145673E+06   0.3885740E+02   0.1604057E+00             NAN   0.3889858E+02             NAN   0.5873064E+01
  0.2901348E+00   0.7661406E+06   0.3898964E+02   0.1237816E+00             NAN   0.3907280E+02             NAN   0.6058621E+01
  0.3103223E+00   0.8194484E+06   0.3911198E+02   0.9094168E-01             NAN   0.3924097E+02             NAN   0.6237726E+01
  0.3311169E+00   0.8743594E+06   0.3922424E+02   0.6217411E-01             NAN   0.3940312E+02             NAN   0.6410426E+01
  0.3524629E+00   0.9307265E+06   0.3932626E+02   0.3747773E-01             NAN   0.3955930E+02             NAN   0.6576773E+01
  0.3742991E+00   0.9883880E+06   0.3941782E+02   0.1665191E-01             NAN   0.3970958E+02             NAN   0.6736824E+01
  0.3965592E+00   0.1047169E+07   0.3949868E+02  -0.5952614E-03             NAN   0.3985400E+02             NAN   0.6890646E+01
  0.4191724E+00   0.1106882E+07   0.3956850E+02  -0.1459047E-01             NAN   0.3999264E+02             NAN   0.7038309E+01
  0.4420643E+00   0.1167331E+07   0.3962689E+02  -0.2566667E-01             NAN   0.4012558E+02             NAN   0.7179890E+01
  0.4651575E+00   0.1228312E+07   0.3967237E+02  -0.3393060E-01             NAN   0.4025288E+02             NAN   0.7315474E+01
  0.4883723E+00   0.1289614E+07   0.3970648E+02  -0.3997243E-01             NAN   0.4037463E+02             NAN   0.7445151E+01


==> data/LoW_drag_ReH_1E+08_frozenT_highRn.dat <==
              Y           Yplus           Uplus         adUplus         loglaw1         loglaw2       adloglaw1       adloglaw2
  0.1634658E-04   0.4406693E+02   0.1421372E+02  -0.1927000E+02             NAN   0.1466427E+02             NAN  -0.1978608E+02
  0.4903974E-04   0.1322008E+03   0.1669605E+02  -0.1660478E+02             NAN   0.1741080E+02             NAN  -0.1683610E+02
  0.8178536E-04   0.2204761E+03   0.1798918E+02  -0.1521687E+02             NAN   0.1868947E+02             NAN  -0.1546271E+02
  0.1146862E-03   0.3091698E+03   0.1885123E+02  -0.1429199E+02             NAN   0.1953473E+02             NAN  -0.1455485E+02
  0.1478433E-03   0.3985544E+03   0.1949403E+02  -0.1360258E+02             NAN   0.2016961E+02             NAN  -0.1387293E+02
  0.1813582E-03   0.4889034E+03   0.2000658E+02  -0.1305308E+02             NAN   0.2068041E+02             NAN  -0.1332429E+02
  0.2153330E-03   0.5804922E+03   0.2043382E+02  -0.1259521E+02             NAN   0.2110969E+02             NAN  -0.1286322E+02
  0.2498714E-03   0.6736004E+03   0.2080137E+02  -0.1220146E+02             NAN   0.2148159E+02             NAN  -0.1246377E+02
  0.2850794E-03   0.7685138E+03   0.2112514E+02  -0.1185475E+02             NAN   0.2181115E+02             NAN  -0.1210980E+02
  0.3210662E-03   0.8655266E+03   0.2141565E+02  -0.1154377E+02             NAN   0.2210834E+02             NAN  -0.1179059E+02
  0.3579448E-03   0.9649436E+03   0.2168022E+02  -0.1126069E+02             NAN   0.2238017E+02             NAN  -0.1149862E+02
  0.3958331E-03   0.1067083E+04   0.2192412E+02  -0.1099982E+02             NAN   0.2263171E+02             NAN  -0.1122846E+02
  0.4348547E-03   0.1172276E+04   0.2215129E+02  -0.1075695E+02             NAN   0.2286676E+02             NAN  -0.1097600E+02
  0.4751393E-03   0.1280875E+04   0.2236474E+02  -0.1052885E+02             NAN   0.2308825E+02             NAN  -0.1073810E+02
  0.5168245E-03   0.1393250E+04   0.2256684E+02  -0.1031297E+02             NAN   0.2329849E+02             NAN  -0.1051229E+02
  0.5600560E-03   0.1509793E+04   0.2275947E+02  -0.1010732E+02             NAN   0.2349932E+02             NAN  -0.1029658E+02
  0.6049888E-03   0.1630922E+04   0.2294415E+02  -0.9910248E+01             NAN   0.2369225E+02             NAN  -0.1008935E+02
  0.6517887E-03   0.1757085E+04   0.2312213E+02  -0.9720418E+01             NAN   0.2387853E+02             NAN  -0.9889278E+01
  0.7006329E-03   0.1888758E+04   0.2329447E+02  -0.9536709E+01             NAN   0.2405919E+02             NAN  -0.9695237E+01
  0.7517114E-03   0.2026455E+04   0.2346204E+02  -0.9358180E+01             NAN   0.2423511E+02             NAN  -0.9506285E+01
  0.8052284E-03   0.2170726E+04   0.2362559E+02  -0.9184032E+01             NAN   0.2440704E+02             NAN  -0.9321615E+01
  0.8614039E-03   0.2322163E+04   0.2378577E+02  -0.9013577E+01             NAN   0.2457564E+02             NAN  -0.9140533E+01
  0.9204746E-03   0.2481405E+04   0.2394314E+02  -0.8846223E+01             NAN   0.2474145E+02             NAN  -0.8962435E+01
  0.9826964E-03   0.2649142E+04   0.2409819E+02  -0.8681455E+01             NAN   0.2490498E+02             NAN  -0.8786795E+01
  0.1048345E-02   0.2826118E+04   0.2425134E+02  -0.8518820E+01             NAN   0.2506665E+02             NAN  -0.8613149E+01
  0.1117720E-02   0.3013137E+04   0.2440296E+02  -0.8357923E+01             NAN   0.2522684E+02             NAN  -0.8441088E+01
  0.1191144E-02   0.3211072E+04   0.2455340E+02  -0.8198412E+01             NAN   0.2538590E+02             NAN  -0.8270248E+01
  0.1268966E-02   0.3420866E+04   0.2470296E+02  -0.8039979E+01             NAN   0.2554412E+02             NAN  -0.8100306E+01
  0.1351567E-02   0.3643538E+04   0.2485189E+02  -0.7882349E+01             NAN   0.2570178E+02             NAN  -0.7930974E+01
  0.1439355E-02   0.3880198E+04   0.2500043E+02  -0.7725278E+01             NAN   0.2585910E+02             NAN  -0.7761993E+01
  0.1532777E-02   0.4132044E+04   0.2514880E+02  -0.7568550E+01             NAN   0.2601632E+02             NAN  -0.7593132E+01
  0.1632316E-02   0.4400378E+04   0.2529719E+02  -0.7411973E+01             NAN   0.2617361E+02             NAN  -0.7424184E+01
  0.1738493E-02   0.4686611E+04   0.2544577E+02  -0.7255377E+01             NAN   0.2633116E+02             NAN  -0.7254966E+01
  0.1851878E-02   0.4992271E+04   0.2559470E+02  -0.7098614E+01             NAN   0.2648911E+02             NAN  -0.7085313E+01
  0.1973084E-02   0.5319019E+04   0.2574411E+02  -0.6941555E+01             NAN   0.2664761E+02             NAN  -0.6915078E+01
  0.2102781E-02   0.5668652E+04   0.2589412E+02  -0.6784086E+01             NAN   0.2680677E+02             NAN  -0.6744132E+01
  0.2241690E-02   0.6043122E+04   0.2604485E+02  -0.6626113E+01             NAN   0.2696669E+02             NAN  -0.6572362E+01
  0.2390597E-02   0.6444543E+04   0.2619638E+02  -0.6467554E+01             NAN   0.2712747E+02             NAN  -0.6399669E+01
  0.2550351E-02   0.6875207E+04   0.2634881E+02  -0.6308345E+01             NAN   0.2728919E+02             NAN  -0.6225970E+01
  0.2721873E-02   0.7337594E+04   0.2650220E+02  -0.6148435E+01             NAN   0.2745192E+02             NAN  -0.6051193E+01
  0.2906161E-02   0.7834396E+04   0.2665662E+02  -0.5987785E+01             NAN   0.2761570E+02             NAN  -0.5875279E+01
  0.3104294E-02   0.8368522E+04   0.2681211E+02  -0.5826372E+01             NAN   0.2778058E+02             NAN  -0.5698182E+01
  0.3317442E-02   0.8943122E+04   0.2696873E+02  -0.5664185E+01             NAN   0.2794660E+02             NAN  -0.5519865E+01
  0.3546867E-02   0.9561604E+04   0.2712650E+02  -0.5501223E+01             NAN   0.2811378E+02             NAN  -0.5340305E+01
  0.3793936E-02   0.1022765E+05   0.2728545E+02  -0.5337502E+01             NAN   0.2828212E+02             NAN  -0.5159486E+01
  0.4060125E-02   0.1094524E+05   0.2744560E+02  -0.5173044E+01             NAN   0.2845165E+02             NAN  -0.4977404E+01
  0.4347028E-02   0.1171867E+05   0.2760696E+02  -0.5007887E+01             NAN   0.2862235E+02             NAN  -0.4794063E+01
  0.4656364E-02   0.1255257E+05   0.2776953E+02  -0.4842079E+01             NAN   0.2879420E+02             NAN  -0.4609477E+01
  0.4989987E-02   0.1345195E+05   0.2793330E+02  -0.4675680E+01             NAN   0.2896720E+02             NAN  -0.4423666E+01
  0.5349893E-02   0.1442218E+05   0.2809828E+02  -0.4508759E+01             NAN   0.2914131E+02             NAN  -0.4236661E+01
  0.5738232E-02   0.1546906E+05   0.2826443E+02  -0.4341398E+01             NAN   0.2931649E+02             NAN  -0.4048498E+01
  0.6157315E-02   0.1659882E+05   0.2843175E+02  -0.4173690E+01             NAN   0.2949272E+02             NAN  -0.3859220E+01
  0.6609625E-02   0.1781815E+05   0.2860020E+02  -0.4005737E+01             NAN   0.2966993E+02             NAN  -0.3668878E+01
  0.7097827E-02   0.1913424E+05   0.2876976E+02  -0.3837654E+01             NAN   0.2984809E+02             NAN  -0.3477526E+01
  0.7624778E-02   0.2055479E+05   0.2894040E+02  -0.3669564E+01             NAN   0.3002712E+02             NAN  -0.3285228E+01
  0.8193540E-02   0.2208805E+05   0.2911207E+02  -0.3501603E+01             NAN   0.3020698E+02             NAN  -0.3092048E+01
  0.8807385E-02   0.2374285E+05   0.2928474E+02  -0.3333917E+01             NAN   0.3038759E+02             NAN  -0.2898058E+01
  0.9469811E-02   0.2552861E+05   0.2945836E+02  -0.3166662E+01             NAN   0.3056889E+02             NAN  -0.2703332E+01
  0.1018455E-01   0.2745540E+05   0.2963289E+02  -0.3000005E+01             NAN   0.3075079E+02             NAN  -0.2507950E+01
  0.1095558E-01   0.2953394E+05   0.2980828E+02  -0.2834123E+01             NAN   0.3093324E+02             NAN  -0.2311993E+01
  0.1178714E-01   0.3177563E+05   0.2998448E+02  -0.2669205E+01             NAN   0.3111614E+02             NAN  -0.2115545E+01
  0.1268372E-01   0.3419262E+05   0.3016143E+02  -0.2505449E+01             NAN   0.3129941E+02             NAN  -0.1918694E+01
  0.1365009E-01   0.3679776E+05   0.3033910E+02  -0.2343066E+01             NAN   0.3148298E+02             NAN  -0.1721528E+01
  0.1469132E-01   0.3960469E+05   0.3051741E+02  -0.2182275E+01             NAN   0.3166676E+02             NAN  -0.1524139E+01
  0.1581274E-01   0.4262782E+05   0.3069633E+02  -0.2023306E+01             NAN   0.3185066E+02             NAN  -0.1326617E+01
  0.1702002E-01   0.4588238E+05   0.3087578E+02  -0.1866401E+01             NAN   0.3203459E+02             NAN  -0.1129057E+01
  0.1831910E-01   0.4938442E+05   0.3105573E+02  -0.1711811E+01             NAN   0.3221847E+02             NAN  -0.9315517E+00
  0.1971624E-01   0.5315081E+05   0.3123611E+02  -0.1559796E+01             NAN   0.3240222E+02             NAN  -0.7341947E+00
  0.2121802E-01   0.5719929E+05   0.3141686E+02  -0.1410627E+01             NAN   0.3258574E+02             NAN  -0.5370802E+00
  0.2283132E-01   0.6154842E+05   0.3159794E+02  -0.1264584E+01             NAN   0.3276895E+02             NAN  -0.3403023E+00
  0.2456336E-01   0.6621764E+05   0.3177927E+02  -0.1121956E+01             NAN   0.3295175E+02             NAN  -0.1439542E+00
  0.2642166E-01   0.7122721E+05   0.3196082E+02  -0.9830409E+00             NAN   0.3313407E+02             NAN   0.5187119E-01
  0.2841403E-01   0.7659824E+05   0.3214252E+02  -0.8481398E+00             NAN   0.3331582E+02             NAN   0.2470818E+00
  0.3054862E-01   0.8235263E+05   0.3232431E+02  -0.7175599E+00             NAN   0.3349691E+02             NAN   0.4415869E+00
  0.3283384E-01   0.8851309E+05   0.3250614E+02  -0.5916107E+00             NAN   0.3367726E+02             NAN   0.6352964E+00
  0.3527838E-01   0.9510307E+05   0.3268794E+02  -0.4706025E+00             NAN   0.3385679E+02             NAN   0.8281220E+00
  0.3789123E-01   0.1021468E+06   0.3286968E+02  -0.3548441E+00             NAN   0.3403541E+02             NAN   0.1019977E+01
  0.4068158E-01   0.1096690E+06   0.3305127E+02  -0.2446397E+00             NAN   0.3421305E+02             NAN   0.1210775E+01
  0.4365888E-01   0.1176951E+06   0.3323267E+02  -0.1402862E+00             NAN   0.3438963E+02             NAN   0.1400433E+01
  0.4683276E-01   0.1262512E+06   0.3341382E+02  -0.4206973E-01             NAN   0.3456507E+02             NAN   0.1588869E+01
  0.5021301E-01   0.1353637E+06   0.3359465E+02   0.4973845E-01             NAN   0.3473930E+02             NAN   0.1776003E+01
  0.5380957E-01   0.1450592E+06   0.3377511E+02   0.1348857E+00             NAN   0.3491224E+02             NAN   0.1961757E+01
  0.5763248E-01   0.1553650E+06   0.3395513E+02   0.2131426E+00             NAN   0.3508383E+02             NAN   0.2146054E+01
  0.6169182E-01   0.1663081E+06   0.3413463E+02   0.2843073E+00             NAN   0.3525399E+02             NAN   0.2328822E+01
  0.6599769E-01   0.1779158E+06   0.3431357E+02   0.3482099E+00             NAN   0.3542266E+02             NAN   0.2509987E+01
  0.7056017E-01   0.1902153E+06   0.3449186E+02   0.4047249E+00             NAN   0.3558978E+02             NAN   0.2689481E+01
  0.7538922E-01   0.2032334E+06   0.3466943E+02   0.4537724E+00             NAN   0.3575528E+02             NAN   0.2867236E+01
  0.8049466E-01   0.2169966E+06   0.3484620E+02   0.4953233E+00             NAN   0.3591909E+02             NAN   0.3043187E+01
  0.8588612E-01   0.2315308E+06   0.3502210E+02   0.5294026E+00             NAN   0.3608117E+02             NAN   0.3217272E+01
  0.9157294E-01   0.2468613E+06   0.3519703E+02   0.5560937E+00             NAN   0.3624145E+02             NAN   0.3389429E+01
  0.9756415E-01   0.2630123E+06   0.3537091E+02   0.5755407E+00             NAN   0.3639989E+02             NAN   0.3559601E+01
  0.1038683E+00   0.2800071E+06   0.3554365E+02   0.5879504E+00             NAN   0.3655643E+02             NAN   0.3727731E+01
  0.1104937E+00   0.2978676E+06   0.3571513E+02   0.5935925E+00             NAN   0.3671101E+02             NAN   0.3893767E+01
  0.1174477E+00   0.3166142E+06   0.3588526E+02   0.5928000E+00             NAN   0.3686360E+02             NAN   0.4057657E+01
  0.1247374E+00   0.3362657E+06   0.3605392E+02   0.5859664E+00             NAN   0.3701414E+02             NAN   0.4219353E+01
  0.1323691E+00   0.3568391E+06   0.3622098E+02   0.5735436E+00             NAN   0.3716260E+02             NAN   0.4378808E+01
  0.1403482E+00   0.3783492E+06   0.3638631E+02   0.5560368E+00             NAN   0.3730893E+02             NAN   0.4535979E+01
  0.1486795E+00   0.4008086E+06   0.3654978E+02   0.5339984E+00             NAN   0.3745310E+02             NAN   0.4690824E+01
  0.1573667E+00   0.4242274E+06   0.3671122E+02   0.5080204E+00             NAN   0.3759506E+02             NAN   0.4843304E+01
  0.1664126E+00   0.4486131E+06   0.3687047E+02   0.4787254E+00             NAN   0.3773479E+02             NAN   0.4993383E+01
  0.1758189E+00   0.4739705E+06   0.3702736E+02   0.4467558E+00             NAN   0.3787225E+02             NAN   0.5141026E+01
  0.1855862E+00   0.5003011E+06   0.3718168E+02   0.4127624E+00             NAN   0.3800741E+02             NAN   0.5286201E+01
  0.1957140E+00   0.5276036E+06   0.3733323E+02   0.3773930E+00             NAN   0.3814025E+02             NAN   0.5428878E+01
  0.2062006E+00   0.5558732E+06   0.3748179E+02   0.3412813E+00             NAN   0.3827074E+02             NAN   0.5569032E+01
  0.2170429E+00   0.5851019E+06   0.3762709E+02   0.3050455E+00             NAN   0.3839885E+02             NAN   0.5706636E+01
  0.2282367E+00   0.6152779E+06   0.3776887E+02   0.2692468E+00             NAN   0.3852457E+02             NAN   0.5841669E+01
  0.2397762E+00   0.6463861E+06   0.3790684E+02   0.2343940E+00             NAN   0.3864788E+02             NAN   0.5974110E+01
  0.2516546E+00   0.6784076E+06   0.3804067E+02   0.2009445E+00             NAN   0.3876876E+02             NAN   0.6103943E+01
  0.2638634E+00   0.7113200E+06   0.3817002E+02   0.1692911E+00             NAN   0.3888719E+02             NAN   0.6231151E+01
  0.2763929E+00   0.7450968E+06   0.3829452E+02   0.1397499E+00             NAN   0.3900317E+02             NAN   0.6355721E+01
  0.2892320E+00   0.7797083E+06   0.3841376E+02   0.1125366E+00             NAN   0.3911669E+02             NAN   0.6477644E+01
  0.3023682E+00   0.8151207E+06   0.3852732E+02   0.8782333E-01             NAN   0.3922773E+02             NAN   0.6596910E+01
  0.3157877E+00   0.8512970E+06   0.3863477E+02   0.6574375E-01             NAN   0.3933629E+02             NAN   0.6713514E+01
  0.3294756E+00   0.8881965E+06   0.3873564E+02   0.4632203E-01             NAN   0.3944237E+02             NAN   0.6827452E+01
  0.3434153E+00   0.9257752E+06   0.3882948E+02   0.2950679E-01             NAN   0.3954597E+02             NAN   0.6938722E+01
  0.3575895E+00   0.9639858E+06   0.3891586E+02   0.1518492E-01             NAN   0.3964708E+02             NAN   0.7047324E+01
  0.3719795E+00   0.1002778E+07   0.3899438E+02   0.3195394E-02             NAN   0.3974571E+02             NAN   0.7153263E+01
  0.3865655E+00   0.1042099E+07   0.3906467E+02  -0.6658853E-02             NAN   0.3984187E+02             NAN   0.7256542E+01
  0.4013269E+00   0.1081893E+07   0.3912645E+02  -0.1459855E-01             NAN   0.3993556E+02             NAN   0.7357170E+01
  0.4162422E+00   0.1122101E+07   0.3917951E+02  -0.2085474E-01             NAN   0.4002678E+02             NAN   0.7455155E+01
  0.4312891E+00   0.1162664E+07   0.3922372E+02  -0.2565531E-01             NAN   0.4011556E+02             NAN   0.7550509E+01
  0.4464445E+00   0.1203520E+07   0.3925905E+02  -0.2921187E-01             NAN   0.4020190E+02             NAN   0.7643246E+01
  0.4616850E+00   0.1244605E+07   0.3928548E+02  -0.3170758E-01             NAN   0.4028582E+02             NAN   0.7733382E+01
  0.4769865E+00   0.1285855E+07   0.3930306E+02  -0.3328751E-01             NAN   0.4036734E+02             NAN   0.7820933E+01
  0.4923247E+00   0.1327204E+07   0.3931184E+02  -0.3405191E-01             NAN   0.4044646E+02             NAN   0.7905921E+01


==> data/double_bent_pipe_consistent_opt.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.8548835e+00
   3.0000000e+00  -5.4934911e+00
   4.0000000e+00  -7.9132828e+00
   5.0000000e+00  -1.0119615e+01
   6.0000000e+00  -1.2121991e+01
   7.0000000e+00  -1.3932224e+01
   8.0000000e+00  -1.5564068e+01
   9.0000000e+00  -1.7032335e+01
   1.0000000e+01  -1.8351559e+01
   1.1000000e+01  -1.9535141e+01
   1.2000000e+01  -2.0595222e+01
   1.3000000e+01  -2.1542777e+01
   1.4000000e+01  -2.2387165e+01
   1.5000000e+01  -2.3135118e+01
   1.6000000e+01  -2.3790380e+01
   1.7000000e+01  -2.4355012e+01
   1.8000000e+01  -2.4832209e+01
   1.9000000e+01  -2.5229091e+01
   2.0000000e+01  -2.5557069e+01
   2.1000000e+01  -2.5827600e+01
   2.2000000e+01  -2.6044126e+01
   2.3000000e+01  -2.6196835e+01
   2.4000000e+01  -2.6268531e+01
   2.5000000e+01  -2.6249353e+01


==> data/double_bent_pipe_frozen_opt.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.5534630e+00
   3.0000000e+00  -3.0300257e+00
   4.0000000e+00  -4.3939154e+00
   5.0000000e+00  -5.6404771e+00
   6.0000000e+00  -6.7959858e+00
   7.0000000e+00  -7.8998894e+00
   8.0000000e+00  -8.9760828e+00
   9.0000000e+00  -1.0016809e+01
   1.0000000e+01  -1.0996729e+01
   1.1000000e+01  -1.1898028e+01
   1.2000000e+01  -1.2718050e+01
   1.3000000e+01  -1.3462272e+01
   1.4000000e+01  -1.4143078e+01
   1.5000000e+01  -1.4785557e+01
   1.6000000e+01  -1.5420748e+01
   1.7000000e+01  -1.6062111e+01
   1.8000000e+01  -1.6692751e+01
   1.9000000e+01  -1.7282577e+01
   2.0000000e+01  -1.7814604e+01
   2.1000000e+01  -1.8292101e+01
   2.2000000e+01  -1.8727348e+01
   2.3000000e+01  -1.9129264e+01
   2.4000000e+01  -1.9499512e+01
   2.5000000e+01  -1.9835615e+01
   2.6000000e+01  -2.0135118e+01
   2.7000000e+01  -2.0396781e+01
   2.8000000e+01  -2.0620394e+01
   2.9000000e+01  -2.0808395e+01
   3.0000000e+01  -2.0967474e+01
   3.1000000e+01  -2.1106183e+01
   3.2000000e+01  -2.1228233e+01
   3.3000000e+01  -2.1322765e+01
   3.4000000e+01  -2.1357768e+01
   3.5000000e+01  -2.1291005e+01


==> data/muT_comparison_ReH_1E+06.dat <==
   5.0000000e+00   0.0000000e+00
   6.5078690e+01   0.0000000e+00
   1.9523610e+02   1.6011060e+01
   3.2548960e+02   2.3060680e+01
   4.5603620e+02   2.9667900e+01
   5.8707060e+02   3.6426240e+01
   7.1877690e+02   4.4273000e+01
   8.5133410e+02   5.3611800e+01
   9.8491670e+02   6.4634770e+01
   1.1196950e+03   7.7444450e+01
   1.2558360e+03   9.2104160e+01
   1.3935030e+03   1.0866010e+02
   1.5328590e+03   1.2715210e+02
   1.6740600e+03   1.4761820e+02
   1.8172650e+03   1.7009810e+02
   1.9626270e+03   1.9463390e+02
   2.1103010e+03   2.2127080e+02
   2.2604370e+03   2.5005700e+02
   2.4131860e+03   2.8104420e+02
   2.5686960e+03   3.1428620e+02
   2.7271140e+03   3.4983960e+02
   2.8885850e+03   3.8776230e+02
   3.0532540e+03   4.2811320e+02
   3.2212630e+03   4.7095160e+02
   3.3927530e+03   5.1633570e+02
   3.5678610e+03   5.6432230e+02
   3.7467230e+03   6.1496520e+02
   3.9294740e+03   6.6831410e+02
   4.1162440e+03   7.2441340e+02
   4.3071610e+03   7.8330040e+02
   4.5023500e+03   8.4500330e+02
   4.7019300e+03   9.0953960e+02
   4.9060180e+03   9.7691290e+02
   5.1147260e+03   1.0471110e+03
   5.3281610e+03   1.1201030e+03
   5.5464240e+03   1.1958350e+03
   5.7696100e+03   1.2742280e+03
   5.9978080e+03   1.3551720e+03
   6.2311000e+03   1.4385250e+03
   6.4695600e+03   1.5241020e+03
   6.7132560e+03   1.6116740e+03
   6.9622460e+03   1.7009600e+03
   7.2165770e+03   1.7916220e+03
   7.4762910e+03   1.8832550e+03
   7.7414170e+03   1.9753820e+03
   8.0119750e+03   2.0674420e+03
   8.2879720e+03   2.1587840e+03
   8.5694060e+03   2.2486560e+03
   8.8562630e+03   2.3361940e+03
   9.1485150e+03   2.4204160e+03
   9.4461250e+03   2.5002110e+03
   9.7490390e+03   2.5743320e+03
   1.0057190e+04   2.6413920e+03
   1.0370510e+04   2.6998580e+03
   1.0688900e+04   2.7480550e+03
   1.1012250e+04   2.7841740e+03
   1.1340450e+04   2.8062840e+03
   1.1673370e+04   2.8123540e+03
   1.2010850e+04   2.8002850e+03
   1.2352750e+04   2.7679540e+03
   1.2698890e+04   2.7132600e+03
   1.3049090e+04   2.6341860e+03
   1.3403150e+04   2.5288580e+03
   1.3760850e+04   2.3956120e+03
   1.4121990e+04   2.2330380e+03
   1.4486330e+04   2.0400200e+03
   1.4853630e+04   1.8157390e+03
   1.5223640e+04   1.5596440e+03
   1.5596100e+04   1.2713880e+03
   1.5970730e+04   9.5071990e+02
   1.6347270e+04   5.9734940e+02
   1.6725430e+04   2.1078990e+02
   1.7104930e+04  -2.0979650e+02
   1.7485470e+04  -6.6573540e+02
   1.7866760e+04  -1.1589360e+03
   1.8248500e+04  -1.6919330e+03


==> data/muT_comparison_ReH_1E+07.dat <==
   4.3211920e+01   6.2473690e+00
   1.2963570e+02   8.4246760e+00
   2.1613930e+02   1.0816110e+01
   3.0288680e+02   1.0326620e+01
   3.9004340e+02   8.4225580e+00
   4.7776900e+02   5.8519790e+00
   5.6622260e+02   2.9388530e+00
   6.5556310e+02  -1.5065500e-01
   7.4594980e+02  -3.3219410e+00
   8.3754370e+02  -6.5168270e+00
   9.3050730e+02  -9.6969360e+00
   1.0250060e+03  -1.2835230e+01
   1.1212090e+03  -1.5911240e+01
   1.2192880e+03  -1.8908290e+01
   1.3194210e+03  -2.1811810e+01
   1.4217900e+03  -2.4608290e+01
   1.5265840e+03  -2.7284580e+01
   1.6339970e+03  -2.9827300e+01
   1.7442310e+03  -3.2222330e+01
   1.8574960e+03  -3.4454480e+01
   1.9740100e+03  -3.6507280e+01
   2.0940000e+03  -3.8362550e+01
   2.2177030e+03  -4.0000250e+01
   2.3453670e+03  -4.1398190e+01
   2.4772500e+03  -4.2531760e+01
   2.6136230e+03  -4.3373680e+01
   2.7547690e+03  -4.3893560e+01
   2.9009840e+03  -4.4057500e+01
   3.0525780e+03  -4.3827930e+01
   3.2098780e+03  -4.3163180e+01
   3.3732250e+03  -4.2017070e+01
   3.5429750e+03  -4.0338540e+01
   3.7195050e+03  -3.8071150e+01
   3.9032080e+03  -3.5152540e+01
   4.0944950e+03  -3.1513990e+01
   4.2937990e+03  -2.7079720e+01
   4.5015740e+03  -2.1766290e+01
   4.7182930e+03  -1.5481980e+01
   4.9444540e+03  -8.1259640e+00
   5.1805770e+03   4.1242960e-01
   5.4272080e+03   1.0254560e+01
   5.6849160e+03   2.1533400e+01
   5.9542970e+03   3.4394500e+01
   6.2359730e+03   4.8997000e+01
   6.5305960e+03   6.5514760e+01
   6.8388440e+03   8.4137490e+01
   7.1614250e+03   1.0507200e+02
   7.4990760e+03   1.2854320e+02
   7.8525660e+03   1.5479560e+02
   8.2226940e+03   1.8409470e+02
   8.6102910e+03   2.1672870e+02
   9.0162190e+03   2.5300960e+02
   9.4413730e+03   2.9327500e+02
   9.8866820e+03   3.3788970e+02
   1.0353110e+04   3.8724720e+02
   1.0841640e+04   4.4177140e+02
   1.1353300e+04   5.0191800e+02
   1.1889160e+04   5.6817590e+02
   1.2450300e+04   6.4106930e+02
   1.3037840e+04   7.2115840e+02
   1.3652950e+04   8.0904140e+02
   1.4296790e+04   9.0535540e+02
   1.4970580e+04   1.0107790e+03
   1.5675570e+04   1.1260310e+03
   1.6413000e+04   1.2518720e+03
   1.7184190e+04   1.3891060e+03
   1.7990420e+04   1.5385770e+03
   1.8833040e+04   1.7011710e+03
   1.9713400e+04   1.8778140e+03
   2.0632850e+04   2.0694730e+03
   2.1592770e+04   2.2771480e+03
   2.2594550e+04   2.5018750e+03
   2.3639560e+04   2.7447190e+03
   2.4729210e+04   3.0067730e+03
   2.5864860e+04   3.2891470e+03
   2.7047910e+04   3.5929660e+03
   2.8279720e+04   3.9193580e+03
   2.9561630e+04   4.2694470e+03
   3.0894970e+04   4.6443380e+03
   3.2281030e+04   5.0451050e+03
   3.3721090e+04   5.4727740e+03
   3.5216360e+04   5.9283060e+03
   3.6768020e+04   6.4125750e+03
   3.8377210e+04   6.9263420e+03
   4.0044990e+04   7.4702320e+03
   4.1772370e+04   8.0446950e+03
   4.3560290e+04   8.6499770e+03
   4.5409600e+04   9.2860760e+03
   4.7321080e+04   9.9526950e+03
   4.9295410e+04   1.0649190e+04
   5.1333190e+04   1.1374520e+04
   5.3434890e+04   1.2127160e+04
   5.5600900e+04   1.2905050e+04
   5.7831480e+04   1.3705500e+04
   6.0126760e+04   1.4525090e+04
   6.2486770e+04   1.5359610e+04
   6.4911390e+04   1.6203870e+04
   6.7400370e+04   1.7051680e+04
   6.9953310e+04   1.7895640e+04
   7.2569680e+04   1.8727040e+04
   7.5248800e+04   1.9535730e+04
   7.7989840e+04   2.0309970e+04
   8.0791810e+04   2.1036310e+04
   8.3653580e+04   2.1699520e+04
   8.6573850e+04   2.2282460e+04
   8.9551180e+04   2.2766160e+04
   9.2583960e+04   2.3129830e+04
   9.5670460e+04   2.3351030e+04
   9.8808760e+04   2.3406020e+04
   1.0199680e+05   2.3270180e+04
   1.0523240e+05   2.2918620e+04
   1.0851320e+05   2.2326930e+04
   1.1183680e+05   2.1472090e+04
   1.1520050e+05   2.0333330e+04
   1.1860170e+05   1.8892970e+04
   1.2203740e+05   1.7137020e+04
   1.2550470e+05   1.5055370e+04
   1.2900070e+05   1.2641450e+04
   1.3252210e+05   9.8912890e+03
   1.3606570e+05   6.8019260e+03
   1.3962820e+05   3.3693820e+03
   1.4320630e+05  -4.1361390e+02
   1.4679660e+05  -4.5597930e+03
   1.5039560e+05  -9.0890210e+03
   1.5399980e+05  -1.4029180e+04


==> data/muT_comparison_ReH_1E+08.dat <==
   4.4066930e+01   6.8296200e+00
   1.3220080e+02   8.5165520e+00
   2.2047610e+02   1.0537220e+01
   3.0916980e+02   9.5207570e+00
   3.9855440e+02   6.8848760e+00
   4.8890340e+02   3.3776640e+00
   5.8049220e+02  -6.7946130e-01
   6.7360040e+02  -5.1269040e+00
   7.6851380e+02  -9.8795710e+00
   8.6552660e+02  -1.4890990e+01
   9.6494360e+02  -2.0136540e+01
   1.0670830e+03  -2.5604890e+01
   1.1722760e+03  -3.1293330e+01
   1.2808750e+03  -3.7205020e+01
   1.3932500e+03  -4.3347430e+01
   1.5097930e+03  -4.9731230e+01
   1.6309220e+03  -5.6369770e+01
   1.7570850e+03  -6.3278550e+01
   1.8887580e+03  -7.0475040e+01
   2.0264550e+03  -7.7978410e+01
   2.1707260e+03  -8.5809510e+01
   2.3221630e+03  -9.3990700e+01
   2.4814050e+03  -1.0254580e+02
   2.6491420e+03  -1.1150010e+02
   2.8261180e+03  -1.2088010e+02
   3.0131370e+03  -1.3071370e+02
   3.2110720e+03  -1.4102990e+02
   3.4208660e+03  -1.5185890e+02
   3.6435380e+03  -1.6323140e+02
   3.8801980e+03  -1.7517930e+02
   4.1320440e+03  -1.8773440e+02
   4.4003780e+03  -2.0092900e+02
   4.6866110e+03  -2.1479470e+02
   4.9922710e+03  -2.2936260e+02
   5.3190190e+03  -2.4466190e+02
   5.6686520e+03  -2.6071970e+02
   6.0431220e+03  -2.7755940e+02
   6.4445430e+03  -2.9520010e+02
   6.8752070e+03  -3.1365470e+02
   7.3375940e+03  -3.3292800e+02
   7.8343960e+03  -3.5301520e+02
   8.3685220e+03  -3.7389860e+02
   8.9431220e+03  -3.9554490e+02
   9.5616040e+03  -4.1790150e+02
   1.0227650e+04  -4.4089280e+02
   1.0945240e+04  -4.6441570e+02
   1.1718670e+04  -4.8833380e+02
   1.2552570e+04  -5.1247120e+02
   1.3451950e+04  -5.3660450e+02
   1.4422180e+04  -5.6045520e+02
   1.5469060e+04  -5.8367940e+02
   1.6598820e+04  -6.0585710e+02
   1.7818150e+04  -6.2647970e+02
   1.9134240e+04  -6.4493640e+02
   2.0554790e+04  -6.6049480e+02
   2.2088050e+04  -6.7228210e+02
   2.3742850e+04  -6.7926550e+02
   2.5528610e+04  -6.8022900e+02
   2.7455400e+04  -6.7374720e+02
   2.9533940e+04  -6.5815710e+02
   3.1775630e+04  -6.3152610e+02
   3.4192620e+04  -5.9161770e+02
   3.6797760e+04  -5.3585330e+02
   3.9604690e+04  -4.6127090e+02
   4.2627820e+04  -3.6448080e+02
   4.5882380e+04  -2.4161730e+02
   4.9384420e+04  -8.8286440e+01
   5.3150810e+04   1.0048820e+02
   5.7199290e+04   3.3032110e+02
   6.1548420e+04   6.0752100e+02
   6.6217640e+04   9.3915720e+02
   7.1227210e+04   1.3331220e+03
   7.6598240e+04   1.7981970e+03
   8.2352630e+04   2.3441100e+03
   8.8513090e+04   2.9815980e+03
   9.5103070e+04   3.7224600e+03
   1.0214680e+05   4.5796100e+03
   1.0966900e+05   5.5671190e+03
   1.1769510e+05   6.7002650e+03
   1.2625120e+05   7.9955570e+03
   1.3536370e+05   9.4707130e+03
   1.4505920e+05   1.1144660e+04
   1.5536500e+05   1.3037470e+04
   1.6630810e+05   1.5170320e+04
   1.7791580e+05   1.7565390e+04
   1.9021530e+05   2.0245690e+04
   2.0323340e+05   2.3234890e+04
   2.1699660e+05   2.6557140e+04
   2.3153080e+05   3.0236720e+04
   2.4686130e+05   3.4297670e+04
   2.6301230e+05   3.8763360e+04
   2.8000710e+05   4.3655880e+04
   2.9786760e+05   4.8995460e+04
   3.1661420e+05   5.4799620e+04
   3.3626570e+05   6.1082270e+04
   3.5683910e+05   6.7852620e+04
   3.7834920e+05   7.5113860e+04
   4.0080860e+05   8.2861670e+04
   4.2422740e+05   9.1082430e+04
   4.4861310e+05   9.9751150e+04
   4.7397050e+05   1.0882910e+05
   5.0030110e+05   1.1826080e+05
   5.2760360e+05   1.2797130e+05
   5.5587320e+05   1.3786210e+05
   5.8510190e+05   1.4780730e+05
   6.1527790e+05   1.5764920e+05
   6.4638610e+05   1.6719350e+05
   6.7840760e+05   1.7620490e+05
   7.1132000e+05   1.8440290e+05
   7.4509680e+05   1.9145860e+05
   7.7970830e+05   1.9699370e+05
   8.1512070e+05   2.0058330e+05
   8.5129700e+05   2.0176300e+05
   8.8819650e+05   2.0004220e+05
   9.2577520e+05   1.9492480e+05
   9.6398580e+05   1.8593610e+05
   1.0027780e+06   1.7265380e+05
   1.0420990e+06   1.5473590e+05
   1.0818930e+06   1.3193880e+05
   1.1221010e+06   1.0411500e+05
   1.1626640e+06   7.1184780e+04
   1.2035200e+06   3.3080550e+04
   1.2446050e+06  -1.0326560e+04
   1.2858550e+06  -5.9301940e+04
   1.3272040e+06  -1.1430330e+05


==> data/pointed_oval_beta_wall_1_beta_field_1.dat <==
   1.0000000e+00   7.8494851e-02
   2.0000000e+00  -7.6285893e-01
   3.0000000e+00  -1.5979733e+00
   4.0000000e+00  -2.4248037e+00
   5.0000000e+00  -3.2413679e+00
   6.0000000e+00  -4.0457628e+00
   7.0000000e+00  -4.8361784e+00
   8.0000000e+00  -5.6109114e+00
   9.0000000e+00  -6.3683793e+00
   1.0000000e+01  -7.1071372e+00
   1.1000000e+01  -7.8258997e+00
   1.2000000e+01  -8.5235707e+00
   1.3000000e+01  -9.1992826e+00
   1.4000000e+01  -9.8524450e+00
   1.5000000e+01  -1.0482797e+01
   1.6000000e+01  -1.1090456e+01
   1.7000000e+01  -1.1675944e+01
   1.8000000e+01  -1.2240192e+01
   1.9000000e+01  -1.2784496e+01
   2.0000000e+01  -1.3310438e+01
   2.1000000e+01  -1.3819767e+01
   2.2000000e+01  -1.4314267e+01
   2.3000000e+01  -1.4795609e+01
   2.4000000e+01  -1.5265244e+01
   2.5000000e+01  -1.5724328e+01
   2.6000000e+01  -1.6173705e+01
   2.7000000e+01  -1.6613943e+01
   2.8000000e+01  -1.7045402e+01
   2.9000000e+01  -1.7468315e+01
   3.0000000e+01  -1.7882850e+01
   3.1000000e+01  -1.8289142e+01
   3.2000000e+01  -1.8687294e+01
   3.3000000e+01  -1.9077364e+01
   3.4000000e+01  -1.9459362e+01
   3.5000000e+01  -1.9833283e+01
   3.6000000e+01  -2.0199172e+01
   3.7000000e+01  -2.0557230e+01
   3.8000000e+01  -2.0907914e+01
   3.9000000e+01  -2.1252001e+01
   4.0000000e+01  -2.1590583e+01
   4.1000000e+01  -2.1924970e+01
   4.2000000e+01  -2.2256518e+01
   4.3000000e+01  -2.2586399e+01
   4.4000000e+01  -2.2915377e+01
   4.5000000e+01  -2.3243632e+01
   4.6000000e+01  -2.3570666e+01
   4.7000000e+01  -2.3895336e+01
   4.8000000e+01  -2.4215982e+01
   4.9000000e+01  -2.4530650e+01
   5.0000000e+01  -2.4837356e+01
   5.1000000e+01  -2.5134349e+01
   5.2000000e+01  -2.5420335e+01
   5.3000000e+01  -2.5694623e+01
   5.4000000e+01  -2.5957177e+01
   5.5000000e+01  -2.6208576e+01
   5.6000000e+01  -2.6449891e+01
   5.7000000e+01  -2.6682502e+01
   5.8000000e+01  -2.6907895e+01
   5.9000000e+01  -2.7127460e+01
   6.0000000e+01  -2.7342325e+01
   6.1000000e+01  -2.7553235e+01
   6.2000000e+01  -2.7760495e+01
   6.3000000e+01  -2.7963960e+01
   6.4000000e+01  -2.8163080e+01
   6.5000000e+01  -2.8356965e+01
   6.6000000e+01  -2.8544485e+01
   6.7000000e+01  -2.8724365e+01
   6.8000000e+01  -2.8895293e+01
   6.9000000e+01  -2.9056014e+01
   7.0000000e+01  -2.9205418e+01
   7.1000000e+01  -2.9342613e+01
   7.2000000e+01  -2.9466969e+01
   7.3000000e+01  -2.9578146e+01
   7.4000000e+01  -2.9676099e+01
   7.5000000e+01  -2.9761048e+01
   7.6000000e+01  -2.9833451e+01
   7.7000000e+01  -2.9893947e+01
   7.8000000e+01  -2.9943317e+01
   7.9000000e+01  -2.9982433e+01
   8.0000000e+01  -3.0012230e+01
   8.1000000e+01  -3.0033674e+01
   8.2000000e+01  -3.0047751e+01
   8.3000000e+01  -3.0055450e+01
   8.4000000e+01  -3.0057746e+01
   8.5000000e+01  -3.0055586e+01


==> data/pointed_oval_beta_wall_1_beta_field_1_without_constrain.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.4016146e+00
   3.0000000e+00  -1.0584423e+01
   4.0000000e+00  -1.5088477e+01
   5.0000000e+00  -1.9139303e+01
   6.0000000e+00  -2.3211232e+01
   7.0000000e+00  -2.6711741e+01
   8.0000000e+00  -2.9801691e+01
   9.0000000e+00  -3.2859093e+01
   1.0000000e+01  -3.5700150e+01
   1.1000000e+01  -3.8309630e+01
   1.2000000e+01  -4.0643369e+01
   1.3000000e+01  -4.2930780e+01
   1.4000000e+01  -4.5002267e+01
   1.5000000e+01  -4.7011336e+01
   1.6000000e+01  -4.8815948e+01
   1.7000000e+01  -5.0547534e+01
   1.8000000e+01  -5.2220600e+01
   1.9000000e+01  -5.3775274e+01
   2.0000000e+01  -5.5193672e+01
   2.1000000e+01  -5.6607547e+01
   2.2000000e+01  -5.7976123e+01
   2.3000000e+01  -5.9119190e+01
   2.4000000e+01  -6.0313624e+01
   2.5000000e+01  -6.1517802e+01
   2.6000000e+01  -6.2524303e+01
   2.7000000e+01  -6.3532557e+01
   2.8000000e+01  -6.4525694e+01
   2.9000000e+01  -6.5485758e+01
   3.0000000e+01  -6.6300695e+01
   3.1000000e+01  -6.7140168e+01
   3.2000000e+01  -6.7965590e+01
   3.3000000e+01  -6.8737661e+01
   3.4000000e+01  -6.9450824e+01
   3.5000000e+01  -7.0159903e+01
   3.6000000e+01  -7.0820272e+01
   3.7000000e+01  -7.1456006e+01
   3.8000000e+01  -7.2058475e+01
   3.9000000e+01  -7.2659333e+01
   4.0000000e+01  -7.3219828e+01
   4.1000000e+01  -7.3751090e+01
   4.2000000e+01  -7.4259517e+01
   4.3000000e+01  -7.4757253e+01
   4.4000000e+01  -7.5222688e+01
   4.5000000e+01  -7.5669184e+01
   4.6000000e+01  -7.6097461e+01
   4.7000000e+01  -7.6507909e+01
   4.8000000e+01  -7.6906543e+01
   4.9000000e+01  -7.7287064e+01
   5.0000000e+01  -7.7648425e+01
   5.1000000e+01  -7.7996110e+01
   5.2000000e+01  -7.8331419e+01
   5.3000000e+01  -7.8655698e+01
   5.4000000e+01  -7.8962166e+01
   5.5000000e+01  -7.9253844e+01
   5.6000000e+01  -7.9532429e+01
   5.7000000e+01  -7.9804592e+01
   5.8000000e+01  -8.0064106e+01
   5.9000000e+01  -8.0311809e+01
   6.0000000e+01  -8.0549803e+01
   6.1000000e+01  -8.0777879e+01
   6.2000000e+01  -8.0993744e+01
   6.3000000e+01  -8.1205875e+01
   6.4000000e+01  -8.1408200e+01
   6.5000000e+01  -8.1602880e+01
   6.6000000e+01  -8.1790266e+01
   6.7000000e+01  -8.1970169e+01
   6.8000000e+01  -8.2139166e+01
   6.9000000e+01  -8.2304844e+01
   7.0000000e+01  -8.2463818e+01
   7.1000000e+01  -8.2615673e+01
   7.2000000e+01  -8.2761548e+01
   7.3000000e+01  -8.2902576e+01
   7.4000000e+01  -8.3038181e+01
   7.5000000e+01  -8.3169105e+01
   7.6000000e+01  -8.3296417e+01
   7.7000000e+01  -8.3418171e+01
   7.8000000e+01  -8.3536237e+01
   7.9000000e+01  -8.3650491e+01
   8.0000000e+01  -8.3760028e+01
   8.1000000e+01  -8.3866050e+01
   8.2000000e+01  -8.3973922e+01
   8.3000000e+01  -8.4073078e+01
   8.4000000e+01  -8.4169019e+01
   8.5000000e+01  -8.4262739e+01
   8.6000000e+01  -8.4352073e+01
   8.7000000e+01  -8.4438305e+01
   8.8000000e+01  -8.4521773e+01
   8.9000000e+01  -8.4601233e+01
   9.0000000e+01  -8.4678185e+01
   9.1000000e+01  -8.4751238e+01
   9.2000000e+01  -8.4820567e+01
   9.3000000e+01  -8.4883395e+01
   9.4000000e+01  -8.4944188e+01
   9.5000000e+01  -8.5000004e+01


==> data/pointed_oval_beta_wall_2_beta_field_1.dat <==
   1.0000000e+00  -2.6681889e-01
   2.0000000e+00  -1.6160850e+00
   3.0000000e+00  -2.9363593e+00
   4.0000000e+00  -4.2242621e+00
   5.0000000e+00  -5.4768032e+00
   6.0000000e+00  -6.6914975e+00
   7.0000000e+00  -7.8664544e+00
   8.0000000e+00  -9.0004311e+00
   9.0000000e+00  -1.0092844e+01
   1.0000000e+01  -1.1143739e+01
   1.1000000e+01  -1.2153732e+01
   1.2000000e+01  -1.3123928e+01
   1.3000000e+01  -1.4055828e+01
   1.4000000e+01  -1.4951231e+01
   1.5000000e+01  -1.5812145e+01
   1.6000000e+01  -1.6640686e+01
   1.7000000e+01  -1.7438992e+01
   1.8000000e+01  -1.8209143e+01
   1.9000000e+01  -1.8953095e+01
   2.0000000e+01  -1.9672641e+01
   2.1000000e+01  -2.0369373e+01
   2.2000000e+01  -2.1044669e+01
   2.3000000e+01  -2.1699673e+01
   2.4000000e+01  -2.2335281e+01
   2.5000000e+01  -2.2952133e+01
   2.6000000e+01  -2.3550615e+01
   2.7000000e+01  -2.4130886e+01
   2.8000000e+01  -2.4692932e+01
   2.9000000e+01  -2.5236654e+01
   3.0000000e+01  -2.5761982e+01
   3.1000000e+01  -2.6269002e+01
   3.2000000e+01  -2.6758073e+01
   3.3000000e+01  -2.7229910e+01
   3.4000000e+01  -2.7685593e+01
   3.5000000e+01  -2.8126515e+01
   3.6000000e+01  -2.8554236e+01
   3.7000000e+01  -2.8970293e+01
   3.8000000e+01  -2.9375982e+01
   3.9000000e+01  -2.9772173e+01
   4.0000000e+01  -3.0159180e+01
   4.1000000e+01  -3.0536724e+01
   4.2000000e+01  -3.0904001e+01
   4.3000000e+01  -3.1259817e+01
   4.4000000e+01  -3.1602792e+01
   4.5000000e+01  -3.1931556e+01
   4.6000000e+01  -3.2244940e+01
   4.7000000e+01  -3.2542094e+01
   4.8000000e+01  -3.2822552e+01
   4.9000000e+01  -3.3086221e+01
   5.0000000e+01  -3.3333322e+01
   5.1000000e+01  -3.3564292e+01
   5.2000000e+01  -3.3779683e+01
   5.3000000e+01  -3.3980069e+01
   5.4000000e+01  -3.4165985e+01
   5.5000000e+01  -3.4337890e+01
   5.6000000e+01  -3.4496173e+01
   5.7000000e+01  -3.4641169e+01
   5.8000000e+01  -3.4773202e+01
   5.9000000e+01  -3.4892619e+01
   6.0000000e+01  -3.4999819e+01
   6.1000000e+01  -3.5095276e+01
   6.2000000e+01  -3.5179542e+01
   6.3000000e+01  -3.5253242e+01
   6.4000000e+01  -3.5317064e+01
   6.5000000e+01  -3.5371743e+01
   6.6000000e+01  -3.5418040e+01
   6.7000000e+01  -3.5456728e+01
   6.8000000e+01  -3.5488581e+01
   6.9000000e+01  -3.5514352e+01
   7.0000000e+01  -3.5534769e+01
   7.1000000e+01  -3.5550512e+01
   7.2000000e+01  -3.5562200e+01
   7.3000000e+01  -3.5570375e+01
   7.4000000e+01  -3.5575487e+01
   7.5000000e+01  -3.5577879e+01
   7.6000000e+01  -3.5577790e+01


==> data/pointed_oval_beta_wall_2_beta_field_1_without_constrain.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -8.2526360e+00
   3.0000000e+00  -1.5012570e+01
   4.0000000e+00  -2.1153497e+01
   5.0000000e+00  -2.6506144e+01
   6.0000000e+00  -3.1111754e+01
   7.0000000e+00  -3.5425259e+01
   8.0000000e+00  -3.9185414e+01
   9.0000000e+00  -4.2447860e+01
   1.0000000e+01  -4.5449766e+01
   1.1000000e+01  -4.8287264e+01
   1.2000000e+01  -5.0750952e+01
   1.3000000e+01  -5.3062905e+01
   1.4000000e+01  -5.5179439e+01
   1.5000000e+01  -5.7189229e+01
   1.6000000e+01  -5.8924827e+01
   1.7000000e+01  -6.0668576e+01
   1.8000000e+01  -6.2182525e+01
   1.9000000e+01  -6.3625321e+01
   2.0000000e+01  -6.5024478e+01
   2.1000000e+01  -6.6217983e+01
   2.2000000e+01  -6.7422295e+01
   2.3000000e+01  -6.8519152e+01
   2.4000000e+01  -6.9548940e+01
   2.5000000e+01  -7.0506947e+01
   2.6000000e+01  -7.1394204e+01
   2.7000000e+01  -7.2254651e+01
   2.8000000e+01  -7.3038018e+01
   2.9000000e+01  -7.3780593e+01
   3.0000000e+01  -7.4490144e+01
   3.1000000e+01  -7.5142372e+01
   3.2000000e+01  -7.5753936e+01
   3.3000000e+01  -7.6336359e+01
   3.4000000e+01  -7.6877834e+01
   3.5000000e+01  -7.7388643e+01
   3.6000000e+01  -7.7873170e+01
   3.7000000e+01  -7.8329347e+01
   3.8000000e+01  -7.8751650e+01
   3.9000000e+01  -7.9155088e+01
   4.0000000e+01  -7.9535139e+01
   4.1000000e+01  -7.9889027e+01
   4.2000000e+01  -8.0226316e+01
   4.3000000e+01  -8.0545738e+01
   4.4000000e+01  -8.0846691e+01
   4.5000000e+01  -8.1131426e+01
   4.6000000e+01  -8.1397754e+01
   4.7000000e+01  -8.1650981e+01
   4.8000000e+01  -8.1891619e+01
   4.9000000e+01  -8.2117425e+01
   5.0000000e+01  -8.2335334e+01
   5.1000000e+01  -8.2540199e+01
   5.2000000e+01  -8.2731469e+01
   5.3000000e+01  -8.2916200e+01
   5.4000000e+01  -8.3090155e+01
   5.5000000e+01  -8.3258996e+01
   5.6000000e+01  -8.3419561e+01
   5.7000000e+01  -8.3572826e+01
   5.8000000e+01  -8.3722393e+01
   5.9000000e+01  -8.3859745e+01
   6.0000000e+01  -8.3994651e+01
   6.1000000e+01  -8.4120023e+01
   6.2000000e+01  -8.4241809e+01
   6.3000000e+01  -8.4357920e+01
   6.4000000e+01  -8.4468812e+01
   6.5000000e+01  -8.4572515e+01
   6.6000000e+01  -8.4676652e+01
   6.7000000e+01  -8.4768340e+01
   6.8000000e+01  -8.4855284e+01
   6.9000000e+01  -8.4937217e+01
   7.0000000e+01  -8.5014923e+01
   7.1000000e+01  -8.5090419e+01
   7.2000000e+01  -8.5160181e+01
   7.3000000e+01  -8.5220105e+01
   7.4000000e+01  -8.5280026e+01
   7.5000000e+01  -8.5329711e+01
   7.6000000e+01  -8.5372251e+01
   7.7000000e+01  -8.5406645e+01
   7.8000000e+01  -8.5433655e+01
   7.9000000e+01  -8.5453084e+01
   8.0000000e+01  -8.5474562e+01
   8.1000000e+01  -8.5476573e+01
   8.2000000e+01  -8.5456387e+01


==> data/pointed_oval_beta_wall_2_beta_field_2.dat <==
   1.0000000e+00  -2.9686795e-01
   2.0000000e+00  -1.6547291e+00
   3.0000000e+00  -2.9816482e+00
   4.0000000e+00  -4.2740719e+00
   5.0000000e+00  -5.5288721e+00
   6.0000000e+00  -6.7434725e+00
   7.0000000e+00  -7.9159451e+00
   8.0000000e+00  -9.0450661e+00
   9.0000000e+00  -1.0130325e+01
   1.0000000e+01  -1.1171889e+01
   1.1000000e+01  -1.2170539e+01
   1.2000000e+01  -1.3127569e+01
   1.3000000e+01  -1.4044693e+01
   1.4000000e+01  -1.4923935e+01
   1.5000000e+01  -1.5767521e+01
   1.6000000e+01  -1.6577785e+01
   1.7000000e+01  -1.7357066e+01
   1.8000000e+01  -1.8107641e+01
   1.9000000e+01  -1.8831657e+01
   2.0000000e+01  -1.9531101e+01
   2.1000000e+01  -2.0207773e+01
   2.2000000e+01  -2.0863259e+01
   2.3000000e+01  -2.1498901e+01
   2.4000000e+01  -2.2115749e+01
   2.5000000e+01  -2.2714523e+01
   2.6000000e+01  -2.3295595e+01
   2.7000000e+01  -2.3859015e+01
   2.8000000e+01  -2.4404592e+01
   2.9000000e+01  -2.4932030e+01
   3.0000000e+01  -2.5441097e+01
   3.1000000e+01  -2.5931786e+01
   3.2000000e+01  -2.6404421e+01
   3.3000000e+01  -2.6859680e+01
   3.4000000e+01  -2.7298502e+01
   3.5000000e+01  -2.7721917e+01
   3.6000000e+01  -2.8130797e+01
   3.7000000e+01  -2.8525629e+01
   3.8000000e+01  -2.8906321e+01
   3.9000000e+01  -2.9272132e+01
   4.0000000e+01  -2.9621708e+01
   4.1000000e+01  -2.9953251e+01
   4.2000000e+01  -3.0264767e+01
   4.3000000e+01  -3.0554355e+01
   4.4000000e+01  -3.0820477e+01
   4.5000000e+01  -3.1062173e+01
   4.6000000e+01  -3.1279167e+01
   4.7000000e+01  -3.1471885e+01
   4.8000000e+01  -3.1641364e+01
   4.9000000e+01  -3.1789101e+01
   5.0000000e+01  -3.1916868e+01
   5.1000000e+01  -3.2026533e+01
   5.2000000e+01  -3.2119914e+01
   5.3000000e+01  -3.2198684e+01
   5.4000000e+01  -3.2264331e+01
   5.5000000e+01  -3.2318160e+01
   5.6000000e+01  -3.2361322e+01
   5.7000000e+01  -3.2394854e+01
   5.8000000e+01  -3.2419707e+01
   5.9000000e+01  -3.2436775e+01
   6.0000000e+01  -3.2446891e+01
   6.1000000e+01  -3.2450828e+01
   6.2000000e+01  -3.2449291e+01


==> data/pointed_oval_beta_wall_2_beta_field_2_without_constrain.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -8.7499989e+00
   3.0000000e+00  -1.6002480e+01
   4.0000000e+00  -2.2636157e+01
   5.0000000e+00  -2.8266934e+01
   6.0000000e+00  -3.3032049e+01
   7.0000000e+00  -3.7444397e+01
   8.0000000e+00  -4.1341615e+01
   9.0000000e+00  -4.4803147e+01
   1.0000000e+01  -4.7989707e+01
   1.1000000e+01  -5.0783552e+01
   1.2000000e+01  -5.3406008e+01
   1.3000000e+01  -5.5724348e+01
   1.4000000e+01  -5.7943254e+01
   1.5000000e+01  -5.9846610e+01
   1.6000000e+01  -6.1763811e+01
   1.7000000e+01  -6.3387831e+01
   1.8000000e+01  -6.5012027e+01
   1.9000000e+01  -6.6394648e+01
   2.0000000e+01  -6.7771300e+01
   2.1000000e+01  -6.9011569e+01
   2.2000000e+01  -7.0191874e+01
   2.3000000e+01  -7.1252305e+01
   2.4000000e+01  -7.2268691e+01
   2.5000000e+01  -7.3198443e+01
   2.6000000e+01  -7.4071208e+01
   2.7000000e+01  -7.4887209e+01
   2.8000000e+01  -7.5639063e+01
   2.9000000e+01  -7.6345355e+01
   3.0000000e+01  -7.7003924e+01
   3.1000000e+01  -7.7613111e+01
   3.2000000e+01  -7.8191423e+01
   3.3000000e+01  -7.8719704e+01
   3.4000000e+01  -7.9211021e+01
   3.5000000e+01  -7.9675438e+01
   3.6000000e+01  -8.0102066e+01
   3.7000000e+01  -8.0503562e+01
   3.8000000e+01  -8.0881460e+01
   3.9000000e+01  -8.1234618e+01
   4.0000000e+01  -8.1564910e+01
   4.1000000e+01  -8.1873338e+01
   4.2000000e+01  -8.2158282e+01
   4.3000000e+01  -8.2425255e+01
   4.4000000e+01  -8.2676432e+01
   4.5000000e+01  -8.2910104e+01
   4.6000000e+01  -8.3133484e+01
   4.7000000e+01  -8.3344018e+01
   4.8000000e+01  -8.3542227e+01
   4.9000000e+01  -8.3727559e+01
   5.0000000e+01  -8.3906135e+01
   5.1000000e+01  -8.4073420e+01
   5.2000000e+01  -8.4230523e+01
   5.3000000e+01  -8.4379303e+01
   5.4000000e+01  -8.4524425e+01
   5.5000000e+01  -8.4650002e+01
   5.6000000e+01  -8.4767868e+01
   5.7000000e+01  -8.4878011e+01
   5.8000000e+01  -8.4980754e+01
   5.9000000e+01  -8.5078794e+01
   6.0000000e+01  -8.5166808e+01
   6.1000000e+01  -8.5247914e+01
   6.2000000e+01  -8.5318641e+01
   6.3000000e+01  -8.5378128e+01
   6.4000000e+01  -8.5422636e+01
   6.5000000e+01  -8.5463419e+01
   6.6000000e+01  -8.5493629e+01
   6.7000000e+01  -8.5517715e+01
   6.8000000e+01  -8.5516508e+01


==> data/pointed_oval_beta_wall_2_beta_field_3.dat <==
   1.0000000e+00  -3.1946063e-01
   2.0000000e+00  -1.6727233e+00
   3.0000000e+00  -2.9941419e+00
   4.0000000e+00  -4.2801419e+00
   5.0000000e+00  -5.5275817e+00
   6.0000000e+00  -6.7338813e+00
   7.0000000e+00  -7.8971194e+00
   8.0000000e+00  -9.0160891e+00
   9.0000000e+00  -1.0090306e+01
   1.0000000e+01  -1.1119969e+01
   1.1000000e+01  -1.2105893e+01
   1.2000000e+01  -1.3049407e+01
   1.3000000e+01  -1.3952255e+01
   1.4000000e+01  -1.4816492e+01
   1.5000000e+01  -1.5644374e+01
   1.6000000e+01  -1.6438274e+01
   1.7000000e+01  -1.7200592e+01
   1.8000000e+01  -1.7933694e+01
   1.9000000e+01  -1.8639862e+01
   2.0000000e+01  -1.9321267e+01
   2.1000000e+01  -1.9979941e+01
   2.2000000e+01  -2.0617727e+01
   2.3000000e+01  -2.1236227e+01
   2.4000000e+01  -2.1836718e+01
   2.5000000e+01  -2.2420076e+01
   2.6000000e+01  -2.2986735e+01
   2.7000000e+01  -2.3536698e+01
   2.8000000e+01  -2.4069630e+01
   2.9000000e+01  -2.4585006e+01
   3.0000000e+01  -2.5082300e+01
   3.1000000e+01  -2.5561164e+01
   3.2000000e+01  -2.6021533e+01
   3.3000000e+01  -2.6463644e+01
   3.4000000e+01  -2.6887930e+01
   3.5000000e+01  -2.7294834e+01
   3.6000000e+01  -2.7684577e+01
   3.7000000e+01  -2.8056949e+01
   3.8000000e+01  -2.8411178e+01
   3.9000000e+01  -2.8745919e+01
   4.0000000e+01  -2.9059372e+01
   4.1000000e+01  -2.9349504e+01
   4.2000000e+01  -2.9614339e+01
   4.3000000e+01  -2.9852248e+01
   4.4000000e+01  -3.0062195e+01
   4.5000000e+01  -3.0243894e+01
   4.6000000e+01  -3.0397851e+01
   4.7000000e+01  -3.0525313e+01
   4.8000000e+01  -3.0628119e+01
   4.9000000e+01  -3.0708518e+01
   5.0000000e+01  -3.0768955e+01
   5.1000000e+01  -3.0811889e+01
   5.2000000e+01  -3.0839644e+01
   5.3000000e+01  -3.0854315e+01
   5.4000000e+01  -3.0857717e+01
   5.5000000e+01  -3.0851384e+01


==> data/pointed_oval_beta_wall_2_beta_field_3_without_constrain.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -8.9721287e+00
   3.0000000e+00  -1.6370282e+01
   4.0000000e+00  -2.3199376e+01
   5.0000000e+00  -2.8924629e+01
   6.0000000e+00  -3.3878051e+01
   7.0000000e+00  -3.8418256e+01
   8.0000000e+00  -4.2315781e+01
   9.0000000e+00  -4.5819332e+01
   1.0000000e+01  -4.9059332e+01
   1.1000000e+01  -5.1936981e+01
   1.2000000e+01  -5.4509405e+01
   1.3000000e+01  -5.6950777e+01
   1.4000000e+01  -5.9051614e+01
   1.5000000e+01  -6.1150261e+01
   1.6000000e+01  -6.2938395e+01
   1.7000000e+01  -6.4680635e+01
   1.8000000e+01  -6.6204576e+01
   1.9000000e+01  -6.7689087e+01
   2.0000000e+01  -6.9024819e+01
   2.1000000e+01  -7.0288923e+01
   2.2000000e+01  -7.1428809e+01
   2.3000000e+01  -7.2517243e+01
   2.4000000e+01  -7.3509388e+01
   2.5000000e+01  -7.4437237e+01
   2.6000000e+01  -7.5295632e+01
   2.7000000e+01  -7.6083359e+01
   2.8000000e+01  -7.6831416e+01
   2.9000000e+01  -7.7512047e+01
   3.0000000e+01  -7.8150694e+01
   3.1000000e+01  -7.8742527e+01
   3.2000000e+01  -7.9287243e+01
   3.3000000e+01  -7.9796766e+01
   3.4000000e+01  -8.0266825e+01
   3.5000000e+01  -8.0702929e+01
   3.6000000e+01  -8.1110908e+01
   3.7000000e+01  -8.1487852e+01
   3.8000000e+01  -8.1839183e+01
   3.9000000e+01  -8.2166213e+01
   4.0000000e+01  -8.2463557e+01
   4.1000000e+01  -8.2745853e+01
   4.2000000e+01  -8.3009846e+01
   4.3000000e+01  -8.3252075e+01
   4.4000000e+01  -8.3481076e+01
   4.5000000e+01  -8.3696406e+01
   4.6000000e+01  -8.3900775e+01
   4.7000000e+01  -8.4092317e+01
   4.8000000e+01  -8.4270396e+01
   4.9000000e+01  -8.4443532e+01
   5.0000000e+01  -8.4595384e+01
   5.1000000e+01  -8.4734516e+01
   5.2000000e+01  -8.4863120e+01
   5.3000000e+01  -8.4982321e+01
   5.4000000e+01  -8.5093202e+01
   5.5000000e+01  -8.5191167e+01
   5.6000000e+01  -8.5283230e+01
   5.7000000e+01  -8.5355790e+01
   5.8000000e+01  -8.5416580e+01
   5.9000000e+01  -8.5470777e+01
   6.0000000e+01  -8.5507314e+01
   6.1000000e+01  -8.5533860e+01
   6.2000000e+01  -8.5535066e+01
   6.3000000e+01  -8.5514041e+01


==> data/pointed_oval_beta_wall_2_beta_field_4.dat <==
   1.0000000e+00  -3.2356269e-01
   2.0000000e+00  -1.6666060e+00
   3.0000000e+00  -2.9776373e+00
   4.0000000e+00  -4.2530854e+00
   5.0000000e+00  -5.4898010e+00
   6.0000000e+00  -6.6851863e+00
   7.0000000e+00  -7.8372968e+00
   8.0000000e+00  -8.9449016e+00
   9.0000000e+00  -1.0007497e+01
   1.0000000e+01  -1.1025274e+01
   1.1000000e+01  -1.1999051e+01
   1.2000000e+01  -1.2930177e+01
   1.3000000e+01  -1.3820426e+01
   1.4000000e+01  -1.4671886e+01
   1.5000000e+01  -1.5486851e+01
   1.6000000e+01  -1.6267717e+01
   1.7000000e+01  -1.7016900e+01
   1.8000000e+01  -1.7736771e+01
   1.9000000e+01  -1.8429616e+01
   2.0000000e+01  -1.9097620e+01
   2.1000000e+01  -1.9742852e+01
   2.2000000e+01  -2.0367231e+01
   2.3000000e+01  -2.0972470e+01
   2.4000000e+01  -2.1559985e+01
   2.5000000e+01  -2.2130799e+01
   2.6000000e+01  -2.2685478e+01
   2.7000000e+01  -2.3224113e+01
   2.8000000e+01  -2.3746386e+01
   2.9000000e+01  -2.4251710e+01
   3.0000000e+01  -2.4739411e+01
   3.1000000e+01  -2.5208908e+01
   3.2000000e+01  -2.5659833e+01
   3.3000000e+01  -2.6092060e+01
   3.4000000e+01  -2.6505623e+01
   3.5000000e+01  -2.6900554e+01
   3.6000000e+01  -2.7276679e+01
   3.7000000e+01  -2.7633437e+01
   3.8000000e+01  -2.7969784e+01
   3.9000000e+01  -2.8284198e+01
   4.0000000e+01  -2.8574809e+01
   4.1000000e+01  -2.8839626e+01
   4.2000000e+01  -2.9076801e+01
   4.3000000e+01  -2.9284898e+01
   4.4000000e+01  -2.9463100e+01
   4.5000000e+01  -2.9611338e+01
   4.6000000e+01  -2.9730313e+01
   4.7000000e+01  -2.9821439e+01
   4.8000000e+01  -2.9886707e+01
   4.9000000e+01  -2.9928517e+01
   5.0000000e+01  -2.9949505e+01
   5.1000000e+01  -2.9952373e+01
   5.2000000e+01  -2.9939756e+01


==> data/pointed_oval_beta_wall_2_beta_field_4_without_constrain.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -9.0669429e+00
   3.0000000e+00  -1.6614092e+01
   4.0000000e+00  -2.3483675e+01
   5.0000000e+00  -2.9199282e+01
   6.0000000e+00  -3.4344694e+01
   7.0000000e+00  -3.8954257e+01
   8.0000000e+00  -4.2832445e+01
   9.0000000e+00  -4.6389880e+01
   1.0000000e+01  -4.9622816e+01
   1.1000000e+01  -5.2481720e+01
   1.2000000e+01  -5.5118179e+01
   1.3000000e+01  -5.7616460e+01
   1.4000000e+01  -5.9712662e+01
   1.5000000e+01  -6.1833440e+01
   1.6000000e+01  -6.3626637e+01
   1.7000000e+01  -6.5405703e+01
   1.8000000e+01  -6.6929473e+01
   1.9000000e+01  -6.8418116e+01
   2.0000000e+01  -6.9771592e+01
   2.1000000e+01  -7.1009838e+01
   2.2000000e+01  -7.2169486e+01
   2.3000000e+01  -7.3240924e+01
   2.4000000e+01  -7.4236812e+01
   2.5000000e+01  -7.5163632e+01
   2.6000000e+01  -7.6007246e+01
   2.7000000e+01  -7.6804080e+01
   2.8000000e+01  -7.7530905e+01
   2.9000000e+01  -7.8210632e+01
   3.0000000e+01  -7.8833345e+01
   3.1000000e+01  -7.9410400e+01
   3.2000000e+01  -7.9945203e+01
   3.3000000e+01  -8.0435664e+01
   3.4000000e+01  -8.0892474e+01
   3.5000000e+01  -8.1319779e+01
   3.6000000e+01  -8.1713231e+01
   3.7000000e+01  -8.2073959e+01
   3.8000000e+01  -8.2403120e+01
   3.9000000e+01  -8.2714739e+01
   4.0000000e+01  -8.3002334e+01
   4.1000000e+01  -8.3266928e+01
   4.2000000e+01  -8.3515110e+01
   4.3000000e+01  -8.3748675e+01
   4.4000000e+01  -8.3967862e+01
   4.5000000e+01  -8.4171978e+01
   4.6000000e+01  -8.4368121e+01
   4.7000000e+01  -8.4543651e+01
   4.8000000e+01  -8.4698741e+01
   4.9000000e+01  -8.4843700e+01
   5.0000000e+01  -8.4976522e+01
   5.1000000e+01  -8.5096579e+01
   5.2000000e+01  -8.5204385e+01
   5.3000000e+01  -8.5297340e+01
   5.4000000e+01  -8.5378425e+01
   5.5000000e+01  -8.5448468e+01
   5.6000000e+01  -8.5500062e+01
   5.7000000e+01  -8.5531766e+01
   5.8000000e+01  -8.5549655e+01
   5.9000000e+01  -8.5531645e+01


==> data/pointed_oval_beta_wall_2_beta_field_5.dat <==
   1.0000000e+00  -3.2358003e-01
   2.0000000e+00  -1.6545258e+00
   3.0000000e+00  -2.9536278e+00
   4.0000000e+00  -4.2173344e+00
   5.0000000e+00  -5.4425019e+00
   6.0000000e+00  -6.6265252e+00
   7.0000000e+00  -7.7674408e+00
   8.0000000e+00  -8.8639914e+00
   9.0000000e+00  -9.9156447e+00
   1.0000000e+01  -1.0922567e+01
   1.1000000e+01  -1.1885556e+01
   1.2000000e+01  -1.2805954e+01
   1.3000000e+01  -1.3685535e+01
   1.4000000e+01  -1.4526395e+01
   1.5000000e+01  -1.5330837e+01
   1.6000000e+01  -1.6101266e+01
   1.7000000e+01  -1.6840095e+01
   1.8000000e+01  -1.7549688e+01
   1.9000000e+01  -1.8232318e+01
   2.0000000e+01  -1.8890161e+01
   2.1000000e+01  -1.9525294e+01
   2.2000000e+01  -2.0139666e+01
   2.3000000e+01  -2.0735048e+01
   2.4000000e+01  -2.1312938e+01
   2.5000000e+01  -2.1874449e+01
   2.6000000e+01  -2.2420220e+01
   2.7000000e+01  -2.2950377e+01
   2.8000000e+01  -2.3464581e+01
   2.9000000e+01  -2.3962149e+01
   3.0000000e+01  -2.4442243e+01
   3.1000000e+01  -2.4904057e+01
   3.2000000e+01  -2.5346968e+01
   3.3000000e+01  -2.5770586e+01
   3.4000000e+01  -2.6174710e+01
   3.5000000e+01  -2.6559184e+01
   3.6000000e+01  -2.6923719e+01
   3.7000000e+01  -2.7267719e+01
   3.8000000e+01  -2.7590184e+01
   3.9000000e+01  -2.7889710e+01
   4.0000000e+01  -2.8164603e+01
   4.1000000e+01  -2.8413079e+01
   4.2000000e+01  -2.8633504e+01
   4.3000000e+01  -2.8824637e+01
   4.4000000e+01  -2.8985818e+01
   4.5000000e+01  -2.9117074e+01
   4.6000000e+01  -2.9219147e+01
   4.7000000e+01  -2.9293435e+01
   4.8000000e+01  -2.9341873e+01
   4.9000000e+01  -2.9366793e+01
   5.0000000e+01  -2.9370771e+01
   5.1000000e+01  -2.9356482e+01


==> data/pointed_oval_beta_wall_2_beta_field_5_without_constraint.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -9.1148043e+00
   3.0000000e+00  -1.6738266e+01
   4.0000000e+00  -2.3627642e+01
   5.0000000e+00  -2.9360490e+01
   6.0000000e+00  -3.4593846e+01
   7.0000000e+00  -3.9163442e+01
   8.0000000e+00  -4.3075085e+01
   9.0000000e+00  -4.6723147e+01
   1.0000000e+01  -4.9922080e+01
   1.1000000e+01  -5.2845244e+01
   1.2000000e+01  -5.5487480e+01
   1.3000000e+01  -5.7987206e+01
   1.4000000e+01  -6.0134955e+01
   1.5000000e+01  -6.2204694e+01
   1.6000000e+01  -6.4071378e+01
   1.7000000e+01  -6.5802718e+01
   1.8000000e+01  -6.7392069e+01
   1.9000000e+01  -6.8863233e+01
   2.0000000e+01  -7.0231430e+01
   2.1000000e+01  -7.1476754e+01
   2.2000000e+01  -7.2647891e+01
   2.3000000e+01  -7.3718893e+01
   2.4000000e+01  -7.4720286e+01
   2.5000000e+01  -7.5631365e+01
   2.6000000e+01  -7.6485180e+01
   2.7000000e+01  -7.7272344e+01
   2.8000000e+01  -7.7999980e+01
   2.9000000e+01  -7.8671749e+01
   3.0000000e+01  -7.9282999e+01
   3.1000000e+01  -7.9857924e+01
   3.2000000e+01  -8.0383622e+01
   3.3000000e+01  -8.0872952e+01
   3.4000000e+01  -8.1323190e+01
   3.5000000e+01  -8.1735836e+01
   3.6000000e+01  -8.2117079e+01
   3.7000000e+01  -8.2465009e+01
   3.8000000e+01  -8.2788421e+01
   3.9000000e+01  -8.3089392e+01
   4.0000000e+01  -8.3366737e+01
   4.1000000e+01  -8.3626106e+01
   4.2000000e+01  -8.3867676e+01
   4.3000000e+01  -8.4093439e+01
   4.4000000e+01  -8.4309767e+01
   4.5000000e+01  -8.4502780e+01
   4.6000000e+01  -8.4674807e+01
   4.7000000e+01  -8.4832583e+01
   4.8000000e+01  -8.4975906e+01
   4.9000000e+01  -8.5105100e+01
   5.0000000e+01  -8.5215587e+01
   5.1000000e+01  -8.5313543e+01
   5.2000000e+01  -8.5404296e+01
   5.3000000e+01  -8.5468174e+01
   5.4000000e+01  -8.5518044e+01
   5.5000000e+01  -8.5542678e+01
   5.6000000e+01  -8.5543056e+01
   5.7000000e+01  -8.5501846e+01


==> data/pointed_oval_consistent_opt.dat <==
   1.0000000e+00  -2.9686795e-01
   2.0000000e+00  -1.6547291e+00
   3.0000000e+00  -2.9816482e+00
   4.0000000e+00  -4.2740719e+00
   5.0000000e+00  -5.5288721e+00
   6.0000000e+00  -6.7434725e+00
   7.0000000e+00  -7.9159451e+00
   8.0000000e+00  -9.0450661e+00
   9.0000000e+00  -1.0130325e+01
   1.0000000e+01  -1.1171889e+01
   1.1000000e+01  -1.2170539e+01
   1.2000000e+01  -1.3127569e+01
   1.3000000e+01  -1.4044693e+01
   1.4000000e+01  -1.4923935e+01
   1.5000000e+01  -1.5767521e+01
   1.6000000e+01  -1.6577785e+01
   1.7000000e+01  -1.7357066e+01
   1.8000000e+01  -1.8107641e+01
   1.9000000e+01  -1.8831657e+01
   2.0000000e+01  -1.9531101e+01
   2.1000000e+01  -2.0207773e+01
   2.2000000e+01  -2.0863259e+01
   2.3000000e+01  -2.1498901e+01
   2.4000000e+01  -2.2115749e+01
   2.5000000e+01  -2.2714523e+01
   2.6000000e+01  -2.3295595e+01
   2.7000000e+01  -2.3859015e+01
   2.8000000e+01  -2.4404592e+01
   2.9000000e+01  -2.4932030e+01
   3.0000000e+01  -2.5441097e+01
   3.1000000e+01  -2.5931786e+01
   3.2000000e+01  -2.6404421e+01
   3.3000000e+01  -2.6859680e+01
   3.4000000e+01  -2.7298503e+01
   3.5000000e+01  -2.7721918e+01
   3.6000000e+01  -2.8130800e+01
   3.7000000e+01  -2.8525636e+01
   3.8000000e+01  -2.8906338e+01
   3.9000000e+01  -2.9272172e+01
   4.0000000e+01  -2.9621798e+01
   4.1000000e+01  -2.9953444e+01
   4.2000000e+01  -3.0265158e+01
   4.3000000e+01  -3.0555105e+01
   4.4000000e+01  -3.0821843e+01
   4.5000000e+01  -3.1064529e+01
   4.6000000e+01  -3.1283030e+01
   4.7000000e+01  -3.1477921e+01
   4.8000000e+01  -3.1650392e+01
   4.9000000e+01  -3.1802084e+01
   5.0000000e+01  -3.1934909e+01
   5.1000000e+01  -3.2050872e+01
   5.2000000e+01  -3.2151926e+01
   5.3000000e+01  -3.2239873e+01
   5.4000000e+01  -3.2316300e+01
   5.5000000e+01  -3.2382564e+01
   5.6000000e+01  -3.2439804e+01
   5.7000000e+01  -3.2488977e+01
   5.8000000e+01  -3.2530899e+01
   5.9000000e+01  -3.2566294e+01
   6.0000000e+01  -3.2595832e+01


==> data/pointed_oval_consistent_opt_without_constraint.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -8.7499989e+00
   3.0000000e+00  -1.6002480e+01
   4.0000000e+00  -2.2636157e+01
   5.0000000e+00  -2.8266934e+01
   6.0000000e+00  -3.3032049e+01
   7.0000000e+00  -3.7444397e+01
   8.0000000e+00  -4.1341615e+01
   9.0000000e+00  -4.4803147e+01
   1.0000000e+01  -4.7989707e+01
   1.1000000e+01  -5.0783552e+01
   1.2000000e+01  -5.3406008e+01
   1.3000000e+01  -5.5724348e+01
   1.4000000e+01  -5.7943254e+01
   1.5000000e+01  -5.9846610e+01
   1.6000000e+01  -6.1763811e+01
   1.7000000e+01  -6.3387831e+01
   1.8000000e+01  -6.5012027e+01
   1.9000000e+01  -6.6394648e+01
   2.0000000e+01  -6.7771300e+01
   2.1000000e+01  -6.9011569e+01
   2.2000000e+01  -7.0191874e+01
   2.3000000e+01  -7.1252305e+01
   2.4000000e+01  -7.2268691e+01
   2.5000000e+01  -7.3198443e+01
   2.6000000e+01  -7.4071208e+01
   2.7000000e+01  -7.4887209e+01
   2.8000000e+01  -7.5639063e+01
   2.9000000e+01  -7.6345355e+01
   3.0000000e+01  -7.7003924e+01
   3.1000000e+01  -7.7613111e+01
   3.2000000e+01  -7.8191423e+01
   3.3000000e+01  -7.8719704e+01
   3.4000000e+01  -7.9211021e+01
   3.5000000e+01  -7.9675438e+01
   3.6000000e+01  -8.0102066e+01
   3.7000000e+01  -8.0503562e+01
   3.8000000e+01  -8.0881460e+01
   3.9000000e+01  -8.1234618e+01
   4.0000000e+01  -8.1564910e+01
   4.1000000e+01  -8.1873338e+01
   4.2000000e+01  -8.2158282e+01
   4.3000000e+01  -8.2425255e+01
   4.4000000e+01  -8.2676432e+01
   4.5000000e+01  -8.2910104e+01
   4.6000000e+01  -8.3133484e+01
   4.7000000e+01  -8.3344018e+01
   4.8000000e+01  -8.3542227e+01
   4.9000000e+01  -8.3727559e+01
   5.0000000e+01  -8.3906135e+01
   5.1000000e+01  -8.4073420e+01
   5.2000000e+01  -8.4230523e+01
   5.3000000e+01  -8.4379303e+01
   5.4000000e+01  -8.4524425e+01
   5.5000000e+01  -8.4650002e+01
   5.6000000e+01  -8.4767868e+01
   5.7000000e+01  -8.4878011e+01
   5.8000000e+01  -8.4980754e+01
   5.9000000e+01  -8.5078794e+01
   6.0000000e+01  -8.5166808e+01


==> data/pointed_oval_frozen_opt.dat <==
   1.0000000e+00   7.8494851e-02
   2.0000000e+00  -7.6285893e-01
   3.0000000e+00  -1.5979733e+00
   4.0000000e+00  -2.4248037e+00
   5.0000000e+00  -3.2413679e+00
   6.0000000e+00  -4.0457628e+00
   7.0000000e+00  -4.8361784e+00
   8.0000000e+00  -5.6109114e+00
   9.0000000e+00  -6.3683793e+00
   1.0000000e+01  -7.1071372e+00
   1.1000000e+01  -7.8258997e+00
   1.2000000e+01  -8.5235707e+00
   1.3000000e+01  -9.1992826e+00
   1.4000000e+01  -9.8524450e+00
   1.5000000e+01  -1.0482797e+01
   1.6000000e+01  -1.1090456e+01
   1.7000000e+01  -1.1675944e+01
   1.8000000e+01  -1.2240192e+01
   1.9000000e+01  -1.2784496e+01
   2.0000000e+01  -1.3310438e+01
   2.1000000e+01  -1.3819767e+01
   2.2000000e+01  -1.4314267e+01
   2.3000000e+01  -1.4795609e+01
   2.4000000e+01  -1.5265244e+01
   2.5000000e+01  -1.5724328e+01
   2.6000000e+01  -1.6173705e+01
   2.7000000e+01  -1.6613943e+01
   2.8000000e+01  -1.7045402e+01
   2.9000000e+01  -1.7468315e+01
   3.0000000e+01  -1.7882850e+01
   3.1000000e+01  -1.8289142e+01
   3.2000000e+01  -1.8687294e+01
   3.3000000e+01  -1.9077364e+01
   3.4000000e+01  -1.9459362e+01
   3.5000000e+01  -1.9833283e+01
   3.6000000e+01  -2.0199172e+01
   3.7000000e+01  -2.0557230e+01
   3.8000000e+01  -2.0907914e+01
   3.9000000e+01  -2.1252001e+01
   4.0000000e+01  -2.1590583e+01
   4.1000000e+01  -2.1924970e+01
   4.2000000e+01  -2.2256518e+01
   4.3000000e+01  -2.2586399e+01
   4.4000000e+01  -2.2915377e+01
   4.5000000e+01  -2.3243632e+01
   4.6000000e+01  -2.3570666e+01
   4.7000000e+01  -2.3895336e+01
   4.8000000e+01  -2.4215982e+01
   4.9000000e+01  -2.4530650e+01
   5.0000000e+01  -2.4837356e+01
   5.1000000e+01  -2.5134349e+01
   5.2000000e+01  -2.5420335e+01
   5.3000000e+01  -2.5694623e+01
   5.4000000e+01  -2.5957177e+01
   5.5000000e+01  -2.6208577e+01
   5.6000000e+01  -2.6449892e+01
   5.7000000e+01  -2.6682503e+01
   5.8000000e+01  -2.6907898e+01
   5.9000000e+01  -2.7127467e+01
   6.0000000e+01  -2.7342342e+01
   6.1000000e+01  -2.7553275e+01
   6.2000000e+01  -2.7760585e+01
   6.3000000e+01  -2.7964156e+01
   6.4000000e+01  -2.8163486e+01
   6.5000000e+01  -2.8357768e+01
   6.6000000e+01  -2.8545998e+01
   6.7000000e+01  -2.8727082e+01
   6.8000000e+01  -2.8899941e+01
   6.9000000e+01  -2.9063601e+01
   7.0000000e+01  -2.9217256e+01
   7.1000000e+01  -2.9360315e+01
   7.2000000e+01  -2.9492419e+01
   7.3000000e+01  -2.9613445e+01
   7.4000000e+01  -2.9723500e+01
   7.5000000e+01  -2.9822895e+01
   7.6000000e+01  -2.9912121e+01
   7.7000000e+01  -2.9991804e+01
   7.8000000e+01  -3.0062667e+01
   7.9000000e+01  -3.0125481e+01
   8.0000000e+01  -3.0181028e+01
   8.1000000e+01  -3.0230062e+01


==> data/pointed_oval_frozen_opt_without_constraint.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -5.4016146e+00
   3.0000000e+00  -1.0584423e+01
   4.0000000e+00  -1.5088477e+01
   5.0000000e+00  -1.9139303e+01
   6.0000000e+00  -2.3211232e+01
   7.0000000e+00  -2.6711741e+01
   8.0000000e+00  -2.9801691e+01
   9.0000000e+00  -3.2859093e+01
   1.0000000e+01  -3.5700150e+01
   1.1000000e+01  -3.8309630e+01
   1.2000000e+01  -4.0643369e+01
   1.3000000e+01  -4.2930780e+01
   1.4000000e+01  -4.5002267e+01
   1.5000000e+01  -4.7011336e+01
   1.6000000e+01  -4.8815948e+01
   1.7000000e+01  -5.0547534e+01
   1.8000000e+01  -5.2220600e+01
   1.9000000e+01  -5.3775274e+01
   2.0000000e+01  -5.5193672e+01
   2.1000000e+01  -5.6607547e+01
   2.2000000e+01  -5.7976123e+01
   2.3000000e+01  -5.9119190e+01
   2.4000000e+01  -6.0313624e+01
   2.5000000e+01  -6.1517802e+01
   2.6000000e+01  -6.2524303e+01
   2.7000000e+01  -6.3532557e+01
   2.8000000e+01  -6.4525694e+01
   2.9000000e+01  -6.5485758e+01
   3.0000000e+01  -6.6300695e+01
   3.1000000e+01  -6.7140168e+01
   3.2000000e+01  -6.7965590e+01
   3.3000000e+01  -6.8737661e+01
   3.4000000e+01  -6.9450824e+01
   3.5000000e+01  -7.0159903e+01
   3.6000000e+01  -7.0820272e+01
   3.7000000e+01  -7.1456006e+01
   3.8000000e+01  -7.2058475e+01
   3.9000000e+01  -7.2659333e+01
   4.0000000e+01  -7.3219828e+01
   4.1000000e+01  -7.3751090e+01
   4.2000000e+01  -7.4259517e+01
   4.3000000e+01  -7.4757253e+01
   4.4000000e+01  -7.5222688e+01
   4.5000000e+01  -7.5669184e+01
   4.6000000e+01  -7.6097461e+01
   4.7000000e+01  -7.6507909e+01
   4.8000000e+01  -7.6906543e+01
   4.9000000e+01  -7.7287064e+01
   5.0000000e+01  -7.7648425e+01
   5.1000000e+01  -7.7996110e+01
   5.2000000e+01  -7.8331419e+01
   5.3000000e+01  -7.8655698e+01
   5.4000000e+01  -7.8962166e+01
   5.5000000e+01  -7.9253844e+01
   5.6000000e+01  -7.9532429e+01
   5.7000000e+01  -7.9804592e+01
   5.8000000e+01  -8.0064106e+01
   5.9000000e+01  -8.0311809e+01
   6.0000000e+01  -8.0549803e+01
   6.1000000e+01  -8.0777879e+01
   6.2000000e+01  -8.0993744e+01
   6.3000000e+01  -8.1205875e+01
   6.4000000e+01  -8.1408200e+01
   6.5000000e+01  -8.1602880e+01
   6.6000000e+01  -8.1790266e+01
   6.7000000e+01  -8.1970169e+01
   6.8000000e+01  -8.2139166e+01
   6.9000000e+01  -8.2304844e+01
   7.0000000e+01  -8.2463818e+01
   7.1000000e+01  -8.2615673e+01
   7.2000000e+01  -8.2761548e+01
   7.3000000e+01  -8.2902576e+01
   7.4000000e+01  -8.3038181e+01
   7.5000000e+01  -8.3169105e+01
   7.6000000e+01  -8.3296417e+01
   7.7000000e+01  -8.3418171e+01
   7.8000000e+01  -8.3536237e+01
   7.9000000e+01  -8.3650491e+01
   8.0000000e+01  -8.3760028e+01
   8.1000000e+01  -8.3866050e+01
   8.2000000e+01  -8.3973922e+01
   8.3000000e+01  -8.4073078e+01
   8.4000000e+01  -8.4169019e+01
   8.5000000e+01  -8.4262739e+01
   8.6000000e+01  -8.4352073e+01
   8.7000000e+01  -8.4438305e+01
   8.8000000e+01  -8.4521773e+01
   8.9000000e+01  -8.4601233e+01
   9.0000000e+01  -8.4678185e+01
   9.1000000e+01  -8.4751238e+01
   9.2000000e+01  -8.4820567e+01
   9.3000000e+01  -8.4883395e+01
   9.4000000e+01  -8.4944188e+01
   9.5000000e+01  -8.5000004e+01


==> data/pointed_oval_sens.dat <==
   8.2925757e-04   1.2605312e-02   8.2925757e-04   1.8990312e-02
   2.4925652e-03   9.7445894e-02   2.4925652e-03   7.9384451e-02
   4.1655697e-03   2.1438682e-01   4.1655697e-03   1.4907571e-01
   5.8482145e-03   3.3716430e-01   5.8482145e-03   2.1961982e-01
   7.5404672e-03   4.8606665e-01   7.5404672e-03   2.9756918e-01
   9.2422948e-03   6.4133047e-01   9.2422948e-03   3.7325161e-01
   1.0953665e-02   8.3337109e-01   1.0953665e-02   4.5764318e-01
   1.2674543e-02   1.0667530e+00   1.2674543e-02   5.4200472e-01
   1.4404897e-02   1.3392292e+00   1.4404897e-02   6.1584355e-01
   1.6144693e-02   1.6223765e+00   1.6144693e-02   6.5575028e-01
   2.1455262e-02   1.9186432e+00   2.1455262e-02   6.5725301e-01
   3.0447473e-02   2.1375494e+00   3.0447473e-02   5.7700385e-01
   3.9668653e-02   2.2249809e+00   3.9668653e-02   4.0515148e-01
   4.9114317e-02   2.1472811e+00   4.9114317e-02   1.3822469e-01
   5.8779814e-02   1.9027633e+00   5.8779814e-02  -2.1203981e-01
   6.8660464e-02   1.4785399e+00   6.8660464e-02  -6.4529322e-01
   7.8751440e-02   9.1624853e-01   7.8751440e-02  -1.1396753e+00
   8.9047821e-02   2.4250613e-01   8.9047821e-02  -1.6866891e+00
   9.9544609e-02  -5.2995205e-01   9.9544609e-02  -2.2819791e+00
   1.1023664e-01  -1.3966706e+00   1.1023664e-01  -2.9254723e+00
   1.2111872e-01  -2.3562146e+00   1.2111872e-01  -3.6153033e+00
   1.3218555e-01  -3.4073988e+00   1.3218555e-01  -4.3484277e+00
   1.4343175e-01  -4.5519973e+00   1.4343175e-01  -5.1165652e+00
   1.5485182e-01  -5.7828769e+00   1.5485182e-01  -5.9276031e+00
   1.6644018e-01  -7.0987441e+00   1.6644018e-01  -6.7543426e+00
   1.7819118e-01  -8.4846524e+00   1.7819118e-01  -7.6173293e+00
   1.9009911e-01  -9.9336705e+00   1.9009911e-01  -8.4721943e+00
   2.0215814e-01  -1.1423436e+01   2.0215814e-01  -9.3627118e+00
   2.1436241e-01  -1.2950535e+01   2.1436241e-01  -1.0216847e+01
   2.2670596e-01  -1.4476432e+01   2.2670596e-01  -1.1106631e+01
   2.3918277e-01  -1.6019809e+01   2.3918277e-01  -1.1934611e+01
   2.5178677e-01  -1.7532922e+01   2.5178677e-01  -1.2802989e+01
   2.6451180e-01  -1.9052821e+01   2.6451180e-01  -1.3586846e+01
   2.7735165e-01  -2.0518807e+01   2.7735165e-01  -1.4417179e+01
   2.9030006e-01  -2.2002500e+01   2.9030006e-01  -1.5156595e+01
   3.0335073e-01  -2.3395813e+01   3.0335073e-01  -1.5942857e+01
   3.1649729e-01  -2.4811933e+01   3.1649729e-01  -1.6627243e+01
   3.2973334e-01  -2.6112145e+01   3.2973334e-01  -1.7362358e+01
   3.4305241e-01  -2.7420708e+01   3.4305241e-01  -1.7973665e+01
   3.5644800e-01  -2.8573770e+01   3.5644800e-01  -1.8622446e+01
   3.6991358e-01  -2.9772329e+01   3.6991358e-01  -1.9158560e+01
   3.8344261e-01  -3.0775672e+01   3.8344261e-01  -1.9722104e+01
   3.9702847e-01  -3.1841655e+01   3.9702847e-01  -2.0175018e+01
   4.1066453e-01  -3.2693771e+01   4.1066453e-01  -2.0656927e+01
   4.2434417e-01  -3.3597977e+01   4.2434417e-01  -2.1019673e+01
   4.3806068e-01  -3.4213622e+01   4.3806068e-01  -2.1374940e+01
   4.5180741e-01  -3.4921879e+01   4.5180741e-01  -2.1632398e+01
   4.6557763e-01  -3.5279960e+01   4.6557763e-01  -2.1849957e+01
   4.7936464e-01  -3.5736007e+01   4.7936464e-01  -2.1974097e+01
   4.9316171e-01  -3.5856787e+01   4.9316171e-01  -2.2066455e+01
   5.0696211e-01  -3.6092110e+01   5.0696211e-01  -2.2079613e+01
   5.2075912e-01  -3.5927784e+01   5.2075912e-01  -2.2015946e+01
   5.3454601e-01  -3.5907470e+01   5.3454601e-01  -2.1898499e+01
   5.4831605e-01  -3.5499566e+01   5.4831605e-01  -2.1699894e+01
   5.6206253e-01  -3.5216352e+01   5.6206253e-01  -2.1444562e+01
   5.7577875e-01  -3.4560573e+01   5.7577875e-01  -2.1100974e+01
   5.8945802e-01  -3.4033381e+01   5.8945802e-01  -2.0717095e+01
   6.0309366e-01  -3.3137042e+01   6.0309366e-01  -2.0230652e+01
   6.1667904e-01  -3.2322121e+01   6.1667904e-01  -1.9689683e+01
   6.3020752e-01  -3.1164210e+01   6.3020752e-01  -1.9048373e+01
   6.4367251e-01  -3.0043553e+01   6.4367251e-01  -1.8342816e+01
   6.5706746e-01  -2.8592267e+01   6.5706746e-01  -1.7526402e+01
   6.7038581e-01  -2.7112776e+01   6.7038581e-01  -1.6617984e+01
   6.8362106e-01  -2.5307396e+01   6.8362106e-01  -1.5582778e+01
   6.9676679e-01  -2.3375990e+01   6.9676679e-01  -1.4402473e+01
   7.0981657e-01  -2.1124634e+01   7.0981657e-01  -1.3076398e+01
   7.2276404e-01  -1.8716588e+01   7.2276404e-01  -1.1595946e+01
   7.3560289e-01  -1.6079695e+01   7.3560289e-01  -1.0006661e+01
   7.4832686e-01  -1.3383381e+01   7.4832686e-01  -8.3334563e+00
   7.6092974e-01  -1.0666435e+01   7.6092974e-01  -6.6677613e+00
   7.7340538e-01  -8.1003891e+00   7.7340538e-01  -5.0642918e+00
   7.8574772e-01  -5.7704081e+00   7.8574772e-01  -3.6190258e+00
   7.9795071e-01  -3.7738977e+00   7.9795071e-01  -2.3655663e+00
   8.1000843e-01  -2.1477693e+00   8.1000843e-01  -1.3517649e+00
   8.2191497e-01  -9.0567457e-01   8.2191497e-01  -5.7199618e-01
   8.3366455e-01  -6.8979842e-03   8.3366455e-01  -1.2458874e-02
   8.4525142e-01   5.9516998e-01   8.4525142e-01   3.6185466e-01
   8.5666994e-01   9.5749823e-01   8.5666994e-01   5.8467468e-01
   8.6791454e-01   1.1369224e+00   8.6791454e-01   6.9309403e-01
   8.7897973e-01   1.1839955e+00   8.7897973e-01   7.1928218e-01
   8.8986014e-01   1.1439907e+00   8.8986014e-01   6.9184695e-01
   9.0055047e-01   1.0590625e+00   9.0055047e-01   6.3697977e-01
   9.1104546e-01   9.6261202e-01   9.1104546e-01   5.7521241e-01
   9.2134001e-01   8.7675539e-01   9.2134001e-01   5.1979429e-01
   9.3142913e-01   8.1301969e-01   9.3142913e-01   4.7755968e-01
   9.4130788e-01   7.7210092e-01   9.4130788e-01   4.4828888e-01
   9.5097142e-01   7.4571923e-01   9.5097142e-01   4.2710246e-01
   9.6041508e-01   7.2428225e-01   9.6041508e-01   4.0834873e-01
   9.6963416e-01   7.0023528e-01   9.6963416e-01   3.8797016e-01
   9.7862431e-01   6.7019529e-01   9.7862431e-01   3.6424908e-01
   9.8392972e-01   6.3493954e-01   9.8392972e-01   3.3890196e-01
   9.8566131e-01   5.9835336e-01   9.8566131e-01   3.1412505e-01
   9.8738355e-01   5.6292966e-01   9.8738355e-01   2.9137507e-01
   9.8909639e-01   5.3047190e-01   9.8909639e-01   2.7139534e-01
   9.9079981e-01   4.9724907e-01   9.9079981e-01   2.5231344e-01
   9.9249378e-01   4.5963767e-01   9.9249378e-01   2.3155177e-01
   9.9417825e-01   4.1600265e-01   9.9417825e-01   2.0822392e-01
   9.9585320e-01   3.5779184e-01   9.9585320e-01   1.7794401e-01
   9.9751860e-01   2.9604576e-01   9.9751860e-01   1.4612425e-01
   9.9917439e-01   2.0888270e-01   9.9917439e-01   1.0187721e-01


==> data/pointed_oval_shapes.dat <==
   1.6584800e-03   2.2011600e-03  -5.8520600e-02   2.7308700e-03  -5.5881000e-02   2.6050500e-03  -5.9716300e-02   2.9953000e-03
   1.6584800e-03   2.2011600e-03  -5.8520600e-02   2.7308700e-03  -5.5881000e-02   2.6050500e-03  -5.9716300e-02   2.9953000e-03
   3.3266500e-03   4.3950000e-03  -5.6385400e-02   5.4387200e-03  -5.3700800e-02   5.1885600e-03  -5.7747600e-02   5.9586200e-03
   3.3266500e-03   4.3950000e-03  -5.6385400e-02   5.4387200e-03  -5.3700800e-02   5.1885600e-03  -5.7747600e-02   5.9586200e-03
   5.0044900e-03   6.5814600e-03  -5.4265800e-02   8.1270000e-03  -5.1538800e-02   7.7538900e-03  -5.5783400e-02   8.8965900e-03
   5.0044900e-03   6.5814600e-03  -5.4265800e-02   8.1270000e-03  -5.1538800e-02   7.7538900e-03  -5.5783400e-02   8.8965900e-03
   6.6919400e-03   8.7605000e-03  -5.2137100e-02   1.0795800e-02  -4.9368500e-02   1.0301300e-02  -5.3806300e-02   1.1809700e-02
   6.6919400e-03   8.7605000e-03  -5.2137100e-02   1.0795800e-02  -4.9368500e-02   1.0301300e-02  -5.3806300e-02   1.1809700e-02
   8.3889900e-03   1.0932100e-02  -4.9996400e-02   1.3444200e-02  -4.7187100e-02   1.2830100e-02  -5.1815200e-02   1.4696500e-02
   8.3889900e-03   1.0932100e-02  -4.9996400e-02   1.3444200e-02  -4.7187100e-02   1.2830100e-02  -5.1815200e-02   1.4696500e-02
   1.0095600e-02   1.3096200e-02  -4.7843800e-02   1.6072000e-02  -4.4994300e-02   1.5340100e-02  -4.9809700e-02   1.7556800e-02
   1.0095600e-02   1.3096200e-02  -4.7843800e-02   1.6072000e-02  -4.4994300e-02   1.5340100e-02  -4.9809700e-02   1.7556800e-02
   1.1811700e-02   1.5252700e-02  -4.5679400e-02   1.8679100e-02  -4.2790300e-02   1.7831200e-02  -4.7789800e-02   2.0390400e-02
   1.1811700e-02   1.5252700e-02  -4.5679400e-02   1.8679100e-02  -4.2790300e-02   1.7831200e-02  -4.7789800e-02   2.0390400e-02
   1.3537400e-02   1.7401600e-02  -4.3503100e-02   2.1265400e-02  -4.0575200e-02   2.0303300e-02  -4.5755500e-02   2.3197200e-02
   1.3537400e-02   1.7401600e-02  -4.3503100e-02   2.1265400e-02  -4.0575200e-02   2.0303300e-02  -4.5755500e-02   2.3197200e-02
   1.5272400e-02   1.9542900e-02  -4.1317400e-02   2.3834800e-02  -3.8351200e-02   2.2759700e-02  -4.3709000e-02   2.5983400e-02
   1.5272400e-02   1.9542900e-02  -4.1317400e-02   2.3834800e-02  -3.8351200e-02   2.2759700e-02  -4.3709000e-02   2.5983400e-02
   1.7016900e-02   2.1676600e-02  -3.9117300e-02   2.6407700e-02  -3.6111400e-02   2.5218200e-02  -4.1653900e-02   2.8777100e-02
   1.7016900e-02   2.1676600e-02  -3.9117300e-02   2.6407700e-02  -3.6111400e-02   2.5218200e-02  -4.1653900e-02   2.8777100e-02
   2.5893600e-02   3.2244500e-02  -2.7920200e-02   3.8808400e-02  -2.4739200e-02   3.7098200e-02  -3.1094500e-02   4.2120500e-02
   2.5893600e-02   3.2244500e-02  -2.7920200e-02   3.8808400e-02  -2.4739200e-02   3.7098200e-02  -3.1094500e-02   4.2120500e-02
   3.5001400e-02   4.2613800e-02  -1.6456200e-02   5.0698400e-02  -1.3120300e-02   4.8512000e-02  -2.0190700e-02   5.4817400e-02
   3.5001400e-02   4.2613800e-02  -1.6456200e-02   5.0698400e-02  -1.3120300e-02   4.8512000e-02  -2.0190700e-02   5.4817400e-02
   4.4335900e-02   5.2779400e-02  -4.7243600e-03   6.2015400e-02  -1.2583900e-03   5.9408100e-02  -8.9285700e-03   6.6782300e-02
   4.4335900e-02   5.2779400e-02  -4.7243600e-03   6.2015400e-02  -1.2583900e-03   5.9408100e-02  -8.9285700e-03   6.6782300e-02
   5.3892700e-02   6.2736400e-02   7.2572700e-03   7.2774600e-02   1.0828100e-02   6.9800200e-02   2.6724200e-03   7.8043900e-02
   5.3892700e-02   6.2736400e-02   7.2572700e-03   7.2774600e-02   1.0828100e-02   6.9800200e-02   2.6724200e-03   7.8043900e-02
   6.3666900e-02   7.2480100e-02   1.9472500e-02   8.2978900e-02   2.3122400e-02   7.9691400e-02   1.4595200e-02   8.8613500e-02
   6.3666900e-02   7.2480100e-02   1.9472500e-02   8.2978900e-02   2.3122400e-02   7.9691400e-02   1.4595200e-02   8.8613500e-02
   7.3654000e-02   8.2005500e-02   3.1905500e-02   9.2634500e-02   3.5608600e-02   8.9087500e-02   2.6820200e-02   9.8506600e-02
   7.3654000e-02   8.2005500e-02   3.1905500e-02   9.2634500e-02   3.5608600e-02   8.9087500e-02   2.6820200e-02   9.8506600e-02
   8.3848900e-02   9.1308100e-02   4.4539900e-02   1.0175100e-01   4.8271000e-02   9.7997300e-02   3.9325700e-02   1.0774400e-01
   8.3848900e-02   9.1308100e-02   4.4539900e-02   1.0175100e-01   4.8271000e-02   9.7997300e-02   3.9325700e-02   1.0774400e-01
   9.4246800e-02   1.0038300e-01   5.7359600e-02   1.1034200e-01   6.1094600e-02   1.0643200e-01   5.2088700e-02   1.1635000e-01
   9.4246800e-02   1.0038300e-01   5.7359600e-02   1.1034200e-01   6.1094600e-02   1.0643200e-01   5.2088700e-02   1.1635000e-01
   1.0484200e-01   1.0922700e-01   7.0348600e-02   1.1842100e-01   7.4064900e-02   1.1440500e-01   6.5085600e-02   1.2435200e-01
   1.0484200e-01   1.0922700e-01   7.0348600e-02   1.1842100e-01   7.4064900e-02   1.1440500e-01   6.5085600e-02   1.2435200e-01
   1.1563100e-01   1.1783400e-01   8.3491500e-02   1.2600700e-01   8.7167900e-02   1.2193100e-01   7.8292800e-02   1.3177900e-01
   1.1563100e-01   1.1783400e-01   8.3491500e-02   1.2600700e-01   8.7167900e-02   1.2193100e-01   7.8292800e-02   1.3177900e-01
   1.2660700e-01   1.2620100e-01   9.6773200e-02   1.3311700e-01   1.0039100e-01   1.2902600e-01   9.1687000e-02   1.3866000e-01
   1.2660700e-01   1.2620100e-01   9.6773200e-02   1.3311700e-01   1.0039100e-01   1.2902600e-01   9.1687000e-02   1.3866000e-01
   1.3776400e-01   1.3432300e-01   1.1017900e-01   1.3977000e-01   1.1372100e-01   1.3570600e-01   1.0524600e-01   1.4502700e-01
   1.3776400e-01   1.3432300e-01   1.1017900e-01   1.3977000e-01   1.1372100e-01   1.3570600e-01   1.0524600e-01   1.4502700e-01
   1.4909900e-01   1.4219800e-01   1.2369600e-01   1.4598800e-01   1.2714700e-01   1.4198800e-01   1.1894800e-01   1.5090900e-01
   1.4909900e-01   1.4219800e-01   1.2369600e-01   1.4598800e-01   1.2714700e-01   1.4198800e-01   1.1894800e-01   1.5090900e-01
   1.6060500e-01   1.4982000e-01   1.3731100e-01   1.5178900e-01   1.4065700e-01   1.4789000e-01   1.3277300e-01   1.5633800e-01
   1.6060500e-01   1.4982000e-01   1.3731100e-01   1.5178900e-01   1.4065700e-01   1.4789000e-01   1.3277300e-01   1.5633800e-01
   1.7227600e-01   1.5718600e-01   1.5101000e-01   1.5719500e-01   1.5424200e-01   1.5342700e-01   1.4670200e-01   1.6134200e-01
   1.7227600e-01   1.5718600e-01   1.5101000e-01   1.5719500e-01   1.5424200e-01   1.5342700e-01   1.4670200e-01   1.6134200e-01
   1.8410700e-01   1.6429200e-01   1.6478400e-01   1.6222500e-01   1.6789200e-01   1.5861800e-01   1.6071600e-01   1.6594900e-01
   1.8410700e-01   1.6429200e-01   1.6478400e-01   1.6222500e-01   1.6789200e-01   1.5861800e-01   1.6071600e-01   1.6594900e-01
   1.9609200e-01   1.7113600e-01   1.7862000e-01   1.6689800e-01   1.8159800e-01   1.6347900e-01   1.7480100e-01   1.7018600e-01
   1.9609200e-01   1.7113600e-01   1.7862000e-01   1.6689800e-01   1.8159800e-01   1.6347900e-01   1.7480100e-01   1.7018600e-01
   2.0822500e-01   1.7771300e-01   1.9250800e-01   1.7123500e-01   1.9535100e-01   1.6802400e-01   1.8894100e-01   1.7407800e-01
   2.0822500e-01   1.7771300e-01   1.9250800e-01   1.7123500e-01   1.9535100e-01   1.6802400e-01   1.8894100e-01   1.7407800e-01
   2.2050000e-01   1.8402100e-01   2.0643900e-01   1.7525300e-01   2.0914500e-01   1.7227000e-01   2.0312200e-01   1.7764900e-01
   2.2050000e-01   1.8402100e-01   2.0643900e-01   1.7525300e-01   2.0914500e-01   1.7227000e-01   2.0312200e-01   1.7764900e-01
   2.3291200e-01   1.9005700e-01   2.2040500e-01   1.7896900e-01   2.2297100e-01   1.7623100e-01   2.1733300e-01   1.8092200e-01
   2.3291200e-01   1.9005700e-01   2.2040500e-01   1.7896900e-01   2.2297100e-01   1.7623100e-01   2.1733300e-01   1.8092200e-01
   2.4545400e-01   1.9581600e-01   2.3439700e-01   1.8240000e-01   2.3682300e-01   1.7992000e-01   2.3156200e-01   1.8391500e-01
   2.4545400e-01   1.9581600e-01   2.3439700e-01   1.8240000e-01   2.3682300e-01   1.7992000e-01   2.3156200e-01   1.8391500e-01
   2.5812000e-01   2.0129800e-01   2.4840800e-01   1.8556200e-01   2.5069500e-01   1.8335000e-01   2.4580000e-01   1.8664900e-01
   2.5812000e-01   2.0129800e-01   2.4840800e-01   1.8556200e-01   2.5069500e-01   1.8335000e-01   2.4580000e-01   1.8664900e-01
   2.7090400e-01   2.0649800e-01   2.6243100e-01   1.8847000e-01   2.6458300e-01   1.8653400e-01   2.6003900e-01   1.8913900e-01
   2.7090400e-01   2.0649800e-01   2.6243100e-01   1.8847000e-01   2.6458300e-01   1.8653400e-01   2.6003900e-01   1.8913900e-01
   2.8379900e-01   2.1141500e-01   2.7646100e-01   1.9113600e-01   2.7848100e-01   1.8948100e-01   2.7427000e-01   1.9140200e-01
   2.8379900e-01   2.1141500e-01   2.7646100e-01   1.9113600e-01   2.7848100e-01   1.8948100e-01   2.7427000e-01   1.9140200e-01
   2.9680100e-01   2.1604600e-01   2.9049300e-01   1.9357300e-01   2.9238400e-01   1.9220400e-01   2.8848900e-01   1.9345100e-01
   2.9680100e-01   2.1604600e-01   2.9049300e-01   1.9357300e-01   2.9238400e-01   1.9220400e-01   2.8848900e-01   1.9345100e-01
   3.0990100e-01   2.2038800e-01   3.0452300e-01   1.9579400e-01   3.0629100e-01   1.9471000e-01   3.0269000e-01   1.9529800e-01
   3.0990100e-01   2.2038800e-01   3.0452300e-01   1.9579400e-01   3.0629100e-01   1.9471000e-01   3.0269000e-01   1.9529800e-01
   3.2309400e-01   2.2444100e-01   3.1854500e-01   1.9780800e-01   3.2019600e-01   1.9700900e-01   3.1686800e-01   1.9695400e-01
   3.2309400e-01   2.2444100e-01   3.1854500e-01   1.9780800e-01   3.2019600e-01   1.9700900e-01   3.1686800e-01   1.9695400e-01
   3.3637300e-01   2.2820100e-01   3.3255900e-01   1.9962600e-01   3.3409900e-01   1.9910800e-01   3.3102200e-01   1.9842900e-01
   3.3637300e-01   2.2820100e-01   3.3255900e-01   1.9962600e-01   3.3409900e-01   1.9910800e-01   3.3102200e-01   1.9842900e-01
   3.4973200e-01   2.3166700e-01   3.4656100e-01   2.0125500e-01   3.4799700e-01   2.0101400e-01   3.4514700e-01   1.9973100e-01
   3.4973200e-01   2.3166700e-01   3.4656100e-01   2.0125500e-01   3.4799700e-01   2.0101400e-01   3.4514700e-01   1.9973100e-01
   3.6316400e-01   2.3483700e-01   3.6055000e-01   2.0270400e-01   3.6188900e-01   2.0273400e-01   3.5924500e-01   2.0086700e-01
   3.6316400e-01   2.3483700e-01   3.6055000e-01   2.0270400e-01   3.6188900e-01   2.0273400e-01   3.5924500e-01   2.0086700e-01
   3.7666300e-01   2.3771000e-01   3.7452400e-01   2.0397900e-01   3.7577400e-01   2.0427200e-01   3.7331300e-01   2.0184400e-01
   3.7666300e-01   2.3771000e-01   3.7452400e-01   2.0397900e-01   3.7577400e-01   2.0427200e-01   3.7331300e-01   2.0184400e-01
   3.9022200e-01   2.4028300e-01   3.8848500e-01   2.0508600e-01   3.8965200e-01   2.0563500e-01   3.8735200e-01   2.0266600e-01
   3.9022200e-01   2.4028300e-01   3.8848500e-01   2.0508600e-01   3.8965200e-01   2.0563500e-01   3.8735200e-01   2.0266600e-01
   4.0383500e-01   2.4255700e-01   4.0243100e-01   2.0603200e-01   4.0352400e-01   2.0682500e-01   4.0136300e-01   2.0333700e-01
   4.0383500e-01   2.4255700e-01   4.0243100e-01   2.0603200e-01   4.0352400e-01   2.0682500e-01   4.0136300e-01   2.0333700e-01
   4.1749400e-01   2.4453000e-01   4.1636400e-01   2.0681900e-01   4.1739000e-01   2.0784700e-01   4.1534900e-01   2.0386200e-01
   4.1749400e-01   2.4453000e-01   4.1636400e-01   2.0681900e-01   4.1739000e-01   2.0784700e-01   4.1534900e-01   2.0386200e-01
   4.3119400e-01   2.4620100e-01   4.3028500e-01   2.0745200e-01   4.3125200e-01   2.0870400e-01   4.2931000e-01   2.0424300e-01
   4.3119400e-01   2.4620100e-01   4.3028500e-01   2.0745200e-01   4.3125200e-01   2.0870400e-01   4.2931000e-01   2.0424300e-01
   4.4492700e-01   2.4756900e-01   4.4419700e-01   2.0793500e-01   4.4511100e-01   2.0939900e-01   4.4325100e-01   2.0448300e-01
   4.4492700e-01   2.4756900e-01   4.4419700e-01   2.0793500e-01   4.4511100e-01   2.0939900e-01   4.4325100e-01   2.0448300e-01
   4.5868700e-01   2.4863300e-01   4.5810000e-01   2.0826900e-01   4.5897000e-01   2.0993400e-01   4.5717400e-01   2.0458300e-01
   4.5868700e-01   2.4863300e-01   4.5810000e-01   2.0826900e-01   4.5897000e-01   2.0993400e-01   4.5717400e-01   2.0458300e-01
   4.7246800e-01   2.4939300e-01   4.7199900e-01   2.0845900e-01   4.7283000e-01   2.1031100e-01   4.7108300e-01   2.0454600e-01
   4.7246800e-01   2.4939300e-01   4.7199900e-01   2.0845900e-01   4.7283000e-01   2.1031100e-01   4.7108300e-01   2.0454600e-01
   4.8626100e-01   2.4984900e-01   4.8589500e-01   2.0850600e-01   4.8669400e-01   2.1053300e-01   4.8498300e-01   2.0437400e-01
   4.8626100e-01   2.4984900e-01   4.8589500e-01   2.0850600e-01   4.8669400e-01   2.1053300e-01   4.8498300e-01   2.0437400e-01
   5.0006200e-01   2.5000000e-01   4.9979200e-01   2.0841200e-01   5.0056600e-01   2.1060200e-01   4.9887800e-01   2.0406800e-01
   5.0006200e-01   2.5000000e-01   4.9979200e-01   2.0841200e-01   5.0056600e-01   2.1060200e-01   4.9887800e-01   2.0406800e-01
   5.1386200e-01   2.4984600e-01   5.1369300e-01   2.0818000e-01   5.1444800e-01   2.1052000e-01   5.1277200e-01   2.0363200e-01
   5.1386200e-01   2.4984600e-01   5.1369300e-01   2.0818000e-01   5.1444800e-01   2.1052000e-01   5.1277200e-01   2.0363200e-01
   5.2765600e-01   2.4938800e-01   5.2760100e-01   2.0781200e-01   5.2834200e-01   2.1029000e-01   5.2667000e-01   2.0306700e-01
   5.2765600e-01   2.4938800e-01   5.2760100e-01   2.0781200e-01   5.2834200e-01   2.1029000e-01   5.2667000e-01   2.0306700e-01
   5.4143600e-01   2.4862500e-01   5.4152000e-01   2.0731100e-01   5.4225200e-01   2.0991400e-01   5.4057700e-01   2.0237700e-01
   5.4143600e-01   2.4862500e-01   5.4152000e-01   2.0731100e-01   5.4225200e-01   2.0991400e-01   5.4057700e-01   2.0237700e-01
   5.5519600e-01   2.4755800e-01   5.5545100e-01   2.0667700e-01   5.5618000e-01   2.0939500e-01   5.5449600e-01   2.0156300e-01
   5.5519600e-01   2.4755800e-01   5.5545100e-01   2.0667700e-01   5.5618000e-01   2.0939500e-01   5.5449600e-01   2.0156300e-01
   5.6892900e-01   2.4618700e-01   5.6939900e-01   2.0591200e-01   5.7012900e-01   2.0873300e-01   5.6843300e-01   2.0062900e-01
   5.6892900e-01   2.4618700e-01   5.6939900e-01   2.0591200e-01   5.7012900e-01   2.0873300e-01   5.6843300e-01   2.0062900e-01
   5.8262800e-01   2.4451400e-01   5.8336400e-01   2.0501800e-01   5.8410000e-01   2.0793000e-01   5.8239100e-01   1.9957600e-01
   5.8262800e-01   2.4451400e-01   5.8336400e-01   2.0501800e-01   5.8410000e-01   2.0793000e-01   5.8239100e-01   1.9957600e-01
   5.9628800e-01   2.4253800e-01   5.9735000e-01   2.0399300e-01   5.9809400e-01   2.0698600e-01   5.9637400e-01   1.9840800e-01
   5.9628800e-01   2.4253800e-01   5.9735000e-01   2.0399300e-01   5.9809400e-01   2.0698600e-01   5.9637400e-01   1.9840800e-01
   6.0990000e-01   2.4026200e-01   6.1135700e-01   2.0283900e-01   6.1211400e-01   2.0590200e-01   6.1038400e-01   1.9712400e-01
   6.0990000e-01   2.4026200e-01   6.1135700e-01   2.0283900e-01   6.1211400e-01   2.0590200e-01   6.1038400e-01   1.9712400e-01
   6.2345800e-01   2.3768500e-01   6.2538700e-01   2.0155200e-01   6.2616000e-01   2.0467600e-01   6.2442500e-01   1.9572700e-01
   6.2345800e-01   2.3768500e-01   6.2538700e-01   2.0155200e-01   6.2616000e-01   2.0467600e-01   6.2442500e-01   1.9572700e-01
   6.3695700e-01   2.3481000e-01   6.3943900e-01   2.0013000e-01   6.4023000e-01   2.0330600e-01   6.3849800e-01   1.9421500e-01
   6.3695700e-01   2.3481000e-01   6.3943900e-01   2.0013000e-01   6.4023000e-01   2.0330600e-01   6.3849800e-01   1.9421500e-01
   6.5038800e-01   2.3163700e-01   6.5351400e-01   1.9856900e-01   6.5432600e-01   2.0178700e-01   6.5260400e-01   1.9258700e-01
   6.5038800e-01   2.3163700e-01   6.5351400e-01   1.9856900e-01   6.5432600e-01   2.0178700e-01   6.5260400e-01   1.9258700e-01
   6.6374700e-01   2.2816800e-01   6.6760900e-01   1.9686300e-01   6.6844400e-01   2.0011500e-01   6.6674400e-01   1.9084100e-01
   6.6374700e-01   2.2816800e-01   6.6760900e-01   1.9686300e-01   6.6844400e-01   2.0011500e-01   6.6674400e-01   1.9084100e-01
   6.7702500e-01   2.2440600e-01   6.8172400e-01   1.9500600e-01   6.8258300e-01   1.9828300e-01   6.8091700e-01   1.8897300e-01
   6.7702500e-01   2.2440600e-01   6.8172400e-01   1.9500600e-01   6.8258300e-01   1.9828300e-01   6.8091700e-01   1.8897300e-01
   6.9021700e-01   2.2035100e-01   6.9585400e-01   1.9299000e-01   6.9673900e-01   1.9628400e-01   6.9512100e-01   1.8697600e-01
   6.9021700e-01   2.2035100e-01   6.9585400e-01   1.9299000e-01   6.9673900e-01   1.9628400e-01   6.9512100e-01   1.8697600e-01
   7.0331600e-01   2.1600500e-01   7.0999800e-01   1.9080500e-01   7.1090800e-01   1.9410900e-01   7.0935400e-01   1.8484600e-01
   7.0331600e-01   2.1600500e-01   7.0999800e-01   1.9080500e-01   7.1090800e-01   1.9410900e-01   7.0935400e-01   1.8484600e-01
   7.1631700e-01   2.1137200e-01   7.2414900e-01   1.8843900e-01   7.2508600e-01   1.9174500e-01   7.2361300e-01   1.8257100e-01
   7.1631700e-01   2.1137200e-01   7.2414900e-01   1.8843900e-01   7.2508600e-01   1.9174500e-01   7.2361300e-01   1.8257100e-01
   7.2921100e-01   2.0645300e-01   7.3830300e-01   1.8588000e-01   7.3926600e-01   1.8918100e-01   7.3789200e-01   1.8014300e-01
   7.2921100e-01   2.0645300e-01   7.3830300e-01   1.8588000e-01   7.3926600e-01   1.8918100e-01   7.3789200e-01   1.8014300e-01
   7.4199400e-01   2.0125000e-01   7.5245300e-01   1.8311400e-01   7.5344100e-01   1.8640200e-01   7.5218600e-01   1.7754800e-01
   7.4199400e-01   2.0125000e-01   7.5245300e-01   1.8311400e-01   7.5344100e-01   1.8640200e-01   7.5218600e-01   1.7754800e-01
   7.5465900e-01   1.9576600e-01   7.6659200e-01   1.8012300e-01   7.6760300e-01   1.8339300e-01   7.6648800e-01   1.7477100e-01
   7.5465900e-01   1.9576600e-01   7.6659200e-01   1.8012300e-01   7.6760300e-01   1.8339300e-01   7.6648800e-01   1.7477100e-01
   7.6720000e-01   1.9000400e-01   7.8071200e-01   1.7689100e-01   7.8174400e-01   1.8013500e-01   7.8078900e-01   1.7179500e-01
   7.6720000e-01   1.9000400e-01   7.8071200e-01   1.7689100e-01   7.8174400e-01   1.8013500e-01   7.8078900e-01   1.7179500e-01
   7.7961100e-01   1.8396600e-01   7.9480400e-01   1.7339700e-01   7.9585400e-01   1.7660900e-01   7.9507800e-01   1.6860100e-01
   7.7961100e-01   1.8396600e-01   7.9480400e-01   1.7339700e-01   7.9585400e-01   1.7660900e-01   7.9507800e-01   1.6860100e-01
   7.9188500e-01   1.7765600e-01   8.0885600e-01   1.6962200e-01   8.0992100e-01   1.7279400e-01   8.0934500e-01   1.6516600e-01
   7.9188500e-01   1.7765600e-01   8.0885600e-01   1.6962200e-01   8.0992100e-01   1.7279400e-01   8.0934500e-01   1.6516600e-01
   8.0401700e-01   1.7107600e-01   8.2285900e-01   1.6554300e-01   8.2393400e-01   1.6866800e-01   8.2357600e-01   1.6146800e-01
   8.0401700e-01   1.7107600e-01   8.2285900e-01   1.6554300e-01   8.2393400e-01   1.6866800e-01   8.2357600e-01   1.6146800e-01
   8.1600000e-01   1.6423000e-01   8.3680100e-01   1.6113700e-01   8.3788000e-01   1.6420700e-01   8.3775700e-01   1.5747900e-01
   8.1600000e-01   1.6423000e-01   8.3680100e-01   1.6113700e-01   8.3788000e-01   1.6420700e-01   8.3775700e-01   1.5747900e-01
   8.2783000e-01   1.5712100e-01   8.5066800e-01   1.5637800e-01   8.5174500e-01   1.5938600e-01   8.5187100e-01   1.5317100e-01
   8.2783000e-01   1.5712100e-01   8.5066800e-01   1.5637800e-01   8.5174500e-01   1.5938600e-01   8.5187100e-01   1.5317100e-01
   8.3949900e-01   1.4975200e-01   8.6444600e-01   1.5124300e-01   8.6551300e-01   1.5417900e-01   8.6590200e-01   1.4851300e-01
   8.3949900e-01   1.4975200e-01   8.6444600e-01   1.5124300e-01   8.6551300e-01   1.5417900e-01   8.6590200e-01   1.4851300e-01
   8.5100300e-01   1.4212800e-01   8.7812200e-01   1.4570400e-01   8.7917100e-01   1.4856000e-01   8.7982800e-01   1.4347100e-01
   8.5100300e-01   1.4212800e-01   8.7812200e-01   1.4570400e-01   8.7917100e-01   1.4856000e-01   8.7982800e-01   1.4347100e-01
   8.6233600e-01   1.3425200e-01   8.9168100e-01   1.3973700e-01   8.9270000e-01   1.4250200e-01   8.9363000e-01   1.3801300e-01
   8.6233600e-01   1.3425200e-01   8.9168100e-01   1.3973700e-01   8.9270000e-01   1.4250200e-01   8.9363000e-01   1.3801300e-01
   8.7349300e-01   1.2612700e-01   9.0510600e-01   1.3331400e-01   9.0608600e-01   1.3597700e-01   9.0728700e-01   1.3210200e-01
   8.7349300e-01   1.2612700e-01   9.0510600e-01   1.3331400e-01   9.0608600e-01   1.3597700e-01   9.0728700e-01   1.3210200e-01
   8.8446700e-01   1.1775800e-01   9.1838100e-01   1.2641100e-01   9.1930900e-01   1.2896100e-01   9.2077400e-01   1.2570200e-01
   8.8446700e-01   1.1775800e-01   9.1838100e-01   1.2641100e-01   9.1930900e-01   1.2896100e-01   9.2077400e-01   1.2570200e-01
   8.9525300e-01   1.0914800e-01   9.3149100e-01   1.1900300e-01   9.3235300e-01   1.2142700e-01   9.3406800e-01   1.1877700e-01
   8.9525300e-01   1.0914800e-01   9.3149100e-01   1.1900300e-01   9.3235300e-01   1.2142700e-01   9.3406800e-01   1.1877700e-01
   9.0584700e-01   1.0030300e-01   9.4441800e-01   1.1106700e-01   9.4519900e-01   1.1335100e-01   9.4714500e-01   1.1129100e-01
   9.0584700e-01   1.0030300e-01   9.4441800e-01   1.1106700e-01   9.4519900e-01   1.1335100e-01   9.4714500e-01   1.1129100e-01
   9.1624300e-01   9.1225600e-02   9.5714500e-01   1.0258200e-01   9.5783100e-01   1.0471200e-01   9.5998000e-01   1.0320900e-01
   9.1624300e-01   9.1225600e-02   9.5714500e-01   1.0258200e-01   9.5783100e-01   1.0471200e-01   9.5998000e-01   1.0320900e-01
   9.2643700e-01   8.1921000e-02   9.6965800e-01   9.3530100e-02   9.7023000e-01   9.5490800e-02   9.7255100e-01   9.4498200e-02
   9.2643700e-01   8.1921000e-02   9.6965800e-01   9.3530100e-02   9.7023000e-01   9.5490800e-02   9.7255100e-01   9.4498200e-02
   9.3642200e-01   7.2393600e-02   9.8193900e-01   8.3896500e-02   9.8238100e-01   8.5671400e-02   9.8483400e-01   8.5130300e-02
   9.3642200e-01   7.2393600e-02   9.8193900e-01   8.3896500e-02   9.8238100e-01   8.5671400e-02   9.8483400e-01   8.5130300e-02
   9.4619400e-01   6.2648100e-02   9.9397300e-01   7.3669700e-02   9.9426700e-01   7.5242000e-02   9.9680800e-01   7.5080000e-02
   9.4619400e-01   6.2648100e-02   9.9397300e-01   7.3669700e-02   9.9426700e-01   7.5242000e-02   9.9680800e-01   7.5080000e-02
   9.5574900e-01   5.2689100e-02   1.0057500e+00   6.2843300e-02   1.0058700e+00   6.4195700e-02   1.0084500e+00   6.4327800e-02
   9.5574900e-01   5.2689100e-02   1.0057500e+00   6.2843300e-02   1.0058700e+00   6.4195700e-02   1.0084500e+00   6.4327800e-02
   9.6508100e-01   4.2521600e-02   1.0172500e+00   5.1415200e-02   1.0171900e+00   5.2530100e-02   1.0197600e+00   5.2859800e-02
   9.6508100e-01   4.2521600e-02   1.0172500e+00   5.1415200e-02   1.0171900e+00   5.2530100e-02   1.0197600e+00   5.2859800e-02
   9.7418700e-01   3.2150400e-02   1.0284600e+00   3.9369500e-02   1.0282000e+00   4.0228500e-02   1.0307000e+00   4.0644500e-02
   9.7418700e-01   3.2150400e-02   1.0284600e+00   3.9369500e-02   1.0282000e+00   4.0228500e-02   1.0307000e+00   4.0644500e-02
   9.8306200e-01   2.1580900e-02   1.0393800e+00   2.6777800e-02   1.0389100e+00   2.7366400e-02   1.0413000e+00   2.7767100e-02
   9.8306200e-01   2.1580900e-02   1.0393800e+00   2.6777800e-02   1.0389100e+00   2.7366400e-02   1.0413000e+00   2.7767100e-02
   9.8479800e-01   1.9456400e-02   1.0415200e+00   2.4170000e-02   1.0410000e+00   2.4701300e-02   1.0433500e+00   2.5074400e-02
   9.8479800e-01   1.9456400e-02   1.0415200e+00   2.4170000e-02   1.0410000e+00   2.4701300e-02   1.0433500e+00   2.5074400e-02
   9.8652500e-01   1.7324500e-02   1.0436400e+00   2.1567700e-02   1.0430800e+00   2.2042200e-02   1.0454000e+00   2.2391000e-02
   9.8652500e-01   1.7324500e-02   1.0436400e+00   2.1567700e-02   1.0430800e+00   2.2042200e-02   1.0454000e+00   2.2391000e-02
   9.8824200e-01   1.5184800e-02   1.0457500e+00   1.8947600e-02   1.0451400e+00   1.9364800e-02   1.0474300e+00   1.9686300e-02
   9.8824200e-01   1.5184800e-02   1.0457500e+00   1.8947600e-02   1.0451400e+00   1.9364800e-02   1.0474300e+00   1.9686300e-02
   9.8995100e-01   1.3037900e-02   1.0478500e+00   1.6305600e-02   1.0471900e+00   1.6665000e-02   1.0494500e+00   1.6954600e-02
   9.8995100e-01   1.3037900e-02   1.0478500e+00   1.6305600e-02   1.0471900e+00   1.6665000e-02   1.0494500e+00   1.6954600e-02
   9.9164900e-01   1.0883200e-02   1.0499300e+00   1.3641600e-02   1.0492300e+00   1.3942500e-02   1.0514500e+00   1.4195600e-02
   9.9164900e-01   1.0883200e-02   1.0499300e+00   1.3641600e-02   1.0492300e+00   1.3942500e-02   1.0514500e+00   1.4195600e-02
   9.9333800e-01   8.7214000e-03   1.0520100e+00   1.0956200e-02   1.0512600e+00   1.1198100e-02   1.0534400e+00   1.1409900e-02
   9.9333800e-01   8.7214000e-03   1.0520100e+00   1.0956200e-02   1.0512600e+00   1.1198100e-02   1.0534400e+00   1.1409900e-02
   9.9501800e-01   6.5519000e-03   1.0540700e+00   8.2490500e-03   1.0532800e+00   8.4313000e-03   1.0554200e+00   8.5972200e-03
   9.9501800e-01   6.5519000e-03   1.0540700e+00   8.2490500e-03   1.0532800e+00   8.4313000e-03   1.0554200e+00   8.5972200e-03
   9.9668800e-01   4.3753100e-03   1.0561200e+00   5.5215700e-03   1.0552800e+00   5.6436800e-03   1.0573800e+00   5.7592900e-03
   9.9668800e-01   4.3753100e-03   1.0561200e+00   5.5215700e-03   1.0552800e+00   5.6436800e-03   1.0573800e+00   5.7592900e-03
   9.9834900e-01   2.1911500e-03   1.0581800e+00   2.7735600e-03   1.0573000e+00   2.8351100e-03   1.0593500e+00   2.8952900e-03
   9.9834900e-01   2.1911500e-03   1.0581800e+00   2.7735600e-03   1.0573000e+00   2.8351100e-03   1.0593500e+00   2.8952900e-03
   1.0000000e+00  -5.0759900e-08   1.0600800e+00  -6.4875400e-08   1.0591600e+00  -1.3651800e-07   1.0611800e+00  -2.2508400e-07
   1.0000000e+00  -5.0759900e-08   1.0600800e+00  -6.4875400e-08   1.0591600e+00  -1.3651800e-07   1.0611800e+00  -2.2508400e-07
   9.9834900e-01  -2.1912100e-03   1.0581800e+00  -2.7736400e-03   1.0573000e+00  -2.8353400e-03   1.0593500e+00  -2.8957000e-03
   9.9834900e-01  -2.1912100e-03   1.0581800e+00  -2.7736400e-03   1.0573000e+00  -2.8353400e-03   1.0593500e+00  -2.8957000e-03
   9.9668800e-01  -4.3753800e-03   1.0561200e+00  -5.5216500e-03   1.0552800e+00  -5.6439100e-03   1.0573800e+00  -5.7596900e-03
   9.9668800e-01  -4.3753800e-03   1.0561200e+00  -5.5216500e-03   1.0552800e+00  -5.6439100e-03   1.0573800e+00  -5.7596900e-03
   9.9501800e-01  -6.5519700e-03   1.0540700e+00  -8.2491300e-03   1.0532800e+00  -8.4315200e-03   1.0554200e+00  -8.5976300e-03
   9.9501800e-01  -6.5519700e-03   1.0540700e+00  -8.2491300e-03   1.0532800e+00  -8.4315200e-03   1.0554200e+00  -8.5976300e-03
   9.9333800e-01  -8.7214700e-03   1.0520100e+00  -1.0956300e-02   1.0512600e+00  -1.1198300e-02   1.0534400e+00  -1.1410300e-02
   9.9333800e-01  -8.7214700e-03   1.0520100e+00  -1.0956300e-02   1.0512600e+00  -1.1198300e-02   1.0534400e+00  -1.1410300e-02
   9.9164900e-01  -1.0883300e-02   1.0499300e+00  -1.3641700e-02   1.0492300e+00  -1.3942700e-02   1.0514500e+00  -1.4196000e-02
   9.9164900e-01  -1.0883300e-02   1.0499300e+00  -1.3641700e-02   1.0492300e+00  -1.3942700e-02   1.0514500e+00  -1.4196000e-02
   9.8995000e-01  -1.3038000e-02   1.0478500e+00  -1.6305700e-02   1.0471900e+00  -1.6665200e-02   1.0494500e+00  -1.6955000e-02
   9.8995000e-01  -1.3038000e-02   1.0478500e+00  -1.6305700e-02   1.0471900e+00  -1.6665200e-02   1.0494500e+00  -1.6955000e-02
   9.8824200e-01  -1.5184900e-02   1.0457500e+00  -1.8947600e-02   1.0451400e+00  -1.9365000e-02   1.0474300e+00  -1.9686700e-02
   9.8824200e-01  -1.5184900e-02   1.0457500e+00  -1.8947600e-02   1.0451400e+00  -1.9365000e-02   1.0474300e+00  -1.9686700e-02
   9.8652500e-01  -1.7324600e-02   1.0436400e+00  -2.1567800e-02   1.0430800e+00  -2.2042400e-02   1.0454000e+00  -2.2391400e-02
   9.8652500e-01  -1.7324600e-02   1.0436400e+00  -2.1567800e-02   1.0430800e+00  -2.2042400e-02   1.0454000e+00  -2.2391400e-02
   9.8479800e-01  -1.9456400e-02   1.0415200e+00  -2.4170100e-02   1.0410000e+00  -2.4701600e-02   1.0433500e+00  -2.5074900e-02
   9.8479800e-01  -1.9456400e-02   1.0415200e+00  -2.4170100e-02   1.0410000e+00  -2.4701600e-02   1.0433500e+00  -2.5074900e-02
   9.8306200e-01  -2.1581000e-02   1.0393800e+00  -2.6777900e-02   1.0389100e+00  -2.7366600e-02   1.0413000e+00  -2.7767500e-02
   9.8306200e-01  -2.1581000e-02   1.0393800e+00  -2.6777900e-02   1.0389100e+00  -2.7366600e-02   1.0413000e+00  -2.7767500e-02
   9.7418700e-01  -3.2150400e-02   1.0284600e+00  -3.9369500e-02   1.0282000e+00  -4.0228800e-02   1.0307000e+00  -4.0644900e-02
   9.7418700e-01  -3.2150400e-02   1.0284600e+00  -3.9369500e-02   1.0282000e+00  -4.0228800e-02   1.0307000e+00  -4.0644900e-02
   9.6508100e-01  -4.2521700e-02   1.0172500e+00  -5.1415200e-02   1.0171900e+00  -5.2530300e-02   1.0197600e+00  -5.2860300e-02
   9.6508100e-01  -4.2521700e-02   1.0172500e+00  -5.1415200e-02   1.0171900e+00  -5.2530300e-02   1.0197600e+00  -5.2860300e-02
   9.5574900e-01  -5.2689100e-02   1.0057500e+00  -6.2843300e-02   1.0058700e+00  -6.4196000e-02   1.0084500e+00  -6.4328200e-02
   9.5574900e-01  -5.2689100e-02   1.0057500e+00  -6.2843300e-02   1.0058700e+00  -6.4196000e-02   1.0084500e+00  -6.4328200e-02
   9.4619400e-01  -6.2648100e-02   9.9397300e-01  -7.3669700e-02   9.9426700e-01  -7.5242300e-02   9.9680800e-01  -7.5080400e-02
   9.4619400e-01  -6.2648100e-02   9.9397300e-01  -7.3669700e-02   9.9426700e-01  -7.5242300e-02   9.9680800e-01  -7.5080400e-02
   9.3642200e-01  -7.2393700e-02   9.8193900e-01  -8.3896500e-02   9.8238100e-01  -8.5671600e-02   9.8483400e-01  -8.5130800e-02
   9.3642200e-01  -7.2393700e-02   9.8193900e-01  -8.3896500e-02   9.8238100e-01  -8.5671600e-02   9.8483400e-01  -8.5130800e-02
   9.2643600e-01  -8.1921000e-02   9.6965800e-01  -9.3530200e-02   9.7023000e-01  -9.5491100e-02   9.7255100e-01  -9.4498700e-02
   9.2643600e-01  -8.1921000e-02   9.6965800e-01  -9.3530200e-02   9.7023000e-01  -9.5491100e-02   9.7255100e-01  -9.4498700e-02
   9.1624300e-01  -9.1225600e-02   9.5714500e-01  -1.0258200e-01   9.5783100e-01  -1.0471200e-01   9.5998000e-01  -1.0320900e-01
   9.1624300e-01  -9.1225600e-02   9.5714500e-01  -1.0258200e-01   9.5783100e-01  -1.0471200e-01   9.5998000e-01  -1.0320900e-01
   9.0584700e-01  -1.0030300e-01   9.4441700e-01  -1.1106700e-01   9.4519900e-01  -1.1335100e-01   9.4714500e-01  -1.1129100e-01
   9.0584700e-01  -1.0030300e-01   9.4441700e-01  -1.1106700e-01   9.4519900e-01  -1.1335100e-01   9.4714500e-01  -1.1129100e-01
   8.9525300e-01  -1.0914800e-01   9.3149000e-01  -1.1900300e-01   9.3235300e-01  -1.2142700e-01   9.3406800e-01  -1.1877800e-01
   8.9525300e-01  -1.0914800e-01   9.3149000e-01  -1.1900300e-01   9.3235300e-01  -1.2142700e-01   9.3406800e-01  -1.1877800e-01
   8.8446700e-01  -1.1775800e-01   9.1838100e-01  -1.2641100e-01   9.1930900e-01  -1.2896100e-01   9.2077400e-01  -1.2570300e-01
   8.8446700e-01  -1.1775800e-01   9.1838100e-01  -1.2641100e-01   9.1930900e-01  -1.2896100e-01   9.2077400e-01  -1.2570300e-01
   8.7349300e-01  -1.2612700e-01   9.0510500e-01  -1.3331400e-01   9.0608600e-01  -1.3597800e-01   9.0728700e-01  -1.3210300e-01
   8.7349300e-01  -1.2612700e-01   9.0510500e-01  -1.3331400e-01   9.0608600e-01  -1.3597800e-01   9.0728700e-01  -1.3210300e-01
   8.6233600e-01  -1.3425200e-01   8.9168100e-01  -1.3973700e-01   8.9270000e-01  -1.4250200e-01   8.9363100e-01  -1.3801400e-01
   8.6233600e-01  -1.3425200e-01   8.9168100e-01  -1.3973700e-01   8.9270000e-01  -1.4250200e-01   8.9363100e-01  -1.3801400e-01
   8.5100300e-01  -1.4212800e-01   8.7812200e-01  -1.4570400e-01   8.7917100e-01  -1.4856000e-01   8.7982800e-01  -1.4347200e-01
   8.5100300e-01  -1.4212800e-01   8.7812200e-01  -1.4570400e-01   8.7917100e-01  -1.4856000e-01   8.7982800e-01  -1.4347200e-01
   8.3949900e-01  -1.4975200e-01   8.6444600e-01  -1.5124300e-01   8.6551300e-01  -1.5418000e-01   8.6590200e-01  -1.4851300e-01
   8.3949900e-01  -1.4975200e-01   8.6444600e-01  -1.5124300e-01   8.6551300e-01  -1.5418000e-01   8.6590200e-01  -1.4851300e-01
   8.2783000e-01  -1.5712100e-01   8.5066800e-01  -1.5637800e-01   8.5174500e-01  -1.5938600e-01   8.5187200e-01  -1.5317200e-01
   8.2783000e-01  -1.5712100e-01   8.5066800e-01  -1.5637800e-01   8.5174500e-01  -1.5938600e-01   8.5187200e-01  -1.5317200e-01
   8.1600000e-01  -1.6423000e-01   8.3680100e-01  -1.6113700e-01   8.3788000e-01  -1.6420700e-01   8.3775700e-01  -1.5748000e-01
   8.1600000e-01  -1.6423000e-01   8.3680100e-01  -1.6113700e-01   8.3788000e-01  -1.6420700e-01   8.3775700e-01  -1.5748000e-01
   8.0401700e-01  -1.7107600e-01   8.2285900e-01  -1.6554300e-01   8.2393400e-01  -1.6866900e-01   8.2357600e-01  -1.6146900e-01
   8.0401700e-01  -1.7107600e-01   8.2285900e-01  -1.6554300e-01   8.2393400e-01  -1.6866900e-01   8.2357600e-01  -1.6146900e-01
   7.9188500e-01  -1.7765600e-01   8.0885600e-01  -1.6962200e-01   8.0992100e-01  -1.7279500e-01   8.0934500e-01  -1.6516700e-01
   7.9188500e-01  -1.7765600e-01   8.0885600e-01  -1.6962200e-01   8.0992100e-01  -1.7279500e-01   8.0934500e-01  -1.6516700e-01
   7.7961100e-01  -1.8396600e-01   7.9480400e-01  -1.7339700e-01   7.9585400e-01  -1.7660900e-01   7.9507800e-01  -1.6860100e-01
   7.7961100e-01  -1.8396600e-01   7.9480400e-01  -1.7339700e-01   7.9585400e-01  -1.7660900e-01   7.9507800e-01  -1.6860100e-01
   7.6720000e-01  -1.9000400e-01   7.8071200e-01  -1.7689100e-01   7.8174400e-01  -1.8013500e-01   7.8078900e-01  -1.7179500e-01
   7.6720000e-01  -1.9000400e-01   7.8071200e-01  -1.7689100e-01   7.8174400e-01  -1.8013500e-01   7.8078900e-01  -1.7179500e-01
   7.5465900e-01  -1.9576600e-01   7.6659200e-01  -1.8012300e-01   7.6760300e-01  -1.8339400e-01   7.6648800e-01  -1.7477100e-01
   7.5465900e-01  -1.9576600e-01   7.6659200e-01  -1.8012300e-01   7.6760300e-01  -1.8339400e-01   7.6648800e-01  -1.7477100e-01
   7.4199400e-01  -2.0125000e-01   7.5245300e-01  -1.8311400e-01   7.5344100e-01  -1.8640300e-01   7.5218600e-01  -1.7754800e-01
   7.4199400e-01  -2.0125000e-01   7.5245300e-01  -1.8311400e-01   7.5344100e-01  -1.8640300e-01   7.5218600e-01  -1.7754800e-01
   7.2921100e-01  -2.0645300e-01   7.3830300e-01  -1.8588000e-01   7.3926600e-01  -1.8918200e-01   7.3789200e-01  -1.8014400e-01
   7.2921100e-01  -2.0645300e-01   7.3830300e-01  -1.8588000e-01   7.3926600e-01  -1.8918200e-01   7.3789200e-01  -1.8014400e-01
   7.1631700e-01  -2.1137200e-01   7.2414900e-01  -1.8843900e-01   7.2508600e-01  -1.9174600e-01   7.2361300e-01  -1.8257200e-01
   7.1631700e-01  -2.1137200e-01   7.2414900e-01  -1.8843900e-01   7.2508600e-01  -1.9174600e-01   7.2361300e-01  -1.8257200e-01
   7.0331600e-01  -2.1600500e-01   7.0999800e-01  -1.9080500e-01   7.1090800e-01  -1.9410900e-01   7.0935400e-01  -1.8484600e-01
   7.0331600e-01  -2.1600500e-01   7.0999800e-01  -1.9080500e-01   7.1090800e-01  -1.9410900e-01   7.0935400e-01  -1.8484600e-01
   6.9021700e-01  -2.2035100e-01   6.9585400e-01  -1.9299000e-01   6.9673900e-01  -1.9628500e-01   6.9512100e-01  -1.8697700e-01
   6.9021700e-01  -2.2035100e-01   6.9585400e-01  -1.9299000e-01   6.9673900e-01  -1.9628500e-01   6.9512100e-01  -1.8697700e-01
   6.7702500e-01  -2.2440600e-01   6.8172400e-01  -1.9500600e-01   6.8258300e-01  -1.9828400e-01   6.8091700e-01  -1.8897300e-01
   6.7702500e-01  -2.2440600e-01   6.8172400e-01  -1.9500600e-01   6.8258300e-01  -1.9828400e-01   6.8091700e-01  -1.8897300e-01
   6.6374700e-01  -2.2816800e-01   6.6760900e-01  -1.9686300e-01   6.6844400e-01  -2.0011600e-01   6.6674400e-01  -1.9084100e-01
   6.6374700e-01  -2.2816800e-01   6.6760900e-01  -1.9686300e-01   6.6844400e-01  -2.0011600e-01   6.6674400e-01  -1.9084100e-01
   6.5038800e-01  -2.3163700e-01   6.5351400e-01  -1.9856900e-01   6.5432600e-01  -2.0178800e-01   6.5260400e-01  -1.9258800e-01
   6.5038800e-01  -2.3163700e-01   6.5351400e-01  -1.9856900e-01   6.5432600e-01  -2.0178800e-01   6.5260400e-01  -1.9258800e-01
   6.3695700e-01  -2.3481000e-01   6.3943900e-01  -2.0013000e-01   6.4023000e-01  -2.0330600e-01   6.3849800e-01  -1.9421500e-01
   6.3695700e-01  -2.3481000e-01   6.3943900e-01  -2.0013000e-01   6.4023000e-01  -2.0330600e-01   6.3849800e-01  -1.9421500e-01
   6.2345800e-01  -2.3768500e-01   6.2538700e-01  -2.0155200e-01   6.2616000e-01  -2.0467700e-01   6.2442500e-01  -1.9572700e-01
   6.2345800e-01  -2.3768500e-01   6.2538700e-01  -2.0155200e-01   6.2616000e-01  -2.0467700e-01   6.2442500e-01  -1.9572700e-01
   6.0990000e-01  -2.4026200e-01   6.1135700e-01  -2.0283900e-01   6.1211400e-01  -2.0590300e-01   6.1038500e-01  -1.9712500e-01
   6.0990000e-01  -2.4026200e-01   6.1135700e-01  -2.0283900e-01   6.1211400e-01  -2.0590300e-01   6.1038500e-01  -1.9712500e-01
   5.9628800e-01  -2.4253800e-01   5.9735000e-01  -2.0399300e-01   5.9809400e-01  -2.0698700e-01   5.9637400e-01  -1.9840800e-01
   5.9628800e-01  -2.4253800e-01   5.9735000e-01  -2.0399300e-01   5.9809400e-01  -2.0698700e-01   5.9637400e-01  -1.9840800e-01
   5.8262800e-01  -2.4451400e-01   5.8336400e-01  -2.0501800e-01   5.8410000e-01  -2.0793100e-01   5.8239100e-01  -1.9957700e-01
   5.8262800e-01  -2.4451400e-01   5.8336400e-01  -2.0501800e-01   5.8410000e-01  -2.0793100e-01   5.8239100e-01  -1.9957700e-01
   5.6892900e-01  -2.4618700e-01   5.6939900e-01  -2.0591200e-01   5.7012900e-01  -2.0873400e-01   5.6843300e-01  -2.0062900e-01
   5.6892900e-01  -2.4618700e-01   5.6939900e-01  -2.0591200e-01   5.7012900e-01  -2.0873400e-01   5.6843300e-01  -2.0062900e-01
   5.5519600e-01  -2.4755800e-01   5.5545100e-01  -2.0667700e-01   5.5618000e-01  -2.0939600e-01   5.5449700e-01  -2.0156300e-01
   5.5519600e-01  -2.4755800e-01   5.5545100e-01  -2.0667700e-01   5.5618000e-01  -2.0939600e-01   5.5449700e-01  -2.0156300e-01
   5.4143600e-01  -2.4862500e-01   5.4152000e-01  -2.0731100e-01   5.4225200e-01  -2.0991500e-01   5.4057700e-01  -2.0237700e-01
   5.4143600e-01  -2.4862500e-01   5.4152000e-01  -2.0731100e-01   5.4225200e-01  -2.0991500e-01   5.4057700e-01  -2.0237700e-01
   5.2765600e-01  -2.4938800e-01   5.2760100e-01  -2.0781200e-01   5.2834200e-01  -2.1029100e-01   5.2667000e-01  -2.0306800e-01
   5.2765600e-01  -2.4938800e-01   5.2760100e-01  -2.0781200e-01   5.2834200e-01  -2.1029100e-01   5.2667000e-01  -2.0306800e-01
   5.1386200e-01  -2.4984600e-01   5.1369300e-01  -2.0818000e-01   5.1444800e-01  -2.1052100e-01   5.1277200e-01  -2.0363200e-01
   5.1386200e-01  -2.4984600e-01   5.1369300e-01  -2.0818000e-01   5.1444800e-01  -2.1052100e-01   5.1277200e-01  -2.0363200e-01
   5.0006200e-01  -2.5000000e-01   4.9979200e-01  -2.0841200e-01   5.0056600e-01  -2.1060300e-01   4.9887800e-01  -2.0406900e-01
   5.0006200e-01  -2.5000000e-01   4.9979200e-01  -2.0841200e-01   5.0056600e-01  -2.1060300e-01   4.9887800e-01  -2.0406900e-01
   4.8626100e-01  -2.4984900e-01   4.8589500e-01  -2.0850600e-01   4.8669400e-01  -2.1053400e-01   4.8498400e-01  -2.0437400e-01
   4.8626100e-01  -2.4984900e-01   4.8589500e-01  -2.0850600e-01   4.8669400e-01  -2.1053400e-01   4.8498400e-01  -2.0437400e-01
   4.7246800e-01  -2.4939300e-01   4.7199900e-01  -2.0845900e-01   4.7283000e-01  -2.1031200e-01   4.7108400e-01  -2.0454600e-01
   4.7246800e-01  -2.4939300e-01   4.7199900e-01  -2.0845900e-01   4.7283000e-01  -2.1031200e-01   4.7108400e-01  -2.0454600e-01
   4.5868700e-01  -2.4863300e-01   4.5810000e-01  -2.0826900e-01   4.5897000e-01  -2.0993500e-01   4.5717400e-01  -2.0458300e-01
   4.5868700e-01  -2.4863300e-01   4.5810000e-01  -2.0826900e-01   4.5897000e-01  -2.0993500e-01   4.5717400e-01  -2.0458300e-01
   4.4492700e-01  -2.4756900e-01   4.4419700e-01  -2.0793500e-01   4.4511100e-01  -2.0940000e-01   4.4325100e-01  -2.0448300e-01
   4.4492700e-01  -2.4756900e-01   4.4419700e-01  -2.0793500e-01   4.4511100e-01  -2.0940000e-01   4.4325100e-01  -2.0448300e-01
   4.3119400e-01  -2.4620100e-01   4.3028600e-01  -2.0745200e-01   4.3125200e-01  -2.0870500e-01   4.2931000e-01  -2.0424300e-01
   4.3119400e-01  -2.4620100e-01   4.3028600e-01  -2.0745200e-01   4.3125200e-01  -2.0870500e-01   4.2931000e-01  -2.0424300e-01
   4.1749400e-01  -2.4453000e-01   4.1636400e-01  -2.0681900e-01   4.1739000e-01  -2.0784800e-01   4.1534900e-01  -2.0386200e-01
   4.1749400e-01  -2.4453000e-01   4.1636400e-01  -2.0681900e-01   4.1739000e-01  -2.0784800e-01   4.1534900e-01  -2.0386200e-01
   4.0383500e-01  -2.4255700e-01   4.0243100e-01  -2.0603200e-01   4.0352400e-01  -2.0682600e-01   4.0136400e-01  -2.0333800e-01
   4.0383500e-01  -2.4255700e-01   4.0243100e-01  -2.0603200e-01   4.0352400e-01  -2.0682600e-01   4.0136400e-01  -2.0333800e-01
   3.9022200e-01  -2.4028300e-01   3.8848500e-01  -2.0508700e-01   3.8965200e-01  -2.0563600e-01   3.8735200e-01  -2.0266600e-01
   3.9022200e-01  -2.4028300e-01   3.8848500e-01  -2.0508700e-01   3.8965200e-01  -2.0563600e-01   3.8735200e-01  -2.0266600e-01
   3.7666300e-01  -2.3771000e-01   3.7452500e-01  -2.0397900e-01   3.7577400e-01  -2.0427300e-01   3.7331300e-01  -2.0184400e-01
   3.7666300e-01  -2.3771000e-01   3.7452500e-01  -2.0397900e-01   3.7577400e-01  -2.0427300e-01   3.7331300e-01  -2.0184400e-01
   3.6316400e-01  -2.3483700e-01   3.6055000e-01  -2.0270400e-01   3.6188900e-01  -2.0273400e-01   3.5924500e-01  -2.0086800e-01
   3.6316400e-01  -2.3483700e-01   3.6055000e-01  -2.0270400e-01   3.6188900e-01  -2.0273400e-01   3.5924500e-01  -2.0086800e-01
   3.4973200e-01  -2.3166700e-01   3.4656100e-01  -2.0125500e-01   3.4799700e-01  -2.0101500e-01   3.4514800e-01  -1.9973100e-01
   3.4973200e-01  -2.3166700e-01   3.4656100e-01  -2.0125500e-01   3.4799700e-01  -2.0101500e-01   3.4514800e-01  -1.9973100e-01
   3.3637300e-01  -2.2820100e-01   3.3255900e-01  -1.9962600e-01   3.3409900e-01  -1.9910800e-01   3.3102200e-01  -1.9842900e-01
   3.3637300e-01  -2.2820100e-01   3.3255900e-01  -1.9962600e-01   3.3409900e-01  -1.9910800e-01   3.3102200e-01  -1.9842900e-01
   3.2309400e-01  -2.2444100e-01   3.1854500e-01  -1.9780900e-01   3.2019600e-01  -1.9700900e-01   3.1686800e-01  -1.9695400e-01
   3.2309400e-01  -2.2444100e-01   3.1854500e-01  -1.9780900e-01   3.2019600e-01  -1.9700900e-01   3.1686800e-01  -1.9695400e-01
   3.0990100e-01  -2.2038800e-01   3.0452300e-01  -1.9579400e-01   3.0629100e-01  -1.9471100e-01   3.0269000e-01  -1.9529800e-01
   3.0990100e-01  -2.2038800e-01   3.0452300e-01  -1.9579400e-01   3.0629100e-01  -1.9471100e-01   3.0269000e-01  -1.9529800e-01
   2.9680100e-01  -2.1604600e-01   2.9049300e-01  -1.9357400e-01   2.9238400e-01  -1.9220400e-01   2.8848900e-01  -1.9345100e-01
   2.9680100e-01  -2.1604600e-01   2.9049300e-01  -1.9357400e-01   2.9238400e-01  -1.9220400e-01   2.8848900e-01  -1.9345100e-01
   2.8380000e-01  -2.1141500e-01   2.7646100e-01  -1.9113600e-01   2.7848100e-01  -1.8948200e-01   2.7427100e-01  -1.9140200e-01
   2.8380000e-01  -2.1141500e-01   2.7646100e-01  -1.9113600e-01   2.7848100e-01  -1.8948200e-01   2.7427100e-01  -1.9140200e-01
   2.7090400e-01  -2.0649800e-01   2.6243100e-01  -1.8847000e-01   2.6458300e-01  -1.8653400e-01   2.6003900e-01  -1.8913900e-01
   2.7090400e-01  -2.0649800e-01   2.6243100e-01  -1.8847000e-01   2.6458300e-01  -1.8653400e-01   2.6003900e-01  -1.8913900e-01
   2.5812000e-01  -2.0129800e-01   2.4840800e-01  -1.8556300e-01   2.5069500e-01  -1.8335100e-01   2.4580100e-01  -1.8664900e-01
   2.5812000e-01  -2.0129800e-01   2.4840800e-01  -1.8556300e-01   2.5069500e-01  -1.8335100e-01   2.4580100e-01  -1.8664900e-01
   2.4545400e-01  -1.9581600e-01   2.3439700e-01  -1.8240100e-01   2.3682300e-01  -1.7992000e-01   2.3156300e-01  -1.8391500e-01
   2.4545400e-01  -1.9581600e-01   2.3439700e-01  -1.8240100e-01   2.3682300e-01  -1.7992000e-01   2.3156300e-01  -1.8391500e-01
   2.3291200e-01  -1.9005700e-01   2.2040500e-01  -1.7897000e-01   2.2297100e-01  -1.7623100e-01   2.1733300e-01  -1.8092200e-01
   2.3291200e-01  -1.9005700e-01   2.2040500e-01  -1.7897000e-01   2.2297100e-01  -1.7623100e-01   2.1733300e-01  -1.8092200e-01
   2.2050000e-01  -1.8402100e-01   2.0643900e-01  -1.7525300e-01   2.0914500e-01  -1.7227100e-01   2.0312300e-01  -1.7764900e-01
   2.2050000e-01  -1.8402100e-01   2.0643900e-01  -1.7525300e-01   2.0914500e-01  -1.7227100e-01   2.0312300e-01  -1.7764900e-01
   2.0822500e-01  -1.7771300e-01   1.9250800e-01  -1.7123600e-01   1.9535200e-01  -1.6802500e-01   1.8894100e-01  -1.7407800e-01
   2.0822500e-01  -1.7771300e-01   1.9250800e-01  -1.7123600e-01   1.9535200e-01  -1.6802500e-01   1.8894100e-01  -1.7407800e-01
   1.9609200e-01  -1.7113600e-01   1.7861900e-01  -1.6689900e-01   1.8159800e-01  -1.6347900e-01   1.7480100e-01  -1.7018600e-01
   1.9609200e-01  -1.7113600e-01   1.7861900e-01  -1.6689900e-01   1.8159800e-01  -1.6347900e-01   1.7480100e-01  -1.7018600e-01
   1.8410700e-01  -1.6429200e-01   1.6478300e-01  -1.6222600e-01   1.6789200e-01  -1.5861900e-01   1.6071700e-01  -1.6594800e-01
   1.8410700e-01  -1.6429200e-01   1.6478300e-01  -1.6222600e-01   1.6789200e-01  -1.5861900e-01   1.6071700e-01  -1.6594800e-01
   1.7227600e-01  -1.5718600e-01   1.5101000e-01  -1.5719600e-01   1.5424200e-01  -1.5342800e-01   1.4670200e-01  -1.6134100e-01
   1.7227600e-01  -1.5718600e-01   1.5101000e-01  -1.5719600e-01   1.5424200e-01  -1.5342800e-01   1.4670200e-01  -1.6134100e-01
   1.6060500e-01  -1.4982000e-01   1.3731000e-01  -1.5179000e-01   1.4065700e-01  -1.4789000e-01   1.3277300e-01  -1.5633800e-01
   1.6060500e-01  -1.4982000e-01   1.3731000e-01  -1.5179000e-01   1.4065700e-01  -1.4789000e-01   1.3277300e-01  -1.5633800e-01
   1.4909900e-01  -1.4219800e-01   1.2369600e-01  -1.4598900e-01   1.2714700e-01  -1.4198900e-01   1.1894800e-01  -1.5090900e-01
   1.4909900e-01  -1.4219800e-01   1.2369600e-01  -1.4598900e-01   1.2714700e-01  -1.4198900e-01   1.1894800e-01  -1.5090900e-01
   1.3776500e-01  -1.3432400e-01   1.1017900e-01  -1.3977200e-01   1.1372100e-01  -1.3570600e-01   1.0524600e-01  -1.4502600e-01
   1.3776500e-01  -1.3432400e-01   1.1017900e-01  -1.3977200e-01   1.1372100e-01  -1.3570600e-01   1.0524600e-01  -1.4502600e-01
   1.2660700e-01  -1.2620100e-01   9.6772900e-02  -1.3311800e-01   1.0039100e-01  -1.2902600e-01   9.1687200e-02  -1.3866000e-01
   1.2660700e-01  -1.2620100e-01   9.6772900e-02  -1.3311800e-01   1.0039100e-01  -1.2902600e-01   9.1687200e-02  -1.3866000e-01
   1.1563100e-01  -1.1783400e-01   8.3491100e-02  -1.2600900e-01   8.7168000e-02  -1.2193200e-01   7.8293000e-02  -1.3177800e-01
   1.1563100e-01  -1.1783400e-01   8.3491100e-02  -1.2600900e-01   8.7168000e-02  -1.2193200e-01   7.8293000e-02  -1.3177800e-01
   1.0484300e-01  -1.0922700e-01   7.0348200e-02  -1.1842300e-01   7.4065000e-02  -1.1440600e-01   6.5085800e-02  -1.2435200e-01
   1.0484300e-01  -1.0922700e-01   7.0348200e-02  -1.1842300e-01   7.4065000e-02  -1.1440600e-01   6.5085800e-02  -1.2435200e-01
   9.4246800e-02  -1.0038300e-01   5.7359200e-02  -1.1034400e-01   6.1094700e-02  -1.0643200e-01   5.2088900e-02  -1.1635000e-01
   9.4246800e-02  -1.0038300e-01   5.7359200e-02  -1.1034400e-01   6.1094700e-02  -1.0643200e-01   5.2088900e-02  -1.1635000e-01
   8.3848900e-02  -9.1308100e-02   4.4539500e-02  -1.0175300e-01   4.8271100e-02  -9.7997500e-02   3.9325800e-02  -1.0774400e-01
   8.3848900e-02  -9.1308100e-02   4.4539500e-02  -1.0175300e-01   4.8271100e-02  -9.7997500e-02   3.9325800e-02  -1.0774400e-01
   7.3654000e-02  -8.2005500e-02   3.1905200e-02  -9.2636700e-02   3.5608700e-02  -8.9087600e-02   2.6820400e-02  -9.8506500e-02
   7.3654000e-02  -8.2005500e-02   3.1905200e-02  -9.2636700e-02   3.5608700e-02  -8.9087600e-02   2.6820400e-02  -9.8506500e-02
   6.3667000e-02  -7.2480100e-02   1.9472200e-02  -8.2981200e-02   2.3122500e-02  -7.9691500e-02   1.4595300e-02  -8.8613400e-02
   6.3667000e-02  -7.2480100e-02   1.9472200e-02  -8.2981200e-02   2.3122500e-02  -7.9691500e-02   1.4595300e-02  -8.8613400e-02
   5.3892700e-02  -6.2736500e-02   7.2569700e-03  -7.2777000e-02   1.0828200e-02  -6.9800300e-02   2.6725200e-03  -7.8043900e-02
   5.3892700e-02  -6.2736500e-02   7.2569700e-03  -7.2777000e-02   1.0828200e-02  -6.9800300e-02   2.6725200e-03  -7.8043900e-02
   4.4336000e-02  -5.2779500e-02  -4.7246100e-03  -6.2017800e-02  -1.2583000e-03  -5.9408200e-02  -8.9284700e-03  -6.6782300e-02
   4.4336000e-02  -5.2779500e-02  -4.7246100e-03  -6.2017800e-02  -1.2583000e-03  -5.9408200e-02  -8.9284700e-03  -6.6782300e-02
   3.5001400e-02  -4.2613800e-02  -1.6456400e-02  -5.0700900e-02  -1.3120200e-02  -4.8512100e-02  -2.0190600e-02  -5.4817400e-02
   3.5001400e-02  -4.2613800e-02  -1.6456400e-02  -5.0700900e-02  -1.3120200e-02  -4.8512100e-02  -2.0190600e-02  -5.4817400e-02
   2.5893600e-02  -3.2244500e-02  -2.7920300e-02  -3.8811000e-02  -2.4739100e-02  -3.7098300e-02  -3.1094400e-02  -4.2120500e-02
   2.5893600e-02  -3.2244500e-02  -2.7920300e-02  -3.8811000e-02  -2.4739100e-02  -3.7098300e-02  -3.1094400e-02  -4.2120500e-02
   1.7017000e-02  -2.1676700e-02  -3.9117300e-02  -2.6410300e-02  -3.6111300e-02  -2.5218300e-02  -4.1653800e-02  -2.8777100e-02
   1.7017000e-02  -2.1676700e-02  -3.9117300e-02  -2.6410300e-02  -3.6111300e-02  -2.5218300e-02  -4.1653800e-02  -2.8777100e-02
   1.5272500e-02  -1.9543000e-02  -4.1317500e-02  -2.3837400e-02  -3.8351100e-02  -2.2759800e-02  -4.3708900e-02  -2.5983400e-02
   1.5272500e-02  -1.9543000e-02  -4.1317500e-02  -2.3837400e-02  -3.8351100e-02  -2.2759800e-02  -4.3708900e-02  -2.5983400e-02
   1.3537400e-02  -1.7401700e-02  -4.3503200e-02  -2.1268000e-02  -4.0575100e-02  -2.0303400e-02  -4.5755400e-02  -2.3197200e-02
   1.3537400e-02  -1.7401700e-02  -4.3503200e-02  -2.1268000e-02  -4.0575100e-02  -2.0303400e-02  -4.5755400e-02  -2.3197200e-02
   1.1811800e-02  -1.5252800e-02  -4.5679400e-02  -1.8681700e-02  -4.2790200e-02  -1.7831300e-02  -4.7789700e-02  -2.0390400e-02
   1.1811800e-02  -1.5252800e-02  -4.5679400e-02  -1.8681700e-02  -4.2790200e-02  -1.7831300e-02  -4.7789700e-02  -2.0390400e-02
   1.0095600e-02  -1.3096200e-02  -4.7843900e-02  -1.6074600e-02  -4.4994200e-02  -1.5340100e-02  -4.9809600e-02  -1.7556800e-02
   1.0095600e-02  -1.3096200e-02  -4.7843900e-02  -1.6074600e-02  -4.4994200e-02  -1.5340100e-02  -4.9809600e-02  -1.7556800e-02
   8.3890400e-03  -1.0932100e-02  -4.9996400e-02  -1.3446700e-02  -4.7187000e-02  -1.2830100e-02  -5.1815100e-02  -1.4696500e-02
   8.3890400e-03  -1.0932100e-02  -4.9996400e-02  -1.3446700e-02  -4.7187000e-02  -1.2830100e-02  -5.1815100e-02  -1.4696500e-02
   6.6919900e-03  -8.7605600e-03  -5.2137000e-02  -1.0798400e-02  -4.9368500e-02  -1.0301400e-02  -5.3806300e-02  -1.1809700e-02
   6.6919900e-03  -8.7605600e-03  -5.2137000e-02  -1.0798400e-02  -4.9368500e-02  -1.0301400e-02  -5.3806300e-02  -1.1809700e-02
   5.0045400e-03  -6.5815200e-03  -5.4265800e-02  -8.1296000e-03  -5.1538700e-02  -7.7539300e-03  -5.5783300e-02  -8.8965900e-03
   5.0045400e-03  -6.5815200e-03  -5.4265800e-02  -8.1296000e-03  -5.1538700e-02  -7.7539300e-03  -5.5783300e-02  -8.8965900e-03
   3.3267000e-03  -4.3950600e-03  -5.6385400e-02  -5.4413300e-03  -5.3700800e-02  -5.1886000e-03  -5.7747500e-02  -5.9586300e-03
   3.3267000e-03  -4.3950600e-03  -5.6385400e-02  -5.4413300e-03  -5.3700800e-02  -5.1886000e-03  -5.7747500e-02  -5.9586300e-03
   1.6585300e-03  -2.2012200e-03  -5.8520500e-02  -2.7334800e-03  -5.5880900e-02  -2.6050900e-03  -5.9716200e-02  -2.9953100e-03
   1.6585300e-03  -2.2012200e-03  -5.8520500e-02  -2.7334800e-03  -5.5880900e-02  -2.6050900e-03  -5.9716200e-02  -2.9953100e-03
   3.8113400e-08  -5.0771600e-08  -6.0457300e-02  -1.3301500e-06  -5.7845000e-02  -4.1565200e-08  -6.1551700e-02  -2.7765300e-08
   3.8113400e-08  -5.0771600e-08  -6.0457300e-02  -1.3301500e-06  -5.7845000e-02  -4.1565200e-08  -6.1551700e-02  -2.7765300e-08
   1.6584800e-03   2.2011600e-03  -5.8520600e-02   2.7308700e-03  -5.5881000e-02   2.6050500e-03  -5.9716300e-02   2.9953000e-03


==> data/pointed_oval_shapes_without_constraint.dat <==
   1.6295000e-02   4.6794000e-07   3.1127200e-02   1.3559980e-04
   1.6295000e-02   4.6794000e-07   3.1127200e-02   1.3559980e-04
   1.7953900e-02   1.4607680e-04   3.2798000e-02   2.1996800e-04
   1.7953900e-02   1.4607680e-04   3.2798000e-02   2.1996800e-04
   1.9623400e-02   2.4252600e-04   3.4480800e-02   3.0547800e-04
   1.9623400e-02   2.4252600e-04   3.4480800e-02   3.0547800e-04
   2.1303800e-02   3.4018000e-04   3.6175700e-02   3.8867600e-04
   2.1303800e-02   3.4018000e-04   3.6175700e-02   3.8867600e-04
   2.2995200e-02   4.3554200e-04   3.7882500e-02   4.6700000e-04
   2.2995200e-02   4.3554200e-04   3.7882500e-02   4.6700000e-04
   2.4697700e-02   5.2647000e-04   3.9601200e-02   5.4136200e-04
   2.4697700e-02   5.2647000e-04   3.9601200e-02   5.4136200e-04
   2.6411200e-02   6.1379800e-04   4.1331800e-02   6.1281200e-04
   2.6411200e-02   6.1379800e-04   4.1331800e-02   6.1281200e-04
   2.8136000e-02   6.9845600e-04   4.3074100e-02   6.8232600e-04
   2.8136000e-02   6.9845600e-04   4.3074100e-02   6.8232600e-04
   2.9871900e-02   7.8134000e-04   4.4827900e-02   7.5079800e-04
   2.9871900e-02   7.8134000e-04   4.4827900e-02   7.5079800e-04
   3.1618900e-02   8.6332800e-04   4.6587200e-02   8.1676600e-04
   3.1618900e-02   8.6332800e-04   4.6587200e-02   8.1676600e-04
   3.3370000e-02   9.4348200e-04   5.5592200e-02   1.1768360e-03
   3.3370000e-02   9.4348200e-04   5.5592200e-02   1.1768360e-03
   4.2339200e-02   1.3704460e-03   6.4863800e-02   1.5193820e-03
   4.2339200e-02   1.3704460e-03   6.4863800e-02   1.5193820e-03
   5.1587000e-02   1.7732600e-03   7.4380300e-02   1.8316000e-03
   5.1587000e-02   1.7732600e-03   7.4380300e-02   1.8316000e-03
   6.1101500e-02   2.1344200e-03   8.4121600e-02   2.1144200e-03
   6.1101500e-02   2.1344200e-03   8.4121600e-02   2.1144200e-03
   7.0863200e-02   2.4543000e-03   9.4069200e-02   2.3683400e-03
   7.0863200e-02   2.4543000e-03   9.4069200e-02   2.3683400e-03
   8.0852700e-02   2.7337800e-03   1.0420900e-01   2.5938400e-03
   8.0852700e-02   2.7337800e-03   1.0420900e-01   2.5938400e-03
   9.1053200e-02   2.9741600e-03   1.1452700e-01   2.7919600e-03
   9.1053200e-02   2.9741600e-03   1.1452700e-01   2.7919600e-03
   1.0144900e-01   3.1772200e-03   1.2501100e-01   2.9640200e-03
   1.0144900e-01   3.1772200e-03   1.2501100e-01   2.9640200e-03
   1.1202700e-01   3.3449400e-03   1.3565000e-01   3.1114000e-03
   1.1202700e-01   3.3449400e-03   1.3565000e-01   3.1114000e-03
   1.2277300e-01   3.4795800e-03   1.4643300e-01   3.2358600e-03
   1.2277300e-01   3.4795800e-03   1.4643300e-01   3.2358600e-03
   1.3367400e-01   3.5834600e-03   1.5734900e-01   3.3389600e-03
   1.3367400e-01   3.5834600e-03   1.5734900e-01   3.3389600e-03
   1.4472100e-01   3.6589200e-03   1.6839000e-01   3.4227000e-03
   1.4472100e-01   3.6589200e-03   1.6839000e-01   3.4227000e-03
   1.5590100e-01   3.7085000e-03   1.7954600e-01   3.4891800e-03
   1.5590100e-01   3.7085000e-03   1.7954600e-01   3.4891800e-03
   1.6720500e-01   3.7351600e-03   1.9080700e-01   3.5405800e-03
   1.6720500e-01   3.7351600e-03   1.9080700e-01   3.5405800e-03
   1.7862200e-01   3.7417400e-03   2.0216700e-01   3.5788400e-03
   1.7862200e-01   3.7417400e-03   2.0216700e-01   3.5788400e-03
   1.9014300e-01   3.7309200e-03   2.1361800e-01   3.6057800e-03
   1.9014300e-01   3.7309200e-03   2.1361800e-01   3.6057800e-03
   2.0176000e-01   3.7051800e-03   2.2515100e-01   3.6230200e-03
   2.0176000e-01   3.7051800e-03   2.2515100e-01   3.6230200e-03
   2.1346400e-01   3.6668400e-03   2.3676200e-01   3.6318200e-03
   2.1346400e-01   3.6668400e-03   2.3676200e-01   3.6318200e-03
   2.2524900e-01   3.6178000e-03   2.4844400e-01   3.6334200e-03
   2.2524900e-01   3.6178000e-03   2.4844400e-01   3.6334200e-03
   2.3710600e-01   3.5599200e-03   2.6019100e-01   3.6289000e-03
   2.3710600e-01   3.5599200e-03   2.6019100e-01   3.6289000e-03
   2.4903200e-01   3.4948200e-03   2.7200000e-01   3.6192600e-03
   2.4903200e-01   3.4948200e-03   2.7200000e-01   3.6192600e-03
   2.6101900e-01   3.4237800e-03   2.8386600e-01   3.6053200e-03
   2.6101900e-01   3.4237800e-03   2.8386600e-01   3.6053200e-03
   2.7306300e-01   3.3481200e-03   2.9578300e-01   3.5878200e-03
   2.7306300e-01   3.3481200e-03   2.9578300e-01   3.5878200e-03
   2.8515900e-01   3.2689200e-03   3.0774900e-01   3.5673400e-03
   2.8515900e-01   3.2689200e-03   3.0774900e-01   3.5673400e-03
   2.9730200e-01   3.1870400e-03   3.1975900e-01   3.5446000e-03
   2.9730200e-01   3.1870400e-03   3.1975900e-01   3.5446000e-03
   3.0948900e-01   3.1034600e-03   3.3181000e-01   3.5201200e-03
   3.0948900e-01   3.1034600e-03   3.3181000e-01   3.5201200e-03
   3.2171500e-01   3.0189200e-03   3.4389800e-01   3.4942800e-03
   3.2171500e-01   3.0189200e-03   3.4389800e-01   3.4942800e-03
   3.3397700e-01   2.9341000e-03   3.5602100e-01   3.4674600e-03
   3.3397700e-01   2.9341000e-03   3.5602100e-01   3.4674600e-03
   3.4627100e-01   2.8495000e-03   3.6817500e-01   3.4399800e-03
   3.4627100e-01   2.8495000e-03   3.6817500e-01   3.4399800e-03
   3.5859400e-01   2.7656000e-03   3.8035800e-01   3.4120200e-03
   3.5859400e-01   2.7656000e-03   3.8035800e-01   3.4120200e-03
   3.7094300e-01   2.6827200e-03   3.9256600e-01   3.3837400e-03
   3.7094300e-01   2.6827200e-03   3.9256600e-01   3.3837400e-03
   3.8331600e-01   2.6012400e-03   4.0479800e-01   3.3553000e-03
   3.8331600e-01   2.6012400e-03   4.0479800e-01   3.3553000e-03
   3.9570900e-01   2.5213600e-03   4.1705100e-01   3.3268200e-03
   3.9570900e-01   2.5213600e-03   4.1705100e-01   3.3268200e-03
   4.0812000e-01   2.4433800e-03   4.2932300e-01   3.2984400e-03
   4.0812000e-01   2.4433800e-03   4.2932300e-01   3.2984400e-03
   4.2054700e-01   2.3674600e-03   4.4161100e-01   3.2702600e-03
   4.2054700e-01   2.3674600e-03   4.4161100e-01   3.2702600e-03
   4.3298800e-01   2.2939200e-03   4.5391300e-01   3.2424000e-03
   4.3298800e-01   2.2939200e-03   4.5391300e-01   3.2424000e-03
   4.4543900e-01   2.2227800e-03   4.6622700e-01   3.2148400e-03
   4.4543900e-01   2.2227800e-03   4.6622700e-01   3.2148400e-03
   4.5789900e-01   2.1542800e-03   4.7855100e-01   3.1876600e-03
   4.5789900e-01   2.1542800e-03   4.7855100e-01   3.1876600e-03
   4.7036600e-01   2.0884800e-03   4.9088300e-01   3.1609000e-03
   4.7036600e-01   2.0884800e-03   4.9088300e-01   3.1609000e-03
   4.8283800e-01   2.0255000e-03   5.0322000e-01   3.1347000e-03
   4.8283800e-01   2.0255000e-03   5.0322000e-01   3.1347000e-03
   4.9531300e-01   1.9655080e-03   5.1556100e-01   3.1092800e-03
   4.9531300e-01   1.9655080e-03   5.1556100e-01   3.1092800e-03
   5.0778800e-01   1.9088460e-03   5.2790400e-01   3.0848400e-03
   5.0778800e-01   1.9088460e-03   5.2790400e-01   3.0848400e-03
   5.2026100e-01   1.8556580e-03   5.4024500e-01   3.0614400e-03
   5.2026100e-01   1.8556580e-03   5.4024500e-01   3.0614400e-03
   5.3273100e-01   1.8060280e-03   5.5258500e-01   3.0391600e-03
   5.3273100e-01   1.8060280e-03   5.5258500e-01   3.0391600e-03
   5.4519500e-01   1.7601620e-03   5.6491900e-01   3.0182400e-03
   5.4519500e-01   1.7601620e-03   5.6491900e-01   3.0182400e-03
   5.5765200e-01   1.7182480e-03   5.7724700e-01   2.9987800e-03
   5.5765200e-01   1.7182480e-03   5.7724700e-01   2.9987800e-03
   5.7009900e-01   1.6805300e-03   5.8956500e-01   2.9810800e-03
   5.7009900e-01   1.6805300e-03   5.8956500e-01   2.9810800e-03
   5.8253400e-01   1.6472780e-03   6.0187200e-01   2.9653400e-03
   5.8253400e-01   1.6472780e-03   6.0187200e-01   2.9653400e-03
   5.9495600e-01   1.6187900e-03   6.1416600e-01   2.9518200e-03
   5.9495600e-01   1.6187900e-03   6.1416600e-01   2.9518200e-03
   6.0736100e-01   1.5953320e-03   6.2644400e-01   2.9407000e-03
   6.0736100e-01   1.5953320e-03   6.2644400e-01   2.9407000e-03
   6.1974800e-01   1.5771900e-03   6.3870400e-01   2.9322200e-03
   6.1974800e-01   1.5771900e-03   6.3870400e-01   2.9322200e-03
   6.3211400e-01   1.5645840e-03   6.5094300e-01   2.9265600e-03
   6.3211400e-01   1.5645840e-03   6.5094300e-01   2.9265600e-03
   6.4445700e-01   1.5578000e-03   6.6315800e-01   2.9238600e-03
   6.4445700e-01   1.5578000e-03   6.6315800e-01   2.9238600e-03
   6.5677300e-01   1.5569680e-03   6.7534700e-01   2.9242600e-03
   6.5677300e-01   1.5569680e-03   6.7534700e-01   2.9242600e-03
   6.6906100e-01   1.5623660e-03   6.8750700e-01   2.9279200e-03
   6.6906100e-01   1.5623660e-03   6.8750700e-01   2.9279200e-03
   6.8131600e-01   1.5741080e-03   6.9963300e-01   2.9348400e-03
   6.8131600e-01   1.5741080e-03   6.9963300e-01   2.9348400e-03
   6.9353500e-01   1.5923040e-03   7.1172300e-01   2.9450000e-03
   6.9353500e-01   1.5923040e-03   7.1172300e-01   2.9450000e-03
   7.0571500e-01   1.6169100e-03   7.2377300e-01   2.9582000e-03
   7.0571500e-01   1.6169100e-03   7.2377300e-01   2.9582000e-03
   7.1785200e-01   1.6477620e-03   7.3577600e-01   2.9741000e-03
   7.1785200e-01   1.6477620e-03   7.3577600e-01   2.9741000e-03
   7.2993900e-01   1.6844540e-03   7.4772900e-01   2.9921200e-03
   7.2993900e-01   1.6844540e-03   7.4772900e-01   2.9921200e-03
   7.4197200e-01   1.7264620e-03   7.5962500e-01   3.0113600e-03
   7.4197200e-01   1.7264620e-03   7.5962500e-01   3.0113600e-03
   7.5394400e-01   1.7728360e-03   7.7145600e-01   3.0307600e-03
   7.5394400e-01   1.7728360e-03   7.7145600e-01   3.0307600e-03
   7.6584800e-01   1.8225220e-03   7.8321500e-01   3.0488000e-03
   7.6584800e-01   1.8225220e-03   7.8321500e-01   3.0488000e-03
   7.7767500e-01   1.8740180e-03   7.9489300e-01   3.0638200e-03
   7.7767500e-01   1.8740180e-03   7.9489300e-01   3.0638200e-03
   7.8941800e-01   1.9255760e-03   8.0648200e-01   3.0737200e-03
   7.8941800e-01   1.9255760e-03   8.0648200e-01   3.0737200e-03
   8.0106700e-01   1.9751780e-03   8.1797200e-01   3.0763000e-03
   8.0106700e-01   1.9751780e-03   8.1797200e-01   3.0763000e-03
   8.1261200e-01   2.0206000e-03   8.2935200e-01   3.0690200e-03
   8.1261200e-01   2.0206000e-03   8.2935200e-01   3.0690200e-03
   8.2404400e-01   2.0592800e-03   8.4061300e-01   3.0491800e-03
   8.2404400e-01   2.0592800e-03   8.4061300e-01   3.0491800e-03
   8.3535300e-01   2.0886200e-03   8.5174400e-01   3.0139800e-03
   8.3535300e-01   2.0886200e-03   8.5174400e-01   3.0139800e-03
   8.4652700e-01   2.1057200e-03   8.6273400e-01   2.9600200e-03
   8.4652700e-01   2.1057200e-03   8.6273400e-01   2.9600200e-03
   8.5755600e-01   2.1071800e-03   8.7357100e-01   2.8843600e-03
   8.5755600e-01   2.1071800e-03   8.7357100e-01   2.8843600e-03
   8.6843000e-01   2.0901400e-03   8.8424600e-01   2.7834400e-03
   8.6843000e-01   2.0901400e-03   8.8424600e-01   2.7834400e-03
   8.7913700e-01   2.0509800e-03   8.9474500e-01   2.6541400e-03
   8.7913700e-01   2.0509800e-03   8.9474500e-01   2.6541400e-03
   8.8966600e-01   1.9864660e-03   9.0505800e-01   2.4933800e-03
   8.8966600e-01   1.9864660e-03   9.0505800e-01   2.4933800e-03
   9.0000600e-01   1.8934520e-03   9.1517300e-01   2.2984200e-03
   9.0000600e-01   1.8934520e-03   9.1517300e-01   2.2984200e-03
   9.1014500e-01   1.7689000e-03   9.2507800e-01   2.0672400e-03
   9.1014500e-01   1.7689000e-03   9.2507800e-01   2.0672400e-03
   9.2007300e-01   1.6108820e-03   9.3476300e-01   1.7990000e-03
   9.2007300e-01   1.6108820e-03   9.3476300e-01   1.7990000e-03
   9.2977900e-01   1.4181740e-03   9.4421600e-01   1.4944340e-03
   9.2977900e-01   1.4181740e-03   9.4421600e-01   1.4944340e-03
   9.3925000e-01   1.1913740e-03   9.5342400e-01   1.1549980e-03
   9.3925000e-01   1.1913740e-03   9.5342400e-01   1.1549980e-03
   9.4847400e-01   9.3132800e-04   9.6237800e-01   7.9778600e-04
   9.4847400e-01   9.3132800e-04   9.6237800e-01   7.9778600e-04
   9.5744200e-01   6.5315600e-04   9.6412400e-01   7.3327800e-04
   9.5744200e-01   6.5315600e-04   9.6412400e-01   7.3327800e-04
   9.5918900e-01   6.0403800e-04   9.6586300e-01   6.6631000e-04
   9.5918900e-01   6.0403800e-04   9.6586300e-01   6.6631000e-04
   9.6093000e-01   5.5253200e-04   9.6759100e-01   5.9832000e-04
   9.6093000e-01   5.5253200e-04   9.6759100e-01   5.9832000e-04
   9.6266000e-01   4.9987400e-04   9.6930900e-01   5.2859400e-04
   9.6266000e-01   4.9987400e-04   9.6930900e-01   5.2859400e-04
   9.6437900e-01   4.4529600e-04   9.7101500e-01   4.5605800e-04
   9.6437900e-01   4.4529600e-04   9.7101500e-01   4.5605800e-04
   9.6608700e-01   3.8762600e-04   9.7271100e-01   3.7971200e-04
   9.6608700e-01   3.8762600e-04   9.7271100e-01   3.7971200e-04
   9.6778400e-01   3.2575200e-04   9.7439600e-01   2.9856000e-04
   9.6778400e-01   3.2575200e-04   9.7439600e-01   2.9856000e-04
   9.6946900e-01   2.5865000e-04   9.7606900e-01   2.1526000e-04
   9.6946900e-01   2.5865000e-04   9.7606900e-01   2.1526000e-04
   9.7114300e-01   1.8950300e-04   9.7773100e-01   1.3322600e-04
   9.7114300e-01   1.8950300e-04   9.7773100e-01   1.3322600e-04
   9.7280600e-01   1.2170760e-04   9.7938300e-01  -9.2519800e-08
   9.7280600e-01   1.2170760e-04   9.7938300e-01  -9.2519800e-08
   9.7445800e-01   3.4864600e-07   9.7773100e-01  -1.3340600e-04
   9.7445800e-01   3.4864600e-07   9.7773100e-01  -1.3340600e-04
   9.7280600e-01  -1.2100560e-04   9.7606900e-01  -2.1543800e-04
   9.7280600e-01  -1.2100560e-04   9.7606900e-01  -2.1543800e-04
   9.7114300e-01  -1.8880000e-04   9.7439600e-01  -2.9874000e-04
   9.7114300e-01  -1.8880000e-04   9.7439600e-01  -2.9874000e-04
   9.6946900e-01  -2.5794800e-04   9.7271100e-01  -3.7989200e-04
   9.6946900e-01  -2.5794800e-04   9.7271100e-01  -3.7989200e-04
   9.6778400e-01  -3.2505000e-04   9.7101500e-01  -4.5623800e-04
   9.6778400e-01  -3.2505000e-04   9.7101500e-01  -4.5623800e-04
   9.6608700e-01  -3.8692400e-04   9.6930900e-01  -5.2877400e-04
   9.6608700e-01  -3.8692400e-04   9.6930900e-01  -5.2877400e-04
   9.6437900e-01  -4.4459600e-04   9.6759100e-01  -5.9850000e-04
   9.6437900e-01  -4.4459600e-04   9.6759100e-01  -5.9850000e-04
   9.6266000e-01  -4.9917200e-04   9.6586300e-01  -6.6649000e-04
   9.6266000e-01  -4.9917200e-04   9.6586300e-01  -6.6649000e-04
   9.6093000e-01  -5.5183200e-04   9.6412400e-01  -7.3345800e-04
   9.6093000e-01  -5.5183200e-04   9.6412400e-01  -7.3345800e-04
   9.5918900e-01  -6.0333800e-04   9.6237800e-01  -7.9796800e-04
   9.5918900e-01  -6.0333800e-04   9.6237800e-01  -7.9796800e-04
   9.5744200e-01  -6.5245600e-04   9.5342400e-01  -1.1551820e-03
   9.5744200e-01  -6.5245600e-04   9.5342400e-01  -1.1551820e-03
   9.4847400e-01  -9.3062600e-04   9.4421600e-01  -1.4946180e-03
   9.4847400e-01  -9.3062600e-04   9.4421600e-01  -1.4946180e-03
   9.3925000e-01  -1.1906740e-03   9.3476300e-01  -1.7991860e-03
   9.3925000e-01  -1.1906740e-03   9.3476300e-01  -1.7991860e-03
   9.2977900e-01  -1.4174700e-03   9.2507900e-01  -2.0674200e-03
   9.2977900e-01  -1.4174700e-03   9.2507900e-01  -2.0674200e-03
   9.2007300e-01  -1.6101760e-03   9.1517300e-01  -2.2986000e-03
   9.2007300e-01  -1.6101760e-03   9.1517300e-01  -2.2986000e-03
   9.1014500e-01  -1.7681920e-03   9.0505800e-01  -2.4935600e-03
   9.1014500e-01  -1.7681920e-03   9.0505800e-01  -2.4935600e-03
   9.0000600e-01  -1.8927400e-03   8.9474500e-01  -2.6543400e-03
   9.0000600e-01  -1.8927400e-03   8.9474500e-01  -2.6543400e-03
   8.8966600e-01  -1.9857520e-03   8.8424600e-01  -2.7836400e-03
   8.8966600e-01  -1.9857520e-03   8.8424600e-01  -2.7836400e-03
   8.7913700e-01  -2.0502600e-03   8.7357200e-01  -2.8845400e-03
   8.7913700e-01  -2.0502600e-03   8.7357200e-01  -2.8845400e-03
   8.6843000e-01  -2.0894000e-03   8.6273400e-01  -2.9602200e-03
   8.6843000e-01  -2.0894000e-03   8.6273400e-01  -2.9602200e-03
   8.5755700e-01  -2.1064400e-03   8.5174400e-01  -3.0141600e-03
   8.5755700e-01  -2.1064400e-03   8.5174400e-01  -3.0141600e-03
   8.4652700e-01  -2.1049800e-03   8.4061300e-01  -3.0493600e-03
   8.4652700e-01  -2.1049800e-03   8.4061300e-01  -3.0493600e-03
   8.3535300e-01  -2.0878800e-03   8.2935200e-01  -3.0692000e-03
   8.3535300e-01  -2.0878800e-03   8.2935200e-01  -3.0692000e-03
   8.2404500e-01  -2.0585400e-03   8.1797200e-01  -3.0764800e-03
   8.2404500e-01  -2.0585400e-03   8.1797200e-01  -3.0764800e-03
   8.1261300e-01  -2.0198400e-03   8.0648200e-01  -3.0739200e-03
   8.1261300e-01  -2.0198400e-03   8.0648200e-01  -3.0739200e-03
   8.0106700e-01  -1.9744220e-03   7.9489400e-01  -3.0640200e-03
   8.0106700e-01  -1.9744220e-03   7.9489400e-01  -3.0640200e-03
   7.8941800e-01  -1.9248160e-03   7.8321500e-01  -3.0490000e-03
   7.8941800e-01  -1.9248160e-03   7.8321500e-01  -3.0490000e-03
   7.7767600e-01  -1.8732580e-03   7.7145600e-01  -3.0309600e-03
   7.7767600e-01  -1.8732580e-03   7.7145600e-01  -3.0309600e-03
   7.6584800e-01  -1.8217580e-03   7.5962500e-01  -3.0115600e-03
   7.6584800e-01  -1.8217580e-03   7.5962500e-01  -3.0115600e-03
   7.5394400e-01  -1.7720700e-03   7.4772900e-01  -2.9923200e-03
   7.5394400e-01  -1.7720700e-03   7.4772900e-01  -2.9923200e-03
   7.4197300e-01  -1.7256940e-03   7.3577700e-01  -2.9743000e-03
   7.4197300e-01  -1.7256940e-03   7.3577700e-01  -2.9743000e-03
   7.2994000e-01  -1.6836840e-03   7.2377300e-01  -2.9584000e-03
   7.2994000e-01  -1.6836840e-03   7.2377300e-01  -2.9584000e-03
   7.1785200e-01  -1.6469900e-03   7.1172400e-01  -2.9452000e-03
   7.1785200e-01  -1.6469900e-03   7.1172400e-01  -2.9452000e-03
   7.0571600e-01  -1.6161340e-03   6.9963400e-01  -2.9350200e-03
   7.0571600e-01  -1.6161340e-03   6.9963400e-01  -2.9350200e-03
   6.9353600e-01  -1.5915260e-03   6.8750700e-01  -2.9281000e-03
   6.9353600e-01  -1.5915260e-03   6.8750700e-01  -2.9281000e-03
   6.8131700e-01  -1.5733260e-03   6.7534700e-01  -2.9244400e-03
   6.8131700e-01  -1.5733260e-03   6.7534700e-01  -2.9244400e-03
   6.6906100e-01  -1.5615800e-03   6.6315900e-01  -2.9240600e-03
   6.6906100e-01  -1.5615800e-03   6.6315900e-01  -2.9240600e-03
   6.5677400e-01  -1.5561780e-03   6.5094300e-01  -2.9267400e-03
   6.5677400e-01  -1.5561780e-03   6.5094300e-01  -2.9267400e-03
   6.4445800e-01  -1.5570040e-03   6.3870400e-01  -2.9324200e-03
   6.4445800e-01  -1.5570040e-03   6.3870400e-01  -2.9324200e-03
   6.3211500e-01  -1.5637840e-03   6.2644400e-01  -2.9408800e-03
   6.3211500e-01  -1.5637840e-03   6.2644400e-01  -2.9408800e-03
   6.1974900e-01  -1.5763860e-03   6.1416600e-01  -2.9520000e-03
   6.1974900e-01  -1.5763860e-03   6.1416600e-01  -2.9520000e-03
   6.0736200e-01  -1.5945240e-03   6.0187300e-01  -2.9655200e-03
   6.0736200e-01  -1.5945240e-03   6.0187300e-01  -2.9655200e-03
   5.9495700e-01  -1.6179760e-03   5.8956500e-01  -2.9812600e-03
   5.9495700e-01  -1.6179760e-03   5.8956500e-01  -2.9812600e-03
   5.8253600e-01  -1.6464600e-03   5.7724700e-01  -2.9989600e-03
   5.8253600e-01  -1.6464600e-03   5.7724700e-01  -2.9989600e-03
   5.7010000e-01  -1.6797100e-03   5.6491900e-01  -3.0184200e-03
   5.7010000e-01  -1.6797100e-03   5.6491900e-01  -3.0184200e-03
   5.5765300e-01  -1.7174240e-03   5.5258500e-01  -3.0393400e-03
   5.5765300e-01  -1.7174240e-03   5.5258500e-01  -3.0393400e-03
   5.4519600e-01  -1.7593360e-03   5.4024600e-01  -3.0616200e-03
   5.4519600e-01  -1.7593360e-03   5.4024600e-01  -3.0616200e-03
   5.3273200e-01  -1.8051960e-03   5.2790400e-01  -3.0850200e-03
   5.3273200e-01  -1.8051960e-03   5.2790400e-01  -3.0850200e-03
   5.2026200e-01  -1.8548260e-03   5.1556100e-01  -3.1094600e-03
   5.2026200e-01  -1.8548260e-03   5.1556100e-01  -3.1094600e-03
   5.0778900e-01  -1.9080140e-03   5.0322000e-01  -3.1348600e-03
   5.0778900e-01  -1.9080140e-03   5.0322000e-01  -3.1348600e-03
   4.9531400e-01  -1.9646740e-03   4.9088300e-01  -3.1610800e-03
   4.9531400e-01  -1.9646740e-03   4.9088300e-01  -3.1610800e-03
   4.8284000e-01  -2.0246600e-03   4.7855100e-01  -3.1878400e-03
   4.8284000e-01  -2.0246600e-03   4.7855100e-01  -3.1878400e-03
   4.7036800e-01  -2.0876400e-03   4.6622800e-01  -3.2150000e-03
   4.7036800e-01  -2.0876400e-03   4.6622800e-01  -3.2150000e-03
   4.5790100e-01  -2.1534400e-03   4.5391300e-01  -3.2425600e-03
   4.5790100e-01  -2.1534400e-03   4.5391300e-01  -3.2425600e-03
   4.4544100e-01  -2.2219400e-03   4.4161100e-01  -3.2704200e-03
   4.4544100e-01  -2.2219400e-03   4.4161100e-01  -3.2704200e-03
   4.3298900e-01  -2.2930600e-03   4.2932300e-01  -3.2986000e-03
   4.3298900e-01  -2.2930600e-03   4.2932300e-01  -3.2986000e-03
   4.2054900e-01  -2.3666000e-03   4.1705200e-01  -3.3269600e-03
   4.2054900e-01  -2.3666000e-03   4.1705200e-01  -3.3269600e-03
   4.0812200e-01  -2.4425200e-03   4.0479900e-01  -3.3554400e-03
   4.0812200e-01  -2.4425200e-03   4.0479900e-01  -3.3554400e-03
   3.9571100e-01  -2.5204800e-03   3.9256700e-01  -3.3839000e-03
   3.9571100e-01  -2.5204800e-03   3.9256700e-01  -3.3839000e-03
   3.8331700e-01  -2.6003600e-03   3.8035800e-01  -3.4121600e-03
   3.8331700e-01  -2.6003600e-03   3.8035800e-01  -3.4121600e-03
   3.7094500e-01  -2.6818400e-03   3.6817500e-01  -3.4401200e-03
   3.7094500e-01  -2.6818400e-03   3.6817500e-01  -3.4401200e-03
   3.5859600e-01  -2.7647000e-03   3.5602100e-01  -3.4676000e-03
   3.5859600e-01  -2.7647000e-03   3.5602100e-01  -3.4676000e-03
   3.4627200e-01  -2.8485800e-03   3.4389900e-01  -3.4944200e-03
   3.4627200e-01  -2.8485800e-03   3.4389900e-01  -3.4944200e-03
   3.3397800e-01  -2.9331800e-03   3.3181000e-01  -3.5202600e-03
   3.3397800e-01  -2.9331800e-03   3.3181000e-01  -3.5202600e-03
   3.2171700e-01  -3.0180000e-03   3.1975900e-01  -3.5447400e-03
   3.2171700e-01  -3.0180000e-03   3.1975900e-01  -3.5447400e-03
   3.0949100e-01  -3.1025200e-03   3.0774900e-01  -3.5674800e-03
   3.0949100e-01  -3.1025200e-03   3.0774900e-01  -3.5674800e-03
   2.9730400e-01  -3.1860800e-03   2.9578300e-01  -3.5879600e-03
   2.9730400e-01  -3.1860800e-03   2.9578300e-01  -3.5879600e-03
   2.8516000e-01  -3.2679400e-03   2.8386600e-01  -3.6054600e-03
   2.8516000e-01  -3.2679400e-03   2.8386600e-01  -3.6054600e-03
   2.7306500e-01  -3.3471400e-03   2.7200100e-01  -3.6194000e-03
   2.7306500e-01  -3.3471400e-03   2.7200100e-01  -3.6194000e-03
   2.6102100e-01  -3.4227800e-03   2.6019200e-01  -3.6290200e-03
   2.6102100e-01  -3.4227800e-03   2.6019200e-01  -3.6290200e-03
   2.4903300e-01  -3.4938200e-03   2.4844400e-01  -3.6335400e-03
   2.4903300e-01  -3.4938200e-03   2.4844400e-01  -3.6335400e-03
   2.3710800e-01  -3.5589000e-03   2.3676200e-01  -3.6319400e-03
   2.3710800e-01  -3.5589000e-03   2.3676200e-01  -3.6319400e-03
   2.2525000e-01  -3.6167800e-03   2.2515100e-01  -3.6231400e-03
   2.2525000e-01  -3.6167800e-03   2.2515100e-01  -3.6231400e-03
   2.1346600e-01  -3.6658000e-03   2.1361800e-01  -3.6059000e-03
   2.1346600e-01  -3.6658000e-03   2.1361800e-01  -3.6059000e-03
   2.0176200e-01  -3.7041400e-03   2.0216700e-01  -3.5789600e-03
   2.0176200e-01  -3.7041400e-03   2.0216700e-01  -3.5789600e-03
   1.9014500e-01  -3.7298600e-03   1.9080800e-01  -3.5407000e-03
   1.9014500e-01  -3.7298600e-03   1.9080800e-01  -3.5407000e-03
   1.7862300e-01  -3.7406600e-03   1.7954600e-01  -3.4893000e-03
   1.7862300e-01  -3.7406600e-03   1.7954600e-01  -3.4893000e-03
   1.6720600e-01  -3.7340800e-03   1.6839000e-01  -3.4228000e-03
   1.6720600e-01  -3.7340800e-03   1.6839000e-01  -3.4228000e-03
   1.5590300e-01  -3.7074200e-03   1.5734900e-01  -3.3390600e-03
   1.5590300e-01  -3.7074200e-03   1.5734900e-01  -3.3390600e-03
   1.4472200e-01  -3.6578400e-03   1.4643300e-01  -3.2359600e-03
   1.4472200e-01  -3.6578400e-03   1.4643300e-01  -3.2359600e-03
   1.3367600e-01  -3.5823800e-03   1.3565000e-01  -3.1115000e-03
   1.3367600e-01  -3.5823800e-03   1.3565000e-01  -3.1115000e-03
   1.2277400e-01  -3.4785000e-03   1.2501100e-01  -2.9641200e-03
   1.2277400e-01  -3.4785000e-03   1.2501100e-01  -2.9641200e-03
   1.1202800e-01  -3.3438600e-03   1.1452700e-01  -2.7920400e-03
   1.1202800e-01  -3.3438600e-03   1.1452700e-01  -2.7920400e-03
   1.0145000e-01  -3.1761600e-03   1.0420900e-01  -2.5939400e-03
   1.0145000e-01  -3.1761600e-03   1.0420900e-01  -2.5939400e-03
   9.1054300e-02  -2.9731000e-03   9.4069400e-02  -2.3684400e-03
   9.1054300e-02  -2.9731000e-03   9.4069400e-02  -2.3684400e-03
   8.0853600e-02  -2.7327400e-03   8.4121800e-02  -2.1145200e-03
   8.0853600e-02  -2.7327400e-03   8.4121800e-02  -2.1145200e-03
   7.0864000e-02  -2.4532800e-03   7.4380500e-02  -1.8316900e-03
   7.0864000e-02  -2.4532800e-03   7.4380500e-02  -1.8316900e-03
   6.1102200e-02  -2.1334200e-03   6.4864000e-02  -1.5194720e-03
   6.1102200e-02  -2.1334200e-03   6.4864000e-02  -1.5194720e-03
   5.1587600e-02  -1.7722660e-03   5.5592300e-02  -1.1769260e-03
   5.1587600e-02  -1.7722660e-03   5.5592300e-02  -1.1769260e-03
   4.2339700e-02  -1.3694640e-03   4.6587300e-02  -8.1685800e-04
   4.2339700e-02  -1.3694640e-03   4.6587300e-02  -8.1685800e-04
   3.3370300e-02  -9.4251800e-04   4.4828000e-02  -7.5089000e-04
   3.3370300e-02  -9.4251800e-04   4.4828000e-02  -7.5089000e-04
   3.1619200e-02  -8.6236600e-04   4.3074200e-02  -6.8241800e-04
   3.1619200e-02  -8.6236600e-04   4.3074200e-02  -6.8241800e-04
   2.9872100e-02  -7.8038200e-04   4.1331900e-02  -6.1290600e-04
   2.9872100e-02  -7.8038200e-04   4.1331900e-02  -6.1290600e-04
   2.8136200e-02  -6.9750000e-04   3.9601300e-02  -5.4145400e-04
   2.8136200e-02  -6.9750000e-04   3.9601300e-02  -5.4145400e-04
   2.6411500e-02  -6.1284600e-04   3.7882600e-02  -4.6709400e-04
   2.6411500e-02  -6.1284600e-04   3.7882600e-02  -4.6709400e-04
   2.4697800e-02  -5.2552000e-04   3.6175800e-02  -3.8877000e-04
   2.4697800e-02  -5.2552000e-04   3.6175800e-02  -3.8877000e-04
   2.2995300e-02  -4.3459200e-04   3.4480900e-02  -3.0557200e-04
   2.2995300e-02  -4.3459200e-04   3.4480900e-02  -3.0557200e-04
   2.1303900e-02  -3.3923200e-04   3.2798000e-02  -2.2006200e-04
   2.1303900e-02  -3.3923200e-04   3.2798000e-02  -2.2006200e-04
   1.9623500e-02  -2.4158000e-04   3.1127200e-02  -1.3569580e-04
   1.9623500e-02  -2.4158000e-04   3.1127200e-02  -1.3569580e-04
   1.7954000e-02  -1.4513460e-04   2.9467600e-02  -5.0667000e-08
   1.7954000e-02  -1.4513460e-04   2.9467600e-02  -5.0667000e-08
   1.6295000e-02   4.6794000e-07   3.1127200e-02   1.3559980e-04


==> data/tjunction_betaWall_1_betaField_1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.7018189e+00
   3.0000000e+00  -2.9928761e+00
   4.0000000e+00  -4.0907724e+00
   5.0000000e+00  -5.1407809e+00
   6.0000000e+00  -5.8867302e+00
   7.0000000e+00  -6.6443070e+00
   8.0000000e+00  -7.3206872e+00
   9.0000000e+00  -7.8754468e+00
   1.0000000e+01  -8.4137070e+00
   1.1000000e+01  -8.9331529e+00
   1.2000000e+01  -9.3601445e+00
   1.3000000e+01  -9.6553817e+00
   1.4000000e+01  -9.9894106e+00
   1.5000000e+01  -1.0297071e+01
   1.6000000e+01  -1.0594794e+01
   1.7000000e+01  -1.0764637e+01
   1.8000000e+01  -1.0953674e+01
   1.9000000e+01  -1.1078132e+01
   2.0000000e+01  -1.1177554e+01
   2.1000000e+01  -1.1329708e+01
   2.2000000e+01  -1.1378533e+01
   2.3000000e+01  -1.1370378e+01


==> data/tjunction_betaWall_2_betaField_1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.5807621e+00
   3.0000000e+00  -2.9044354e+00
   4.0000000e+00  -4.0579954e+00
   5.0000000e+00  -5.0892849e+00
   6.0000000e+00  -6.0642108e+00
   7.0000000e+00  -6.9981769e+00
   8.0000000e+00  -7.7793223e+00
   9.0000000e+00  -8.5972407e+00
   1.0000000e+01  -9.2353509e+00
   1.1000000e+01  -9.9227873e+00
   1.2000000e+01  -1.0475645e+01
   1.3000000e+01  -1.0957351e+01
   1.4000000e+01  -1.1419134e+01
   1.5000000e+01  -1.1917105e+01
   1.6000000e+01  -1.2235895e+01
   1.7000000e+01  -1.2618702e+01
   1.8000000e+01  -1.2963863e+01
   1.9000000e+01  -1.3270510e+01
   2.0000000e+01  -1.3542206e+01
   2.1000000e+01  -1.3779381e+01
   2.2000000e+01  -1.3985342e+01
   2.3000000e+01  -1.4118112e+01
   2.4000000e+01  -1.4226777e+01
   2.5000000e+01  -1.4360184e+01
   2.6000000e+01  -1.4431275e+01
   2.7000000e+01  -1.4323571e+01


==> data/tjunction_betaWall_2_betaField_2.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.9215168e+00
   3.0000000e+00  -3.3477147e+00
   4.0000000e+00  -4.6243384e+00
   5.0000000e+00  -5.7752245e+00
   6.0000000e+00  -6.7916871e+00
   7.0000000e+00  -7.7568205e+00
   8.0000000e+00  -8.5809247e+00
   9.0000000e+00  -9.2493527e+00
   1.0000000e+01  -9.9228316e+00
   1.1000000e+01  -1.0534043e+01
   1.2000000e+01  -1.1089678e+01
   1.3000000e+01  -1.1560930e+01
   1.4000000e+01  -1.1994824e+01
   1.5000000e+01  -1.2371295e+01
   1.6000000e+01  -1.2765174e+01
   1.7000000e+01  -1.3114087e+01
   1.8000000e+01  -1.3446046e+01
   1.9000000e+01  -1.3728097e+01
   2.0000000e+01  -1.3970993e+01
   2.1000000e+01  -1.4174159e+01
   2.2000000e+01  -1.4356147e+01
   2.3000000e+01  -1.4451258e+01
   2.4000000e+01  -1.4565176e+01
   2.5000000e+01  -1.4647491e+01
   2.6000000e+01  -1.4631461e+01


==> data/tjunction_betaWall_2_betaField_3.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -2.1017314e+00
   3.0000000e+00  -3.5243147e+00
   4.0000000e+00  -4.8608630e+00
   5.0000000e+00  -5.9515831e+00
   6.0000000e+00  -6.9868192e+00
   7.0000000e+00  -7.8688469e+00
   8.0000000e+00  -8.7611455e+00
   9.0000000e+00  -9.4422791e+00
   1.0000000e+01  -1.0170774e+01
   1.1000000e+01  -1.0755877e+01
   1.2000000e+01  -1.1295184e+01
   1.3000000e+01  -1.1812744e+01
   1.4000000e+01  -1.2220982e+01
   1.5000000e+01  -1.2620070e+01
   1.6000000e+01  -1.3033247e+01
   1.7000000e+01  -1.3403875e+01
   1.8000000e+01  -1.3745052e+01
   1.9000000e+01  -1.4035937e+01
   2.0000000e+01  -1.4301901e+01
   2.1000000e+01  -1.4545112e+01
   2.2000000e+01  -1.4721974e+01
   2.3000000e+01  -1.4861599e+01
   2.4000000e+01  -1.4975103e+01
   2.5000000e+01  -1.5050522e+01


==> data/tjunction_betaWall_2_betaField_4.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.9125915e+00
   3.0000000e+00  -3.3235882e+00
   4.0000000e+00  -4.6104856e+00
   5.0000000e+00  -5.7094036e+00
   6.0000000e+00  -6.7023324e+00
   7.0000000e+00  -7.6128318e+00
   8.0000000e+00  -8.5394056e+00
   9.0000000e+00  -9.2129777e+00
   1.0000000e+01  -9.9216823e+00
   1.1000000e+01  -1.0612178e+01
   1.2000000e+01  -1.1164005e+01
   1.3000000e+01  -1.1680184e+01
   1.4000000e+01  -1.2140424e+01
   1.5000000e+01  -1.2557671e+01
   1.6000000e+01  -1.3080974e+01
   1.7000000e+01  -1.3394382e+01
   1.8000000e+01  -1.3875111e+01
   1.9000000e+01  -1.4103850e+01
   2.0000000e+01  -1.4416475e+01
   2.1000000e+01  -1.4677723e+01
   2.2000000e+01  -1.4873338e+01
   2.3000000e+01  -1.5109318e+01
   2.4000000e+01  -1.5281136e+01
   2.5000000e+01  -1.5412705e+01
   2.6000000e+01  -1.5613435e+01
   2.7000000e+01  -1.5673506e+01
   2.8000000e+01  -1.5631988e+01


==> data/tjunction_betaWall_2_betaField_5.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00  -1.7008447e+00
   3.0000000e+00  -2.9567227e+00
   4.0000000e+00  -4.2396183e+00
   5.0000000e+00  -5.2814661e+00
   6.0000000e+00  -6.2775224e+00
   7.0000000e+00  -7.2102195e+00
   8.0000000e+00  -8.1232608e+00
   9.0000000e+00  -8.8328504e+00
   1.0000000e+01  -9.5671000e+00
   1.1000000e+01  -1.0298318e+01
   1.2000000e+01  -1.0897606e+01
   1.3000000e+01  -1.1456492e+01
   1.4000000e+01  -1.1969289e+01
   1.5000000e+01  -1.2423809e+01
   1.6000000e+01  -1.2858417e+01
   1.7000000e+01  -1.3239211e+01
   1.8000000e+01  -1.3637357e+01
   1.9000000e+01  -1.4010089e+01
   2.0000000e+01  -1.4422766e+01
   2.1000000e+01  -1.4673451e+01
   2.2000000e+01  -1.4953450e+01
   2.3000000e+01  -1.5210765e+01
   2.4000000e+01  -1.5449539e+01
   2.5000000e+01  -1.5667501e+01
   2.6000000e+01  -1.5828193e+01
   2.7000000e+01  -1.6013856e+01
   2.8000000e+01  -1.6113394e+01
   2.9000000e+01  -1.6178115e+01
   3.0000000e+01  -1.6237660e+01
   3.1000000e+01  -1.6185424e+01


==> data/tjunction_coord_opt_consistent.dat <==
  0.1271579E+00   0.9950003E+00
  0.3751886E-08   0.4999982E-02
  0.7140178E-08   0.1499998E-01
  0.9541075E-08   0.2515846E-01
  0.1242794E-07   0.3578035E-01
  0.1922890E-07   0.4715527E-01
  0.2850703E-07   0.5957209E-01
  0.4093465E-07   0.7332744E-01
  0.5735010E-07   0.8872833E-01
  0.7873243E-07   0.1060893E+00
  0.1061331E-06   0.1257241E+00
  0.1397383E-06   0.1479315E+00
  0.1801715E-06   0.1729760E+00
  0.2283120E-06   0.2010634E+00
  0.2834858E-06   0.2323146E+00
  0.3439296E-06   0.2667395E+00
  0.4076141E-06   0.3042144E+00
  0.4705837E-06   0.3444683E+00
  0.5272220E-06   0.3870805E+00
  0.5698478E-06   0.4314921E+00
  0.5944830E-06   0.4770322E+00
  0.6045584E-06   0.5229571E+00
  0.5983352E-06   0.5684976E+00
  0.5721053E-06   0.6129098E+00
  0.5281548E-06   0.6555229E+00
  0.4713276E-06   0.6957779E+00
  0.4067991E-06   0.7332539E+00
  0.3401877E-06   0.7676799E+00
  0.2767356E-06   0.7989322E+00
  0.2189386E-06   0.8270206E+00
  0.1675269E-06   0.8520658E+00
  0.1261226E-06   0.8742739E+00
  0.9444275E-07   0.8939092E+00
  0.6934883E-07   0.9112706E+00
  0.5046300E-07   0.9266718E+00
  0.3632251E-07   0.9404274E+00
  0.2517756E-07   0.9528444E+00
  0.1630247E-07   0.9642194E+00
  0.9931784E-08   0.9748414E+00
  0.1153381E-07   0.9850000E+00
  0.9407511E-08   0.9950000E+00
  0.9949987E+00  -0.1838772E-04
  0.9841305E+00   0.1315166E-03
  0.9713517E+00   0.5223016E-04
  0.9564471E+00   0.4344385E-04
  0.9391327E+00   0.4428719E-04
  0.9190981E+00   0.5059373E-04
  0.8959974E+00   0.6077692E-04
  0.8694450E+00   0.7396192E-04
  0.8390110E+00   0.9035742E-04
  0.8042167E+00   0.1071623E-03
  0.7645289E+00   0.1190679E-03
  0.7193543E+00   0.1207899E-03
  0.6680332E+00   0.1058917E-03
  0.6098316E+00   0.8888121E-04
  0.5439344E+00   0.7913447E-04
  0.4694356E+00   0.6823373E-04
  0.3853295E+00   0.5602402E-04
  0.2904996E+00   0.4225024E-04
  0.1837074E+00   0.4354135E-04
  0.6357893E-01   0.2605653E-04
  0.9949450E+00   0.1000255E+01
  0.9841827E+00   0.9993459E+00
  0.9713656E+00   0.9997944E+00
  0.9564541E+00   0.9998854E+00
  0.9391366E+00   0.9999294E+00
  0.9191004E+00   0.9999543E+00
  0.8959988E+00   0.9999695E+00
  0.8694459E+00   0.9999793E+00
  0.8390115E+00   0.9999859E+00
  0.8042170E+00   0.9999903E+00
  0.7645291E+00   0.9999934E+00
  0.7193545E+00   0.9999956E+00
  0.6680332E+00   0.9999971E+00
  0.6098317E+00   0.9999981E+00
  0.5439344E+00   0.9999988E+00
  0.4694356E+00   0.9999993E+00
  0.3853295E+00   0.9999996E+00
  0.2904996E+00   0.9999998E+00
  0.1837074E+00   0.9999999E+00
  0.6357893E-01   0.9999999E+00
  0.3005000E+01  -0.2999627E+01
  0.3015000E+01  -0.2999631E+01
  0.3025158E+01  -0.2999635E+01
  0.3035780E+01  -0.2999639E+01
  0.3047155E+01  -0.2999643E+01
  0.3059572E+01  -0.2999648E+01
  0.3073328E+01  -0.2999653E+01
  0.3088729E+01  -0.2999659E+01
  0.3106090E+01  -0.2999665E+01
  0.3125725E+01  -0.2999672E+01
  0.3147933E+01  -0.2999681E+01
  0.3172978E+01  -0.2999690E+01
  0.3201066E+01  -0.2999701E+01
  0.3232319E+01  -0.2999712E+01
  0.3266744E+01  -0.2999725E+01
  0.3304220E+01  -0.2999739E+01
  0.3344475E+01  -0.2999754E+01
  0.3387089E+01  -0.2999770E+01
  0.3431501E+01  -0.2999787E+01
  0.3477042E+01  -0.2999804E+01
  0.3522968E+01  -0.2999821E+01
  0.3568508E+01  -0.2999838E+01
  0.3612921E+01  -0.2999854E+01
  0.3655533E+01  -0.2999870E+01
  0.3695787E+01  -0.2999886E+01
  0.3733263E+01  -0.2999900E+01
  0.3767688E+01  -0.2999913E+01
  0.3798939E+01  -0.2999924E+01
  0.3827026E+01  -0.2999935E+01
  0.3852071E+01  -0.2999944E+01
  0.3874278E+01  -0.2999953E+01
  0.3893912E+01  -0.2999960E+01
  0.3911273E+01  -0.2999967E+01
  0.3926674E+01  -0.2999972E+01
  0.3940429E+01  -0.2999978E+01
  0.3952846E+01  -0.2999982E+01
  0.3964220E+01  -0.2999987E+01
  0.3974842E+01  -0.2999991E+01
  0.3985000E+01  -0.2999994E+01
  0.3995000E+01  -0.2999998E+01
  0.2941263E+01  -0.1008622E+01
  0.2940676E+01  -0.9989103E+00
  0.2940001E+01  -0.9891946E+00
  0.2939239E+01  -0.9794752E+00
  0.2938394E+01  -0.9697526E+00
  0.2937466E+01  -0.9600274E+00
  0.2936456E+01  -0.9503003E+00
  0.2935366E+01  -0.9405718E+00
  0.2934195E+01  -0.9308426E+00
  0.2932943E+01  -0.9211133E+00
  0.2931612E+01  -0.9113845E+00
  0.2930201E+01  -0.9016570E+00
  0.2928711E+01  -0.8919315E+00
  0.2927140E+01  -0.8822085E+00
  0.2925489E+01  -0.8724890E+00
  0.2923757E+01  -0.8627735E+00
  0.2921944E+01  -0.8530629E+00
  0.2920050E+01  -0.8433579E+00
  0.2918074E+01  -0.8336593E+00
  0.2916017E+01  -0.8239680E+00
  0.2913876E+01  -0.8142847E+00
  0.2911652E+01  -0.8046103E+00
  0.2909345E+01  -0.7949456E+00
  0.2906953E+01  -0.7852915E+00
  0.2904477E+01  -0.7756489E+00
  0.2901916E+01  -0.7660187E+00
  0.2899269E+01  -0.7564018E+00
  0.2896536E+01  -0.7467992E+00
  0.2893716E+01  -0.7372117E+00
  0.2890810E+01  -0.7276403E+00
  0.2887815E+01  -0.7180859E+00
  0.2884733E+01  -0.7085496E+00
  0.2881562E+01  -0.6990323E+00
  0.2878302E+01  -0.6895350E+00
  0.2874953E+01  -0.6800587E+00
  0.2871514E+01  -0.6706043E+00
  0.2867985E+01  -0.6611729E+00
  0.2864366E+01  -0.6517656E+00
  0.2860656E+01  -0.6423833E+00
  0.2856855E+01  -0.6330270E+00
  0.2852963E+01  -0.6236977E+00
  0.2848979E+01  -0.6143965E+00
  0.2844904E+01  -0.6051245E+00
  0.2840737E+01  -0.5958825E+00
  0.2836478E+01  -0.5866717E+00
  0.2832127E+01  -0.5774931E+00
  0.2827684E+01  -0.5683477E+00
  0.2823148E+01  -0.5592365E+00
  0.2818520E+01  -0.5501606E+00
  0.2813800E+01  -0.5411209E+00
  0.2808987E+01  -0.5321186E+00
  0.2804082E+01  -0.5231546E+00
  0.2799084E+01  -0.5142300E+00
  0.2793995E+01  -0.5053458E+00
  0.2788812E+01  -0.4965030E+00
  0.2783538E+01  -0.4877027E+00
  0.2778172E+01  -0.4789459E+00
  0.2772714E+01  -0.4702334E+00
  0.2767163E+01  -0.4615666E+00
  0.2761522E+01  -0.4529464E+00
  0.2755788E+01  -0.4443737E+00
  0.2749963E+01  -0.4358497E+00
  0.2744047E+01  -0.4273754E+00
  0.2738041E+01  -0.4189517E+00
  0.2731943E+01  -0.4105799E+00
  0.2725754E+01  -0.4022609E+00
  0.2719476E+01  -0.3939959E+00
  0.2713107E+01  -0.3857859E+00
  0.2706648E+01  -0.3776319E+00
  0.2700099E+01  -0.3695351E+00
  0.2693461E+01  -0.3614964E+00
  0.2686733E+01  -0.3535170E+00
  0.2679917E+01  -0.3455980E+00
  0.2673012E+01  -0.3377405E+00
  0.2666016E+01  -0.3299455E+00
  0.2658932E+01  -0.3222159E+00
  0.2651773E+01  -0.3145627E+00
  0.2644546E+01  -0.3069946E+00
  0.2637248E+01  -0.2995130E+00
  0.2629879E+01  -0.2921193E+00
  0.2622439E+01  -0.2848151E+00
  0.2614928E+01  -0.2776022E+00
  0.2607346E+01  -0.2704823E+00
  0.2599693E+01  -0.2634574E+00
  0.2591968E+01  -0.2565290E+00
  0.2584173E+01  -0.2496990E+00
  0.2576306E+01  -0.2429689E+00
  0.2568370E+01  -0.2363403E+00
  0.2560363E+01  -0.2298146E+00
  0.2552287E+01  -0.2233930E+00
  0.2544142E+01  -0.2170768E+00
  0.2535930E+01  -0.2108668E+00
  0.2527651E+01  -0.2047637E+00
  0.2519307E+01  -0.1987684E+00
  0.2510899E+01  -0.1928811E+00
  0.2502429E+01  -0.1871022E+00
  0.2493897E+01  -0.1814318E+00
  0.2485306E+01  -0.1758697E+00
  0.2476658E+01  -0.1704159E+00
  0.2467953E+01  -0.1650699E+00
  0.2459195E+01  -0.1598311E+00
  0.2450384E+01  -0.1546990E+00
  0.2441523E+01  -0.1496730E+00
  0.2432613E+01  -0.1447523E+00
  0.2423657E+01  -0.1399363E+00
  0.2414656E+01  -0.1352244E+00
  0.2405611E+01  -0.1306157E+00
  0.2396524E+01  -0.1261099E+00
  0.2387398E+01  -0.1217062E+00
  0.2378233E+01  -0.1174041E+00
  0.2369030E+01  -0.1132032E+00
  0.2359793E+01  -0.1091030E+00
  0.2350521E+01  -0.1051032E+00
  0.2341216E+01  -0.1012034E+00
  0.2331879E+01  -0.9740336E-01
  0.2322512E+01  -0.9370289E-01
  0.2313116E+01  -0.9010178E-01
  0.2303693E+01  -0.8659991E-01
  0.2294242E+01  -0.8319713E-01
  0.2284767E+01  -0.7989338E-01
  0.2275266E+01  -0.7668858E-01
  0.2265743E+01  -0.7358268E-01
  0.2256197E+01  -0.7057567E-01
  0.2246631E+01  -0.6766751E-01
  0.2237044E+01  -0.6485819E-01
  0.2227439E+01  -0.6214771E-01
  0.2217816E+01  -0.5953610E-01
  0.2208176E+01  -0.5702335E-01
  0.2198520E+01  -0.5460945E-01
  0.2188850E+01  -0.5229443E-01
  0.2179166E+01  -0.5007829E-01
  0.2169469E+01  -0.4796105E-01
  0.2159761E+01  -0.4594273E-01
  0.2150042E+01  -0.4402336E-01
  0.2140313E+01  -0.4220297E-01
  0.2130576E+01  -0.4048160E-01
  0.2120831E+01  -0.3885927E-01
  0.2111079E+01  -0.3733603E-01
  0.2101322E+01  -0.3591198E-01
  0.2091560E+01  -0.3458717E-01
  0.2081794E+01  -0.3336171E-01
  0.2072026E+01  -0.3223571E-01
  0.2062255E+01  -0.3120928E-01
  0.2052484E+01  -0.3028257E-01
  0.2042713E+01  -0.2945578E-01
  0.2032943E+01  -0.2872913E-01
  0.2023175E+01  -0.2810296E-01
  0.2013409E+01  -0.2757760E-01
  0.2003648E+01  -0.2715346E-01
  0.1993891E+01  -0.2683103E-01
  0.1984134E+01  -0.2658509E-01
  0.1974371E+01  -0.2636644E-01
  0.1964241E+01  -0.2614366E-01
  0.1953030E+01  -0.2590224E-01
  0.1940009E+01  -0.2562858E-01
  0.1924360E+01  -0.2530883E-01
  0.1905153E+01  -0.2492820E-01
  0.1881358E+01  -0.2447124E-01
  0.1851908E+01  -0.2388291E-01
  0.1815823E+01  -0.2313811E-01
  0.1772391E+01  -0.2226478E-01
  0.1721382E+01  -0.2129358E-01
  0.1663235E+01  -0.2025870E-01
  0.1599174E+01  -0.1917202E-01
  0.1531169E+01  -0.1803118E-01
  0.1461731E+01  -0.1675846E-01
  0.1393583E+01  -0.1534074E-01
  0.1329257E+01  -0.1384834E-01
  0.1270755E+01  -0.1231228E-01
  0.1219340E+01  -0.1077879E-01
  0.1175491E+01  -0.9299439E-02
  0.1139007E+01  -0.7919607E-02
  0.1109195E+01  -0.6669415E-02
  0.1085083E+01  -0.5560492E-02
  0.1065604E+01  -0.4587388E-02
  0.1049723E+01  -0.3731651E-02
  0.1036503E+01  -0.2965826E-02
  0.1025117E+01  -0.2255261E-02
  0.1014827E+01  -0.1555167E-02
  0.1004921E+01  -0.7206344E-03
  0.2998577E+01  -0.1994939E+01
  0.2996929E+01  -0.1985085E+01
  0.2995543E+01  -0.1974838E+01
  0.2994129E+01  -0.1963496E+01
  0.2992596E+01  -0.1950322E+01
  0.2990870E+01  -0.1934493E+01
  0.2988890E+01  -0.1915074E+01
  0.2986615E+01  -0.1891029E+01
  0.2984031E+01  -0.1861294E+01
  0.2981158E+01  -0.1824895E+01
  0.2978055E+01  -0.1781140E+01
  0.2974811E+01  -0.1729828E+01
  0.2971529E+01  -0.1671437E+01
  0.2968298E+01  -0.1607232E+01
  0.2965186E+01  -0.1539217E+01
  0.2962223E+01  -0.1469923E+01
  0.2959423E+01  -0.1402068E+01
  0.2956797E+01  -0.1338162E+01
  0.2954363E+01  -0.1280169E+01
  0.2952153E+01  -0.1229306E+01
  0.2950193E+01  -0.1186011E+01
  0.2948503E+01  -0.1150047E+01
  0.2947069E+01  -0.1120701E+01
  0.2945874E+01  -0.1096995E+01
  0.2944895E+01  -0.1077863E+01
  0.2944087E+01  -0.1062276E+01
  0.2943411E+01  -0.1049307E+01
  0.2942846E+01  -0.1038143E+01
  0.2942345E+01  -0.1028055E+01
  0.2941817E+01  -0.1018335E+01
  0.3973514E+01   0.1000918E+01
  0.3921190E+01   0.1001525E+01
  0.3870025E+01   0.1001955E+01
  0.3819880E+01   0.1002408E+01
  0.3770740E+01   0.1002870E+01
  0.3722586E+01   0.1003347E+01
  0.3675399E+01   0.1003846E+01
  0.3629161E+01   0.1004374E+01
  0.3583855E+01   0.1004936E+01
  0.3539463E+01   0.1005534E+01
  0.3495970E+01   0.1006174E+01
  0.3453358E+01   0.1006857E+01
  0.3411613E+01   0.1007585E+01
  0.3370719E+01   0.1008360E+01
  0.3330659E+01   0.1009185E+01
  0.3291420E+01   0.1010061E+01
  0.3252987E+01   0.1010989E+01
  0.3215345E+01   0.1011974E+01
  0.3178480E+01   0.1013018E+01
  0.3142379E+01   0.1014125E+01
  0.3107027E+01   0.1015299E+01
  0.3072412E+01   0.1016545E+01
  0.3038520E+01   0.1017867E+01
  0.3005339E+01   0.1019270E+01
  0.2972855E+01   0.1020755E+01
  0.2941057E+01   0.1022328E+01
  0.2909931E+01   0.1023990E+01
  0.2879467E+01   0.1025742E+01
  0.2849651E+01   0.1027586E+01
  0.2820473E+01   0.1029519E+01
  0.2791921E+01   0.1031541E+01
  0.2763983E+01   0.1033649E+01
  0.2736648E+01   0.1035837E+01
  0.2709904E+01   0.1038098E+01
  0.2683740E+01   0.1040423E+01
  0.2658144E+01   0.1042801E+01
  0.2633106E+01   0.1045217E+01
  0.2608615E+01   0.1047659E+01
  0.2584658E+01   0.1050110E+01
  0.2561225E+01   0.1052557E+01
  0.2538305E+01   0.1054985E+01
  0.2515888E+01   0.1057380E+01
  0.2493965E+01   0.1059729E+01
  0.2472524E+01   0.1062023E+01
  0.2451557E+01   0.1064252E+01
  0.2431054E+01   0.1066407E+01
  0.2411007E+01   0.1068483E+01
  0.2391408E+01   0.1070476E+01
  0.2372247E+01   0.1072383E+01
  0.2353517E+01   0.1074201E+01
  0.2335210E+01   0.1075931E+01
  0.2317318E+01   0.1077572E+01
  0.2299834E+01   0.1079125E+01
  0.2282750E+01   0.1080593E+01
  0.2266060E+01   0.1081977E+01
  0.2249755E+01   0.1083279E+01
  0.2233830E+01   0.1084504E+01
  0.2218277E+01   0.1085652E+01
  0.2203089E+01   0.1086728E+01
  0.2188261E+01   0.1087735E+01
  0.2173784E+01   0.1088675E+01
  0.2159653E+01   0.1089553E+01
  0.2145862E+01   0.1090370E+01
  0.2132404E+01   0.1091130E+01
  0.2119273E+01   0.1091837E+01
  0.2106463E+01   0.1092492E+01
  0.2093967E+01   0.1093100E+01
  0.2081781E+01   0.1093661E+01
  0.2069898E+01   0.1094180E+01
  0.2058312E+01   0.1094659E+01
  0.2047018E+01   0.1095099E+01
  0.2036010E+01   0.1095504E+01
  0.2025283E+01   0.1095875E+01
  0.2014831E+01   0.1096214E+01
  0.2004649E+01   0.1096524E+01
  0.1994601E+01   0.1096810E+01
  0.1984552E+01   0.1097076E+01
  0.1974130E+01   0.1097333E+01
  0.1962603E+01   0.1097593E+01
  0.1949222E+01   0.1097866E+01
  0.1933151E+01   0.1098150E+01
  0.1913442E+01   0.1098433E+01
  0.1889047E+01   0.1098675E+01
  0.1858885E+01   0.1098802E+01
  0.1821972E+01   0.1098690E+01
  0.1777608E+01   0.1098164E+01
  0.1725586E+01   0.1097009E+01
  0.1666389E+01   0.1094999E+01
  0.1601294E+01   0.1091943E+01
  0.1532326E+01   0.1087734E+01
  0.1462045E+01   0.1082384E+01
  0.1393202E+01   0.1076049E+01
  0.1328343E+01   0.1069005E+01
  0.1269464E+01   0.1061606E+01
  0.1217809E+01   0.1054210E+01
  0.1173831E+01   0.1047120E+01
  0.1137304E+01   0.1040541E+01
  0.1107515E+01   0.1034574E+01
  0.1083476E+01   0.1029234E+01
  0.1064107E+01   0.1024480E+01
  0.1048362E+01   0.1020221E+01
  0.1035301E+01   0.1016324E+01
  0.1024101E+01   0.1012620E+01
  0.1014028E+01   0.1008891E+01
  0.1004484E+01   0.1004271E+01
  0.4000000E+01  -0.1995004E+01
  0.4000000E+01  -0.1985004E+01
  0.4000000E+01  -0.1974634E+01
  0.4000000E+01  -0.1963164E+01
  0.4000000E+01  -0.1949851E+01
  0.4000000E+01  -0.1933863E+01
  0.4000000E+01  -0.1914256E+01
  0.4000000E+01  -0.1889990E+01
  0.4000000E+01  -0.1859991E+01
  0.4000000E+01  -0.1823279E+01
  0.4000000E+01  -0.1779156E+01
  0.4000000E+01  -0.1727411E+01
  0.4000000E+01  -0.1668516E+01
  0.4000000E+01  -0.1603726E+01
  0.4000000E+01  -0.1535038E+01
  0.4000000E+01  -0.1464987E+01
  0.4000000E+01  -0.1396300E+01
  0.4000000E+01  -0.1331510E+01
  0.4000000E+01  -0.1272615E+01
  0.4000000E+01  -0.1220871E+01
  0.4000000E+01  -0.1176748E+01
  0.4000000E+01  -0.1140037E+01
  0.4000000E+01  -0.1110038E+01
  0.4000000E+01  -0.1085772E+01
  0.4000000E+01  -0.1066166E+01
  0.4000000E+01  -0.1050178E+01
  0.4000000E+01  -0.1036865E+01
  0.4000000E+01  -0.1025395E+01
  0.4000000E+01  -0.1015025E+01
  0.4000000E+01  -0.1005025E+01
  0.4000000E+01  -0.9950254E+00
  0.4000000E+01  -0.9848922E+00
  0.4000000E+01  -0.9744894E+00
  0.4000000E+01  -0.9638117E+00
  0.4000000E+01  -0.9528536E+00
  0.4000000E+01  -0.9416096E+00
  0.4000000E+01  -0.9300739E+00
  0.4000000E+01  -0.9182407E+00
  0.4000000E+01  -0.9061042E+00
  0.4000000E+01  -0.8936584E+00
  0.4000000E+01  -0.8808972E+00
  0.4000000E+01  -0.8678144E+00
  0.4000000E+01  -0.8544037E+00
  0.4000000E+01  -0.8406586E+00
  0.4000000E+01  -0.8265727E+00
  0.4000000E+01  -0.8121392E+00
  0.4000000E+01  -0.7973514E+00
  0.4000000E+01  -0.7822025E+00
  0.4000000E+01  -0.7666854E+00
  0.4000000E+01  -0.7507930E+00
  0.4000000E+01  -0.7345180E+00
  0.4000000E+01  -0.7178531E+00
  0.4000000E+01  -0.7007907E+00
  0.4000000E+01  -0.6833232E+00
  0.4000000E+01  -0.6654429E+00
  0.4000000E+01  -0.6471418E+00
  0.4000000E+01  -0.6284118E+00
  0.4000000E+01  -0.6092449E+00
  0.4000000E+01  -0.5896326E+00
  0.4000000E+01  -0.5695666E+00
  0.4000000E+01  -0.5490381E+00
  0.4000000E+01  -0.5280384E+00
  0.4000000E+01  -0.5065586E+00
  0.4000000E+01  -0.4845896E+00
  0.4000000E+01  -0.4621222E+00
  0.4000000E+01  -0.4391470E+00
  0.4000000E+01  -0.4156544E+00
  0.4000000E+01  -0.3916347E+00
  0.4000000E+01  -0.3670781E+00
  0.4000000E+01  -0.3419744E+00
  0.4000000E+01  -0.3163135E+00
  0.4000000E+01  -0.2900850E+00
  0.4000000E+01  -0.2632782E+00
  0.4000000E+01  -0.2358823E+00
  0.4000000E+01  -0.2078864E+00
  0.4000000E+01  -0.1792791E+00
  0.4000000E+01  -0.1500492E+00
  0.4000000E+01  -0.1201856E+00
  0.4000000E+01  -0.8967647E-01
  0.4000000E+01  -0.5850988E-01
  0.4000000E+01  -0.2667370E-01
  0.4000000E+01   0.5844424E-02
  0.4000000E+01   0.3905701E-01
  0.4000000E+01   0.7297681E-01
  0.4000000E+01   0.1076168E+00
  0.4000000E+01   0.1429901E+00
  0.4000000E+01   0.1791102E+00
  0.4000000E+01   0.2159907E+00
  0.4000000E+01   0.2536454E+00
  0.4000000E+01   0.2920885E+00
  0.4000000E+01   0.3313343E+00
  0.4000000E+01   0.3713974E+00
  0.4000000E+01   0.4122925E+00
  0.4000000E+01   0.4540349E+00
  0.4000000E+01   0.4966397E+00
  0.4000000E+01   0.5401227E+00
  0.4000000E+01   0.5844997E+00
  0.4000000E+01   0.6297868E+00
  0.4000000E+01   0.6760004E+00
  0.4000000E+01   0.7231572E+00
  0.4000000E+01   0.7712743E+00
  0.4000000E+01   0.8203688E+00
  0.4000000E+01   0.8704559E+00
  0.4000000E+01   0.9215650E+00
  0.4000000E+01   0.9739484E+00
  0.3000000E+01  -0.2936063E+01
  0.3000000E+01  -0.2815964E+01
  0.3000000E+01  -0.2709197E+01
  0.3000000E+01  -0.2614389E+01
  0.3000000E+01  -0.2530301E+01
  0.3000001E+01  -0.2455817E+01
  0.3000001E+01  -0.2389933E+01
  0.3000002E+01  -0.2331742E+01
  0.3000002E+01  -0.2280429E+01
  0.3000003E+01  -0.2235262E+01
  0.3000004E+01  -0.2195579E+01
  0.3000006E+01  -0.2160789E+01
  0.3000009E+01  -0.2130359E+01
  0.3000013E+01  -0.2103809E+01
  0.3000019E+01  -0.2080710E+01
  0.3000028E+01  -0.2060677E+01
  0.3000045E+01  -0.2043363E+01
  0.3000078E+01  -0.2028458E+01
  0.3000246E+01  -0.2015675E+01
  0.2999958E+01  -0.2004816E+01
  0.4000000E+01  -0.2936421E+01
  0.4000000E+01  -0.2816293E+01
  0.4000000E+01  -0.2709501E+01
  0.4000000E+01  -0.2614671E+01
  0.4000000E+01  -0.2530565E+01
  0.4000000E+01  -0.2456067E+01
  0.4000000E+01  -0.2390170E+01
  0.4000000E+01  -0.2331968E+01
  0.4000000E+01  -0.2280648E+01
  0.4000000E+01  -0.2235473E+01
  0.4000000E+01  -0.2195786E+01
  0.4000000E+01  -0.2160992E+01
  0.4000000E+01  -0.2130558E+01
  0.4000000E+01  -0.2104006E+01
  0.4000000E+01  -0.2080906E+01
  0.4000000E+01  -0.2060873E+01
  0.4000000E+01  -0.2043559E+01
  0.4000000E+01  -0.2028657E+01
  0.4000000E+01  -0.2015888E+01
  0.4000000E+01  -0.2005004E+01


==> data/tjunction_coord_opt_frozen.dat <==
  0.1271579E+00   0.9950003E+00
  0.3166540E-08   0.4999977E-02
  0.6275663E-08   0.1499997E-01
  0.7885299E-08   0.2515844E-01
  0.9569395E-08   0.3578033E-01
  0.1462725E-07   0.4715523E-01
  0.2148990E-07   0.5957203E-01
  0.3065598E-07   0.7332736E-01
  0.4275314E-07   0.8872820E-01
  0.5852663E-07   0.1060891E+00
  0.7880066E-07   0.1257239E+00
  0.1035926E-06   0.1479312E+00
  0.1334913E-06   0.1729756E+00
  0.1695698E-06   0.2010629E+00
  0.2116655E-06   0.2323140E+00
  0.2588935E-06   0.2667387E+00
  0.3104356E-06   0.3042135E+00
  0.3637370E-06   0.3444673E+00
  0.4145338E-06   0.3870794E+00
  0.4560889E-06   0.4314910E+00
  0.4844240E-06   0.4770311E+00
  0.5020590E-06   0.5229561E+00
  0.5062101E-06   0.5684966E+00
  0.4921128E-06   0.6129089E+00
  0.4608115E-06   0.6555221E+00
  0.4161232E-06   0.6957772E+00
  0.3625963E-06   0.7332533E+00
  0.3055177E-06   0.7676794E+00
  0.2500333E-06   0.7989319E+00
  0.1987049E-06   0.8270203E+00
  0.1524221E-06   0.8520656E+00
  0.1150067E-06   0.8742738E+00
  0.8638053E-07   0.8939091E+00
  0.6359344E-07   0.9112705E+00
  0.4643008E-07   0.9266718E+00
  0.3356092E-07   0.9404274E+00
  0.2334110E-07   0.9528444E+00
  0.1512436E-07   0.9642194E+00
  0.9202160E-08   0.9748414E+00
  0.1110520E-07   0.9849999E+00
  0.9055820E-08   0.9950000E+00
  0.9949997E+00  -0.7993979E-05
  0.9841226E+00   0.5952940E-04
  0.9713491E+00   0.2930074E-04
  0.9564456E+00   0.3023962E-04
  0.9391318E+00   0.3601298E-04
  0.9190975E+00   0.4513854E-04
  0.8959970E+00   0.5706556E-04
  0.8694447E+00   0.7139033E-04
  0.8390108E+00   0.8855934E-04
  0.8042165E+00   0.1059023E-03
  0.7645288E+00   0.1181879E-03
  0.7193543E+00   0.1201806E-03
  0.6680331E+00   0.1054753E-03
  0.6098316E+00   0.8860177E-04
  0.5439344E+00   0.7895156E-04
  0.4694356E+00   0.6811760E-04
  0.3853295E+00   0.5595329E-04
  0.2904996E+00   0.4220974E-04
  0.1837074E+00   0.4352097E-04
  0.6357893E-01   0.2604758E-04
  0.9949233E+00   0.1000311E+01
  0.9841974E+00   0.9992879E+00
  0.9713692E+00   0.9997772E+00
  0.9564558E+00   0.9998765E+00
  0.9391375E+00   0.9999242E+00
  0.9191009E+00   0.9999511E+00
  0.8959991E+00   0.9999674E+00
  0.8694460E+00   0.9999779E+00
  0.8390116E+00   0.9999849E+00
  0.8042170E+00   0.9999896E+00
  0.7645291E+00   0.9999929E+00
  0.7193545E+00   0.9999952E+00
  0.6680332E+00   0.9999968E+00
  0.6098317E+00   0.9999979E+00
  0.5439344E+00   0.9999987E+00
  0.4694356E+00   0.9999992E+00
  0.3853295E+00   0.9999995E+00
  0.2904996E+00   0.9999997E+00
  0.1837074E+00   0.9999999E+00
  0.6357893E-01   0.9999999E+00
  0.3005000E+01  -0.2999627E+01
  0.3015000E+01  -0.2999631E+01
  0.3025158E+01  -0.2999635E+01
  0.3035780E+01  -0.2999639E+01
  0.3047155E+01  -0.2999643E+01
  0.3059572E+01  -0.2999648E+01
  0.3073328E+01  -0.2999653E+01
  0.3088729E+01  -0.2999659E+01
  0.3106090E+01  -0.2999665E+01
  0.3125725E+01  -0.2999672E+01
  0.3147933E+01  -0.2999681E+01
  0.3172978E+01  -0.2999690E+01
  0.3201066E+01  -0.2999701E+01
  0.3232318E+01  -0.2999712E+01
  0.3266744E+01  -0.2999725E+01
  0.3304219E+01  -0.2999739E+01
  0.3344474E+01  -0.2999754E+01
  0.3387087E+01  -0.2999770E+01
  0.3431500E+01  -0.2999787E+01
  0.3477041E+01  -0.2999804E+01
  0.3522966E+01  -0.2999821E+01
  0.3568507E+01  -0.2999838E+01
  0.3612919E+01  -0.2999855E+01
  0.3655532E+01  -0.2999871E+01
  0.3695786E+01  -0.2999886E+01
  0.3733261E+01  -0.2999900E+01
  0.3767686E+01  -0.2999913E+01
  0.3798938E+01  -0.2999925E+01
  0.3827025E+01  -0.2999935E+01
  0.3852070E+01  -0.2999944E+01
  0.3874277E+01  -0.2999953E+01
  0.3893912E+01  -0.2999960E+01
  0.3911273E+01  -0.2999967E+01
  0.3926673E+01  -0.2999973E+01
  0.3940429E+01  -0.2999978E+01
  0.3952845E+01  -0.2999982E+01
  0.3964220E+01  -0.2999987E+01
  0.3974842E+01  -0.2999991E+01
  0.3985000E+01  -0.2999994E+01
  0.3995000E+01  -0.2999998E+01
  0.2958404E+01  -0.1002736E+01
  0.2957971E+01  -0.9929029E+00
  0.2957450E+01  -0.9830622E+00
  0.2956844E+01  -0.9732151E+00
  0.2956153E+01  -0.9633621E+00
  0.2955379E+01  -0.9535040E+00
  0.2954523E+01  -0.9436413E+00
  0.2953585E+01  -0.9337746E+00
  0.2952566E+01  -0.9239047E+00
  0.2951466E+01  -0.9140323E+00
  0.2950285E+01  -0.9041579E+00
  0.2949022E+01  -0.8942824E+00
  0.2947678E+01  -0.8844064E+00
  0.2946251E+01  -0.8745308E+00
  0.2944742E+01  -0.8646563E+00
  0.2943149E+01  -0.8547837E+00
  0.2941473E+01  -0.8449138E+00
  0.2939712E+01  -0.8350476E+00
  0.2937865E+01  -0.8251858E+00
  0.2935932E+01  -0.8153295E+00
  0.2933912E+01  -0.8054794E+00
  0.2931805E+01  -0.7956366E+00
  0.2929609E+01  -0.7858019E+00
  0.2927324E+01  -0.7759764E+00
  0.2924949E+01  -0.7661611E+00
  0.2922483E+01  -0.7563569E+00
  0.2919926E+01  -0.7465649E+00
  0.2917277E+01  -0.7367861E+00
  0.2914534E+01  -0.7270215E+00
  0.2911699E+01  -0.7172722E+00
  0.2908770E+01  -0.7075392E+00
  0.2905746E+01  -0.6978236E+00
  0.2902627E+01  -0.6881265E+00
  0.2899413E+01  -0.6784490E+00
  0.2896103E+01  -0.6687921E+00
  0.2892696E+01  -0.6591568E+00
  0.2889193E+01  -0.6495444E+00
  0.2885592E+01  -0.6399559E+00
  0.2881895E+01  -0.6303924E+00
  0.2878100E+01  -0.6208550E+00
  0.2874206E+01  -0.6113447E+00
  0.2870215E+01  -0.6018626E+00
  0.2866126E+01  -0.5924100E+00
  0.2861939E+01  -0.5829877E+00
  0.2857653E+01  -0.5735970E+00
  0.2853269E+01  -0.5642388E+00
  0.2848786E+01  -0.5549143E+00
  0.2844205E+01  -0.5456245E+00
  0.2839526E+01  -0.5363705E+00
  0.2834749E+01  -0.5271533E+00
  0.2829873E+01  -0.5179740E+00
  0.2824899E+01  -0.5088337E+00
  0.2819828E+01  -0.4997334E+00
  0.2814659E+01  -0.4906741E+00
  0.2809393E+01  -0.4816568E+00
  0.2804029E+01  -0.4726827E+00
  0.2798568E+01  -0.4637527E+00
  0.2793011E+01  -0.4548677E+00
  0.2787357E+01  -0.4460290E+00
  0.2781608E+01  -0.4372375E+00
  0.2775762E+01  -0.4284941E+00
  0.2769822E+01  -0.4197999E+00
  0.2763786E+01  -0.4111560E+00
  0.2757656E+01  -0.4025633E+00
  0.2751431E+01  -0.3940230E+00
  0.2745112E+01  -0.3855359E+00
  0.2738700E+01  -0.3771031E+00
  0.2732195E+01  -0.3687258E+00
  0.2725597E+01  -0.3604048E+00
  0.2718907E+01  -0.3521412E+00
  0.2712126E+01  -0.3439361E+00
  0.2705252E+01  -0.3357905E+00
  0.2698288E+01  -0.3277054E+00
  0.2691234E+01  -0.3196819E+00
  0.2684087E+01  -0.3117217E+00
  0.2676851E+01  -0.3038281E+00
  0.2669540E+01  -0.2960107E+00
  0.2662158E+01  -0.2882780E+00
  0.2654706E+01  -0.2806318E+00
  0.2647183E+01  -0.2730732E+00
  0.2639591E+01  -0.2656037E+00
  0.2631928E+01  -0.2582246E+00
  0.2624195E+01  -0.2509376E+00
  0.2616392E+01  -0.2437443E+00
  0.2608520E+01  -0.2366463E+00
  0.2600578E+01  -0.2296453E+00
  0.2592567E+01  -0.2227431E+00
  0.2584487E+01  -0.2159412E+00
  0.2576338E+01  -0.2092416E+00
  0.2568121E+01  -0.2026456E+00
  0.2559836E+01  -0.1961551E+00
  0.2551484E+01  -0.1897716E+00
  0.2543066E+01  -0.1834965E+00
  0.2534581E+01  -0.1773312E+00
  0.2526032E+01  -0.1712770E+00
  0.2517418E+01  -0.1653350E+00
  0.2508742E+01  -0.1595063E+00
  0.2500004E+01  -0.1537915E+00
  0.2491206E+01  -0.1481915E+00
  0.2482349E+01  -0.1427065E+00
  0.2473434E+01  -0.1373369E+00
  0.2464464E+01  -0.1320826E+00
  0.2455440E+01  -0.1269437E+00
  0.2446364E+01  -0.1219198E+00
  0.2437237E+01  -0.1170105E+00
  0.2428062E+01  -0.1122153E+00
  0.2418841E+01  -0.1075334E+00
  0.2409575E+01  -0.1029642E+00
  0.2400266E+01  -0.9850698E-01
  0.2390916E+01  -0.9416079E-01
  0.2381528E+01  -0.8992482E-01
  0.2372102E+01  -0.8579814E-01
  0.2362640E+01  -0.8177993E-01
  0.2353145E+01  -0.7786934E-01
  0.2343618E+01  -0.7406564E-01
  0.2334060E+01  -0.7036812E-01
  0.2324473E+01  -0.6677615E-01
  0.2314858E+01  -0.6328913E-01
  0.2305217E+01  -0.5990654E-01
  0.2295552E+01  -0.5662794E-01
  0.2285863E+01  -0.5345292E-01
  0.2276151E+01  -0.5038118E-01
  0.2266419E+01  -0.4741247E-01
  0.2256667E+01  -0.4454660E-01
  0.2246896E+01  -0.4178346E-01
  0.2237108E+01  -0.3912304E-01
  0.2227304E+01  -0.3656535E-01
  0.2217484E+01  -0.3411044E-01
  0.2207650E+01  -0.3175841E-01
  0.2197804E+01  -0.2950938E-01
  0.2187945E+01  -0.2736350E-01
  0.2178075E+01  -0.2532095E-01
  0.2168195E+01  -0.2338187E-01
  0.2158307E+01  -0.2154643E-01
  0.2148411E+01  -0.1981480E-01
  0.2138507E+01  -0.1818711E-01
  0.2128599E+01  -0.1666346E-01
  0.2118685E+01  -0.1524395E-01
  0.2108769E+01  -0.1392867E-01
  0.2098849E+01  -0.1271765E-01
  0.2088928E+01  -0.1161091E-01
  0.2079007E+01  -0.1060844E-01
  0.2069086E+01  -0.9710213E-02
  0.2059168E+01  -0.8916180E-02
  0.2049251E+01  -0.8226268E-02
  0.2039339E+01  -0.7640400E-02
  0.2029432E+01  -0.7158506E-02
  0.2019530E+01  -0.6780516E-02
  0.2009636E+01  -0.6506345E-02
  0.1999749E+01  -0.6335942E-02
  0.1989865E+01  -0.6243491E-02
  0.1979979E+01  -0.6179186E-02
  0.1969723E+01  -0.6116947E-02
  0.1958377E+01  -0.6053363E-02
  0.1945203E+01  -0.5986371E-02
  0.1929377E+01  -0.5915253E-02
  0.1909962E+01  -0.5840929E-02
  0.1885921E+01  -0.5766472E-02
  0.1856183E+01  -0.5658115E-02
  0.1819770E+01  -0.5513123E-02
  0.1775976E+01  -0.5377165E-02
  0.1724580E+01  -0.5285882E-02
  0.1666039E+01  -0.5261647E-02
  0.1601594E+01  -0.5291123E-02
  0.1533228E+01  -0.5339987E-02
  0.1463465E+01  -0.5298385E-02
  0.1395031E+01  -0.5124804E-02
  0.1330458E+01  -0.4862149E-02
  0.1271747E+01  -0.4512575E-02
  0.1220156E+01  -0.4094732E-02
  0.1176161E+01  -0.3637095E-02
  0.1139555E+01  -0.3169717E-02
  0.1109642E+01  -0.2717675E-02
  0.1085447E+01  -0.2297379E-02
  0.1065899E+01  -0.1915686E-02
  0.1049960E+01  -0.1571327E-02
  0.1036688E+01  -0.1257104E-02
  0.1025257E+01  -0.9611826E-03
  0.1014923E+01  -0.6660775E-03
  0.1004965E+01  -0.3103929E-03
  0.2999085E+01  -0.1994877E+01
  0.2998017E+01  -0.1984954E+01
  0.2997114E+01  -0.1974649E+01
  0.2996191E+01  -0.1963247E+01
  0.2995186E+01  -0.1950008E+01
  0.2994048E+01  -0.1934107E+01
  0.2992731E+01  -0.1914603E+01
  0.2991203E+01  -0.1890459E+01
  0.2989444E+01  -0.1860607E+01
  0.2987464E+01  -0.1824072E+01
  0.2985299E+01  -0.1780159E+01
  0.2983011E+01  -0.1728663E+01
  0.2980673E+01  -0.1670058E+01
  0.2978348E+01  -0.1605607E+01
  0.2976082E+01  -0.1537308E+01
  0.2973900E+01  -0.1467694E+01
  0.2971817E+01  -0.1399487E+01
  0.2969850E+01  -0.1335208E+01
  0.2968021E+01  -0.1276833E+01
  0.2966361E+01  -0.1225597E+01
  0.2964895E+01  -0.1181951E+01
  0.2963639E+01  -0.1145672E+01
  0.2962580E+01  -0.1116050E+01
  0.2961702E+01  -0.1092107E+01
  0.2960990E+01  -0.1072775E+01
  0.2960408E+01  -0.1057019E+01
  0.2959924E+01  -0.1043905E+01
  0.2959527E+01  -0.1032613E+01
  0.2959182E+01  -0.1022407E+01
  0.2958806E+01  -0.1012569E+01
  0.3973586E+01   0.1001050E+01
  0.3921349E+01   0.1001737E+01
  0.3870216E+01   0.1002214E+01
  0.3820100E+01   0.1002712E+01
  0.3770986E+01   0.1003214E+01
  0.3722854E+01   0.1003728E+01
  0.3675687E+01   0.1004261E+01
  0.3629466E+01   0.1004819E+01
  0.3584176E+01   0.1005406E+01
  0.3539798E+01   0.1006027E+01
  0.3496318E+01   0.1006685E+01
  0.3453718E+01   0.1007382E+01
  0.3411983E+01   0.1008119E+01
  0.3371098E+01   0.1008900E+01
  0.3331047E+01   0.1009724E+01
  0.3291816E+01   0.1010596E+01
  0.3253389E+01   0.1011515E+01
  0.3215753E+01   0.1012486E+01
  0.3178894E+01   0.1013510E+01
  0.3142797E+01   0.1014590E+01
  0.3107449E+01   0.1015731E+01
  0.3072837E+01   0.1016936E+01
  0.3038947E+01   0.1018208E+01
  0.3005767E+01   0.1019552E+01
  0.2973284E+01   0.1020969E+01
  0.2941486E+01   0.1022464E+01
  0.2910359E+01   0.1024039E+01
  0.2879893E+01   0.1025694E+01
  0.2850076E+01   0.1027433E+01
  0.2820895E+01   0.1029253E+01
  0.2792339E+01   0.1031156E+01
  0.2764397E+01   0.1033139E+01
  0.2737057E+01   0.1035198E+01
  0.2710308E+01   0.1037327E+01
  0.2684138E+01   0.1039518E+01
  0.2658538E+01   0.1041760E+01
  0.2633494E+01   0.1044041E+01
  0.2608996E+01   0.1046348E+01
  0.2585034E+01   0.1048667E+01
  0.2561595E+01   0.1050982E+01
  0.2538670E+01   0.1053281E+01
  0.2516249E+01   0.1055551E+01
  0.2494320E+01   0.1057778E+01
  0.2472875E+01   0.1059954E+01
  0.2451903E+01   0.1062069E+01
  0.2431397E+01   0.1064116E+01
  0.2411347E+01   0.1066088E+01
  0.2391744E+01   0.1067982E+01
  0.2372581E+01   0.1069795E+01
  0.2353849E+01   0.1071524E+01
  0.2335540E+01   0.1073169E+01
  0.2317647E+01   0.1074730E+01
  0.2300161E+01   0.1076209E+01
  0.2283077E+01   0.1077606E+01
  0.2266386E+01   0.1078924E+01
  0.2250081E+01   0.1080164E+01
  0.2234156E+01   0.1081330E+01
  0.2218603E+01   0.1082424E+01
  0.2203416E+01   0.1083449E+01
  0.2188588E+01   0.1084408E+01
  0.2174112E+01   0.1085304E+01
  0.2159983E+01   0.1086140E+01
  0.2146193E+01   0.1086919E+01
  0.2132736E+01   0.1087643E+01
  0.2119606E+01   0.1088317E+01
  0.2106797E+01   0.1088942E+01
  0.2094303E+01   0.1089521E+01
  0.2082118E+01   0.1090058E+01
  0.2070237E+01   0.1090553E+01
  0.2058653E+01   0.1091011E+01
  0.2047360E+01   0.1091432E+01
  0.2036354E+01   0.1091820E+01
  0.2025629E+01   0.1092176E+01
  0.2015179E+01   0.1092502E+01
  0.2004999E+01   0.1092800E+01
  0.1994952E+01   0.1093076E+01
  0.1984905E+01   0.1093334E+01
  0.1974485E+01   0.1093583E+01
  0.1962961E+01   0.1093838E+01
  0.1949582E+01   0.1094111E+01
  0.1933515E+01   0.1094405E+01
  0.1913809E+01   0.1094715E+01
  0.1889419E+01   0.1095020E+01
  0.1859262E+01   0.1095264E+01
  0.1822354E+01   0.1095349E+01
  0.1777991E+01   0.1095123E+01
  0.1725963E+01   0.1094380E+01
  0.1666750E+01   0.1092888E+01
  0.1601623E+01   0.1090436E+01
  0.1532605E+01   0.1086883E+01
  0.1462257E+01   0.1082207E+01
  0.1393334E+01   0.1076519E+01
  0.1328386E+01   0.1070053E+01
  0.1269418E+01   0.1063123E+01
  0.1217680E+01   0.1056069E+01
  0.1173630E+01   0.1049194E+01
  0.1137046E+01   0.1042714E+01
  0.1107214E+01   0.1036751E+01
  0.1083147E+01   0.1031337E+01
  0.1063765E+01   0.1026442E+01
  0.1048023E+01   0.1021992E+01
  0.1034979E+01   0.1017861E+01
  0.1023812E+01   0.1013883E+01
  0.1013786E+01   0.1009837E+01
  0.1004342E+01   0.1004761E+01
  0.4000000E+01  -0.1995002E+01
  0.4000000E+01  -0.1985002E+01
  0.4000000E+01  -0.1974632E+01
  0.4000000E+01  -0.1963162E+01
  0.4000000E+01  -0.1949849E+01
  0.4000000E+01  -0.1933861E+01
  0.4000000E+01  -0.1914254E+01
  0.4000000E+01  -0.1889988E+01
  0.4000000E+01  -0.1859988E+01
  0.4000000E+01  -0.1823276E+01
  0.4000000E+01  -0.1779153E+01
  0.4000000E+01  -0.1727408E+01
  0.4000000E+01  -0.1668512E+01
  0.4000000E+01  -0.1603721E+01
  0.4000000E+01  -0.1535033E+01
  0.4000000E+01  -0.1464981E+01
  0.4000000E+01  -0.1396293E+01
  0.4000000E+01  -0.1331503E+01
  0.4000000E+01  -0.1272607E+01
  0.4000000E+01  -0.1220862E+01
  0.4000000E+01  -0.1176739E+01
  0.4000000E+01  -0.1140028E+01
  0.4000000E+01  -0.1110028E+01
  0.4000000E+01  -0.1085762E+01
  0.4000000E+01  -0.1066155E+01
  0.4000000E+01  -0.1050167E+01
  0.4000000E+01  -0.1036854E+01
  0.4000000E+01  -0.1025384E+01
  0.4000000E+01  -0.1015014E+01
  0.4000000E+01  -0.1005014E+01
  0.4000000E+01  -0.9950141E+00
  0.4000000E+01  -0.9848808E+00
  0.4000000E+01  -0.9744779E+00
  0.4000000E+01  -0.9638001E+00
  0.4000000E+01  -0.9528420E+00
  0.4000000E+01  -0.9415978E+00
  0.4000000E+01  -0.9300620E+00
  0.4000000E+01  -0.9182288E+00
  0.4000000E+01  -0.9060922E+00
  0.4000000E+01  -0.8936463E+00
  0.4000000E+01  -0.8808850E+00
  0.4000000E+01  -0.8678021E+00
  0.4000000E+01  -0.8543913E+00
  0.4000000E+01  -0.8406462E+00
  0.4000000E+01  -0.8265601E+00
  0.4000000E+01  -0.8121266E+00
  0.4000000E+01  -0.7973387E+00
  0.4000000E+01  -0.7821897E+00
  0.4000000E+01  -0.7666725E+00
  0.4000000E+01  -0.7507800E+00
  0.4000000E+01  -0.7345049E+00
  0.4000000E+01  -0.7178399E+00
  0.4000000E+01  -0.7007775E+00
  0.4000000E+01  -0.6833099E+00
  0.4000000E+01  -0.6654295E+00
  0.4000000E+01  -0.6471283E+00
  0.4000000E+01  -0.6283983E+00
  0.4000000E+01  -0.6092313E+00
  0.4000000E+01  -0.5896190E+00
  0.4000000E+01  -0.5695529E+00
  0.4000000E+01  -0.5490243E+00
  0.4000000E+01  -0.5280246E+00
  0.4000000E+01  -0.5065447E+00
  0.4000000E+01  -0.4845757E+00
  0.4000000E+01  -0.4621083E+00
  0.4000000E+01  -0.4391330E+00
  0.4000000E+01  -0.4156404E+00
  0.4000000E+01  -0.3916208E+00
  0.4000000E+01  -0.3670641E+00
  0.4000000E+01  -0.3419605E+00
  0.4000000E+01  -0.3162996E+00
  0.4000000E+01  -0.2900711E+00
  0.4000000E+01  -0.2632644E+00
  0.4000000E+01  -0.2358687E+00
  0.4000000E+01  -0.2078730E+00
  0.4000000E+01  -0.1792661E+00
  0.4000000E+01  -0.1500367E+00
  0.4000000E+01  -0.1201734E+00
  0.4000000E+01  -0.8966465E-01
  0.4000000E+01  -0.5849841E-01
  0.4000000E+01  -0.2666256E-01
  0.4000000E+01   0.5855226E-02
  0.4000000E+01   0.3906748E-01
  0.4000000E+01   0.7298694E-01
  0.4000000E+01   0.1076266E+00
  0.4000000E+01   0.1429996E+00
  0.4000000E+01   0.1791193E+00
  0.4000000E+01   0.2159994E+00
  0.4000000E+01   0.2536538E+00
  0.4000000E+01   0.2920966E+00
  0.4000000E+01   0.3313420E+00
  0.4000000E+01   0.3714047E+00
  0.4000000E+01   0.4122995E+00
  0.4000000E+01   0.4540415E+00
  0.4000000E+01   0.4966460E+00
  0.4000000E+01   0.5401286E+00
  0.4000000E+01   0.5845052E+00
  0.4000000E+01   0.6297919E+00
  0.4000000E+01   0.6760052E+00
  0.4000000E+01   0.7231617E+00
  0.4000000E+01   0.7712785E+00
  0.4000000E+01   0.8203727E+00
  0.4000000E+01   0.8704591E+00
  0.4000000E+01   0.9215692E+00
  0.4000000E+01   0.9739892E+00
  0.3000000E+01  -0.2936063E+01
  0.3000000E+01  -0.2815964E+01
  0.3000000E+01  -0.2709197E+01
  0.3000000E+01  -0.2614389E+01
  0.3000000E+01  -0.2530301E+01
  0.3000000E+01  -0.2455817E+01
  0.3000001E+01  -0.2389933E+01
  0.3000001E+01  -0.2331742E+01
  0.3000001E+01  -0.2280429E+01
  0.3000002E+01  -0.2235262E+01
  0.3000003E+01  -0.2195580E+01
  0.3000004E+01  -0.2160790E+01
  0.3000006E+01  -0.2130359E+01
  0.3000009E+01  -0.2103810E+01
  0.3000013E+01  -0.2080711E+01
  0.3000019E+01  -0.2060678E+01
  0.3000030E+01  -0.2043365E+01
  0.3000051E+01  -0.2028462E+01
  0.3000161E+01  -0.2015685E+01
  0.2999977E+01  -0.2004814E+01
  0.4000000E+01  -0.2936421E+01
  0.4000000E+01  -0.2816293E+01
  0.4000000E+01  -0.2709501E+01
  0.4000000E+01  -0.2614671E+01
  0.4000000E+01  -0.2530565E+01
  0.4000000E+01  -0.2456066E+01
  0.4000000E+01  -0.2390169E+01
  0.4000000E+01  -0.2331968E+01
  0.4000000E+01  -0.2280647E+01
  0.4000000E+01  -0.2235472E+01
  0.4000000E+01  -0.2195785E+01
  0.4000000E+01  -0.2160991E+01
  0.4000000E+01  -0.2130557E+01
  0.4000000E+01  -0.2104005E+01
  0.4000000E+01  -0.2080905E+01
  0.4000000E+01  -0.2060871E+01
  0.4000000E+01  -0.2043558E+01
  0.4000000E+01  -0.2028655E+01
  0.4000000E+01  -0.2015886E+01
  0.4000000E+01  -0.2005002E+01


==> data/tjunction_inner_ring_consistent.dat <==
   6.3578940e-02  -2.0884380e-05   6.3599824e-02  -5.0064750e+00  -2.0541970e-03   5.0064740e+00  -2.0541970e-03   5.0064740e+00   2.0541970e-08  -5.0064740e-05
   1.8370740e-01  -1.5268610e-05   1.8372267e-01  -5.5992340e+00   8.4839040e-04   5.5992340e+00   8.4839340e-04   5.5992540e+00  -8.4839340e-09  -5.5992540e-05
   2.9049960e-01  -9.7779100e-06   2.9050938e-01  -5.1320840e+00  -7.4842340e-04   5.1320840e+00  -7.4830740e-04   5.1312880e+00   7.4830740e-09  -5.1312880e-05
   3.8532940e-01   8.4465530e-06   3.8533785e-01  -4.7771280e+00  -6.9665950e-04   4.7771280e+00  -6.9643090e-04   4.7755610e+00   6.9643090e-09  -4.7755610e-05
   4.6943550e-01   2.3777080e-05   4.6945928e-01  -4.4687100e+00  -6.5168210e-04   4.4687100e+00  -6.5129270e-04   4.4660390e+00   6.5129270e-09  -4.4660390e-05
   5.4393430e-01   3.7382010e-05   5.4397168e-01  -4.2029730e+00  -6.2259680e-04   4.2029730e+00  -6.2206170e-04   4.1993610e+00   6.2206170e-09  -4.1993610e-05
   6.0983160e-01   4.9345650e-05   6.0988095e-01  -3.9832460e+00  -5.9004810e-04   3.9832460e+00  -5.8948940e-04   3.9794750e+00   5.8948940e-09  -3.9794750e-05
   6.6803300e-01   6.8073560e-05   6.6810107e-01  -3.8060240e+00  -1.7285580e-03   3.8060240e+00  -1.7272620e-03   3.8031700e+00   1.7272620e-08  -3.8031700e-05
   7.1935410e-01   8.4255670e-05   7.1943836e-01  -3.6649920e+00  -3.6310830e-04   3.6649920e+00  -3.6295450e-04   3.6634400e+00   3.6295450e-09  -3.6634400e-05
   7.6452860e-01   8.3502920e-05   7.6461210e-01  -3.5401610e+00   7.2983880e-04   3.5401610e+00   7.2986030e-04   3.5402650e+00  -7.2986030e-09  -3.5402650e-05
   8.0421630e-01   7.2315580e-05   8.0428862e-01  -3.4224230e+00   1.4742830e-03   3.4224220e+00   1.4749580e-03   3.4239890e+00  -1.4749580e-08  -3.4239890e-05
   8.3901050e-01   5.5948480e-05   8.3906645e-01  -3.3044900e+00   1.9393750e-03   3.3044890e+00   1.9412620e-03   3.3077040e+00  -1.9412620e-08  -3.3077040e-05
   8.6944430e-01   3.9598790e-05   8.6948390e-01  -3.1865330e+00   1.7953060e-03   3.1865330e+00   1.7972510e-03   3.1899840e+00  -1.7972510e-08  -3.1899840e-05
   8.9599650e-01   2.5852330e-05   8.9602235e-01  -3.0700010e+00   1.7296520e-03   3.0700010e+00   1.7293860e-03   3.0695280e+00  -1.7293860e-08  -3.0695280e-05
   9.1909680e-01   1.4067930e-05   9.1911087e-01  -2.9563240e+00   1.6656050e-03   2.9563230e+00   1.6606400e-03   2.9475110e+00  -1.6606400e-08  -2.9475110e-05
   9.3913080e-01   4.1990710e-06   9.3913500e-01  -2.8553500e+00   1.5263700e-03   2.8553490e+00   1.5150800e-03   2.8342300e+00  -1.5150800e-08  -2.8342300e-05
   9.5644420e-01  -4.1459030e-06   9.5644835e-01  -2.7672800e+00   1.4792910e-03   2.7672790e+00   1.4672770e-03   2.7448050e+00  -1.4672770e-08  -2.7448050e-05
   9.7134680e-01  -1.1569040e-05   9.7135837e-01  -2.7132270e+00   1.4503960e-03   2.7132260e+00   1.4392690e-03   2.6924120e+00  -1.4392690e-08  -2.6924120e-05
   9.8411600e-01  -1.8219230e-05   9.8413422e-01  -2.6907560e+00   1.4383840e-03   2.6907560e+00   1.4302400e-03   2.6755200e+00  -1.4302400e-08  -2.6755200e-05
   9.9500000e-01  -2.4124810e-05   9.9502412e-01  -2.7015650e+00   1.4441620e-03   2.7015650e+00   1.4345230e-03   2.6835320e+00  -1.4345230e-08  -2.6835320e-05
   1.0050000e+00  -2.6139180e-05   1.0050261e+00  -2.7213660e+00  -4.9073500e-04   2.7213660e+00  -4.8791410e-04   2.7057230e+00   4.8791410e-09  -2.7057230e-05
   1.0150000e+00  -2.4658420e-05   1.0150247e+00  -2.7522330e+00  -4.9630110e-04   2.7522330e+00  -4.9331080e-04   2.7356500e+00   4.9331080e-09  -2.7356500e-05
   1.0253710e+00  -2.3131500e-05   1.0253941e+00  -2.7813680e+00  -5.0155490e-04   2.7813680e+00  -4.9912130e-04   2.7678720e+00   4.9912130e-09  -2.7678720e-05
   1.0368400e+00  -2.1374970e-05   1.0368614e+00  -2.8043910e+00  -5.0570650e-04   2.8043910e+00  -5.0448940e-04   2.7976410e+00   5.0448940e-09  -2.7976410e-05
   1.0501530e+00  -1.9192540e-05   1.0501722e+00  -2.8172560e+00  -5.0802640e-04   2.8172560e+00  -5.0836660e-04   2.8191420e+00   5.0836660e-09  -2.8191420e-05
   1.0661420e+00  -1.6382870e-05   1.0661584e+00  -2.8188590e+00  -5.0831560e-04   2.8188590e+00  -5.0976640e-04   2.8269050e+00   5.0976640e-09  -2.8269050e-05
   1.0857480e+00  -1.2775750e-05   1.0857608e+00  -2.8122570e+00  -5.0712510e-04   2.8122570e+00  -5.0853690e-04   2.8200870e+00   5.0853690e-09  -2.8200870e-05
   1.1100150e+00  -8.2423360e-06   1.1100232e+00  -2.8008140e+00  -5.0506150e-04   2.8008140e+00  -5.0573520e-04   2.8045490e+00   5.0573520e-09  -2.8045490e-05
   1.1400150e+00  -2.6437950e-06   1.1400176e+00  -2.7856130e+00  -5.0232040e-04   2.7856130e+00  -5.0245310e-04   2.7863490e+00   5.0245310e-09  -2.7863490e-05
   1.1767270e+00   4.1846720e-06   1.1767312e+00  -2.7649190e+00  -4.9858870e-04   2.7649190e+00  -4.9866200e-04   2.7653250e+00   4.9866200e-09  -2.7653250e-05
   1.2208510e+00   1.2382720e-05   1.2208634e+00  -2.7414000e+00  -4.9434760e-04   2.7414000e+00  -4.9441330e-04   2.7417640e+00   4.9441330e-09  -2.7417640e-05
   1.2725960e+00   2.1996850e-05   1.2726180e+00  -2.7123620e+00  -4.8911130e-04   2.7123620e+00  -4.8921000e-04   2.7129090e+00   4.8921000e-09  -2.7129090e-05
   1.3314930e+00   3.2907380e-05   1.3315259e+00  -2.6823410e+00  -4.8369770e-04   2.6823410e+00  -4.8377240e-04   2.6827550e+00   4.8377240e-09  -2.6827550e-05
   1.3962840e+00   4.4920030e-05   1.3963289e+00  -2.6534200e+00  -4.7848720e-04   2.6534200e+00  -4.7853600e-04   2.6536910e+00   4.7853600e-09  -2.6536910e-05
   1.4649740e+00   5.7727530e-05   1.4650317e+00  -2.6093100e+00  -4.7053550e-04   2.6093100e+00  -4.7055030e-04   2.6093920e+00   4.7055030e-09  -2.6093920e-05
   1.5350270e+00   1.2879200e-04   1.5351558e+00  -2.5769840e+00  -4.7429340e-03   2.5769790e+00  -4.7428660e-03   2.5769430e+00   4.7428660e-08  -2.5769430e-05
   1.6037160e+00   2.3943470e-04   1.6039554e+00  -2.5880200e+00  -3.5538010e-03   2.5880180e+00  -3.5539090e-03   2.5880970e+00   3.5539090e-08  -2.5880970e-05
   1.6685080e+00   3.0099010e-04   1.6688090e+00  -2.6075440e+00  -1.3043460e-03   2.6075430e+00  -1.3045390e-03   2.6079280e+00   1.3045390e-08  -2.6079280e-05
   1.7274040e+00   2.9735120e-04   1.7277014e+00  -2.6380080e+00   1.7969660e-03   2.6380080e+00   1.7975180e-03   2.6388180e+00  -1.7975180e-08  -2.6388180e-05
   1.7791500e+00   2.3017200e-04   1.7793802e+00  -2.6559340e+00   5.3246590e-03   2.6559290e+00   5.3283140e-03   2.6577520e+00  -5.3283140e-08  -2.6577520e-05
   1.8232740e+00   1.3109850e-04   1.8234051e+00  -2.6418040e+00   6.7086180e-03   2.6417960e+00   6.7142100e-03   2.6439980e+00  -6.7142100e-08  -2.6439980e-05
   1.8599850e+00   3.8447820e-05   1.8600234e+00  -2.5823540e+00   6.5576490e-03   2.5823460e+00   6.5621540e-03   2.5841190e+00  -6.5621540e-08  -2.5841190e-05
   1.8899850e+00  -5.2518220e-06   1.8899903e+00  -2.5104020e+00   4.5270000e-04   2.5104020e+00   4.5189590e-04   2.5059430e+00  -4.5189590e-09  -2.5059430e-05
   1.9142520e+00  -8.8486180e-06   1.9142608e+00  -2.4580070e+00   4.4324920e-04   2.4580070e+00   4.3853910e-04   2.4318870e+00  -4.3853910e-09  -2.4318870e-05
   1.9338580e+00  -1.1758480e-05   1.9338698e+00  -2.4121180e+00   4.3496980e-04   2.4121180e+00   4.2763840e-04   2.3714620e+00  -4.2763840e-09  -2.3714620e-05
   1.9498470e+00  -1.4328070e-05   1.9498613e+00  -2.3911940e+00   4.3119650e-04   2.3911940e+00   4.2261780e-04   2.3436210e+00  -4.2261780e-09  -2.3436210e-05
   1.9631600e+00  -1.6817710e-05   1.9631768e+00  -2.4092340e+00   4.3444970e-04   2.4092340e+00   4.2480480e-04   2.3557490e+00  -4.2480480e-09  -2.3557490e-05
   1.9746290e+00  -1.9346640e-05   1.9746483e+00  -2.4479370e+00   4.4142890e-04   2.4479370e+00   4.3328500e-04   2.4027750e+00  -4.3328500e-09  -2.4027750e-05
   1.9850000e+00  -2.1992260e-05   1.9850220e+00  -2.5175670e+00   4.5398510e-04   2.5175670e+00   4.4711050e-04   2.4794440e+00  -4.4711050e-09  -2.4794440e-05
   1.9950000e+00  -2.4855410e-05   1.9950249e+00  -2.6121180e+00   4.7103520e-04   2.6121180e+00   4.6573460e-04   2.5827240e+00  -4.6573460e-09  -2.5827240e-05
   2.0050000e+00  -5.2049570e-05   2.0050520e+00  -2.7422040e+00   1.3712890e-02   2.7421700e+00   1.3543570e-02   2.7083110e+00  -1.3543570e-07  -2.7083110e-05
   2.0150050e+00  -1.5358260e-04   2.0151586e+00  -2.8870580e+00   4.3322910e-02   2.8867330e+00   4.2705930e-02   2.8456220e+00  -4.2705930e-07  -2.8456220e-05
   2.0250220e+00  -3.5553990e-04   2.0253775e+00  -3.0084020e+00   7.5276870e-02   3.0074600e+00   7.4669280e-02   2.9831860e+00  -7.4669280e-07  -2.9831860e-05
   2.0350480e+00  -6.5820920e-04   2.0357062e+00  -3.1260590e+00   1.0956650e-01   3.1241380e+00   1.0923480e-01   3.1146780e+00  -1.0923480e-06  -3.1146780e-05
   2.0450830e+00  -1.0619120e-03   2.0461449e+00  -3.2354840e+00   1.4587620e-01   3.2321940e+00   1.4606390e-01   3.2363530e+00  -1.4606390e-06  -3.2363530e-05
   2.0551270e+00  -1.5669700e-03   2.0566940e+00  -3.3399090e+00   1.8412820e-01   3.3348290e+00   1.8480710e-01   3.3471240e+00  -1.8480710e-06  -3.3471240e-05
   2.0651770e+00  -2.1737060e-03   2.0673507e+00  -3.4392370e+00   2.2416700e-01   3.4319240e+00   2.2517110e-01   3.4472970e+00  -2.2517110e-06  -3.4472970e-05
   2.0752330e+00  -2.8824570e-03   2.0781155e+00  -3.5239080e+00   2.6512560e-01   3.5139200e+00   2.6692990e-01   3.5378350e+00  -2.6692990e-06  -3.5378350e-05
   2.0852940e+00  -3.6935640e-03   2.0889876e+00  -3.6179980e+00   3.0861380e-01   3.6048110e+00   3.1001190e-01   3.6211420e+00  -3.1001190e-06  -3.6211420e-05
   2.0953590e+00  -4.6073230e-03   2.0999663e+00  -3.6919810e+00   3.5207490e-01   3.6751550e+00   3.5420480e-01   3.6973890e+00  -3.5420480e-06  -3.6973890e-05
   2.1054270e+00  -5.6240480e-03   2.1110510e+00  -3.7702690e+00   3.9751610e-01   3.7492550e+00   3.9957110e-01   3.7686370e+00  -3.9957110e-06  -3.7686370e-05
   2.1154970e+00  -6.7440270e-03   2.1222410e+00  -3.8430250e+00   4.4387510e-01   3.8173050e+00   4.4598270e-01   3.8354300e+00  -4.4598270e-06  -3.8354300e-05
   2.1255670e+00  -7.9675210e-03   2.1335345e+00  -3.9124950e+00   4.9130710e-01   3.8815250e+00   4.9342140e-01   3.8982280e+00  -4.9342140e-06  -3.8982280e-05
   2.1356370e+00  -9.2948070e-03   2.1449318e+00  -3.9785020e+00   5.3966270e-01   3.9417310e+00   5.4178630e-01   3.9572420e+00  -5.4178630e-06  -3.9572420e-05
   2.1457050e+00  -1.0726120e-02   2.1564311e+00  -4.0410520e+00   5.8883070e-01   3.9979220e+00   5.9098640e-01   4.0125580e+00  -5.9098640e-06  -4.0125580e-05
   2.1557710e+00  -1.2261680e-02   2.1680327e+00  -4.1003010e+00   6.3873640e-01   4.0502450e+00   6.4094220e-01   4.0642320e+00  -6.4094220e-06  -4.0642320e-05
   2.1658330e+00  -1.3901760e-02   2.1797348e+00  -4.1563020e+00   6.8929640e-01   4.0987460e+00   6.9158000e-01   4.1123250e+00  -6.9158000e-06  -4.1123250e-05
   2.1758910e+00  -1.5646550e-02   2.1915376e+00  -4.2096850e+00   7.4048840e-01   4.1440470e+00   7.4279140e-01   4.1569350e+00  -7.4279140e-06  -4.1569350e-05
   2.1859420e+00  -1.7496250e-02   2.2034383e+00  -4.2585460e+00   7.9188990e-01   4.1842710e+00   7.9450900e-01   4.1981100e+00  -7.9450900e-06  -4.1981100e-05
   2.1959870e+00  -1.9451070e-02   2.2154381e+00  -4.3093470e+00   8.4462490e-01   4.2257640e+00   8.4669550e-01   4.2361230e+00  -8.4669550e-06  -4.2361230e-05
   2.2060240e+00  -2.1511170e-02   2.2275352e+00  -4.3484850e+00   8.9594280e-01   4.2551860e+00   8.9918170e-01   4.2705690e+00  -8.9918170e-06  -4.2705690e-05
   2.2160510e+00  -2.3676730e-02   2.2397277e+00  -4.3963660e+00   9.4989490e-01   4.2925200e+00   9.5205870e-01   4.3022990e+00  -9.5205870e-06  -4.3022990e-05
   2.2260690e+00  -2.5947920e-02   2.2520169e+00  -4.4291330e+00   1.0013440e+00   4.3144560e+00   1.0050640e+00   4.3304840e+00  -1.0050640e-05  -4.3304840e-05
   2.2360740e+00  -2.8324870e-02   2.2643989e+00  -4.4710910e+00   1.0555680e+00   4.3447020e+00   1.0583160e+00   4.3560110e+00  -1.0583160e-05  -4.3560110e-05
   2.2460680e+00  -3.0807720e-02   2.2768757e+00  -4.5014990e+00   1.1077370e+00   4.3630740e+00   1.1115210e+00   4.3779800e+00  -1.1115210e-05  -4.3779800e-05
   2.2560470e+00  -3.3396620e-02   2.2894436e+00  -4.5336750e+00   1.1609090e+00   4.3825220e+00   1.1646580e+00   4.3966760e+00  -1.1646580e-05  -4.3966760e-05
   2.2660120e+00  -3.6091650e-02   2.3021036e+00  -4.5606190e+00   1.2132530e+00   4.3962790e+00   1.2175000e+00   4.4116690e+00  -1.2175000e-05  -4.4116690e-05
   2.2759600e+00  -3.8892900e-02   2.3148529e+00  -4.5839690e+00   1.2650660e+00   4.4059480e+00   1.2698970e+00   4.4227740e+00  -1.2698970e-05  -4.4227740e-05
   2.2858920e+00  -4.1800460e-02   2.3276925e+00  -4.6039280e+00   1.3163000e+00   4.4117470e+00   1.3216840e+00   4.4297920e+00  -1.3216840e-05  -4.4297920e-05
   2.2958050e+00  -4.4814420e-02   2.3406194e+00  -4.6197020e+00   1.3666210e+00   4.4129350e+00   1.3726560e+00   4.4324210e+00  -1.3726560e-05  -4.4324210e-05
   2.3056990e+00  -4.7934840e-02   2.3536338e+00  -4.6310700e+00   1.4157940e+00   4.4093460e+00   1.4225270e+00   4.4303140e+00  -1.4225270e-05  -4.4303140e-05
   2.3155720e+00  -5.1161730e-02   2.3667337e+00  -4.6371470e+00   1.4634380e+00   4.4001680e+00   1.4710340e+00   4.4230060e+00  -1.4710340e-05  -4.4230060e-05
   2.3254230e+00  -5.4495160e-02   2.3799182e+00  -4.6385730e+00   1.5095930e+00   4.3860560e+00   1.5178380e+00   4.4100090e+00  -1.5178380e-05  -4.4100090e-05
   2.3352510e+00  -5.7935130e-02   2.3931861e+00  -4.6314490e+00   1.5527810e+00   4.3633920e+00   1.5624800e+00   4.3906460e+00  -1.5624800e-05  -4.3906460e-05
   2.3450550e+00  -6.1481650e-02   2.4065367e+00  -4.6228270e+00   1.5952350e+00   4.3388650e+00   1.6046580e+00   4.3644930e+00  -1.6046580e-05  -4.3644930e-05
   2.3548330e+00  -6.5134710e-02   2.4199677e+00  -4.6000650e+00   1.6323450e+00   4.3007040e+00   1.6436230e+00   4.3304180e+00  -1.6436230e-05  -4.3304180e-05
   2.3645850e+00  -6.8894290e-02   2.4334793e+00  -4.5743890e+00   1.6678650e+00   4.2594910e+00   1.6791170e+00   4.2882270e+00  -1.6791170e-05  -4.2882270e-05
   2.3743090e+00  -7.2760360e-02   2.4470694e+00  -4.5358120e+00   1.6978880e+00   4.2060390e+00   1.7104460e+00   4.2371470e+00  -1.7104460e-05  -4.2371470e-05
   2.3840050e+00  -7.6732870e-02   2.4607379e+00  -4.4914970e+00   1.7248670e+00   4.1470920e+00   1.7373270e+00   4.1770480e+00  -1.7373270e-05  -4.1770480e-05
   2.3936700e+00  -8.0811770e-02   2.4744818e+00  -4.4361540e+00   1.7464760e+00   4.0779020e+00   1.7591610e+00   4.1075190e+00  -1.7591610e-05  -4.1075190e-05
   2.4033030e+00  -8.4996990e-02   2.4883000e+00  -4.3714050e+00   1.7631190e+00   4.0000740e+00   1.7756370e+00   4.0284750e+00  -1.7756370e-05  -4.0284750e-05
   2.4129040e+00  -8.9288480e-02   2.5021925e+00  -4.2971710e+00   1.7744390e+00   3.9136990e+00   1.7863940e+00   3.9400670e+00  -1.7863940e-05  -3.9400670e-05
   2.4224710e+00  -9.3686090e-02   2.5161571e+00  -4.2138420e+00   1.7803330e+00   3.8192770e+00   1.7912280e+00   3.8426510e+00  -1.7912280e-05  -3.8426510e-05
   2.4320040e+00  -9.8189720e-02   2.5301937e+00  -4.1220880e+00   1.7808490e+00   3.7175510e+00   1.7900840e+00   3.7368280e+00  -1.7900840e-05  -3.7368280e-05
   2.4415000e+00  -1.0279930e-01   2.5442993e+00  -4.0224910e+00   1.7760590e+00   3.6091610e+00   1.7830980e+00   3.6234650e+00  -1.7830980e-05  -3.6234650e-05
   2.4509580e+00  -1.0751470e-01   2.5584727e+00  -3.9158590e+00   1.7659610e+00   3.4950440e+00   1.7704330e+00   3.5038940e+00  -1.7704330e-05  -3.5038940e-05
   2.4603780e+00  -1.1233570e-01   2.5727137e+00  -3.8049890e+00   1.7518190e+00   3.3777310e+00   1.7528540e+00   3.3797280e+00  -1.7528540e-05  -3.3797280e-05
   2.4697570e+00  -1.1726230e-01   2.5870193e+00  -3.6886120e+00   1.7328670e+00   3.2562290e+00   1.7311240e+00   3.2529530e+00  -1.7311240e-05  -3.2529530e-05
   2.4790960e+00  -1.2229420e-01   2.6013902e+00  -3.5747490e+00   1.7126920e+00   3.1377560e+00   1.7064100e+00   3.1262460e+00  -1.7064100e-05  -3.1262460e-05
   2.4883920e+00  -1.2743130e-01   2.6158233e+00  -3.4651250e+00   1.6924500e+00   3.0236900e+00   1.6802620e+00   3.0019140e+00  -1.6802620e-05  -3.0019140e-05
   2.4976440e+00  -1.3267350e-01   2.6303175e+00  -3.3581250e+00   1.6712360e+00   2.9127260e+00   1.6538770e+00   2.8824720e+00  -1.6538770e-05  -2.8824720e-05
   2.5068520e+00  -1.3802040e-01   2.6448724e+00  -3.2522730e+00   1.6484510e+00   2.8035500e+00   1.6292320e+00   2.7708630e+00  -1.6292320e-05  -2.7708630e-05
   2.5160130e+00  -1.4347200e-01   2.6594850e+00  -3.1662050e+00   1.6339210e+00   2.7120380e+00   1.6091930e+00   2.6709940e+00  -1.6091930e-05  -2.6709940e-05
   2.5251260e+00  -1.4902810e-01   2.6741541e+00  -3.0926460e+00   1.6240930e+00   2.6318780e+00   1.5955530e+00   2.5856290e+00  -1.5955530e-05  -2.5856290e-05
   2.5341910e+00  -1.5468820e-01   2.6888792e+00  -3.0385900e+00   1.6232400e+00   2.5686810e+00   1.5905740e+00   2.5169880e+00  -1.5905740e-05  -2.5169880e-05
   2.5432060e+00  -1.6045230e-01   2.7036583e+00  -3.0033230e+00   1.6315230e+00   2.5215240e+00   1.5958700e+00   2.4664230e+00  -1.5958700e-05  -2.4664230e-05
   2.5521690e+00  -1.6632000e-01   2.7184890e+00  -2.9888400e+00   1.6503950e+00   2.4918590e+00   1.6125930e+00   2.4347830e+00  -1.6125930e-05  -2.4347830e-05
   2.5610800e+00  -1.7229090e-01   2.7333709e+00  -2.9959150e+00   1.6810260e+00   2.4798500e+00   1.6418630e+00   2.4220770e+00  -1.6418630e-05  -2.4220770e-05
   2.5699370e+00  -1.7836490e-01   2.7483019e+00  -3.0239080e+00   1.7235280e+00   2.4846480e+00   1.6841990e+00   2.4279520e+00  -1.6841990e-05  -2.4279520e-05
   2.5787390e+00  -1.8454140e-01   2.7632804e+00  -3.0731020e+00   1.7785640e+00   2.5061250e+00   1.7399350e+00   2.4516930e+00  -1.7399350e-05  -2.4516930e-05
   2.5874840e+00  -1.9082020e-01   2.7783042e+00  -3.1422760e+00   1.8461540e+00   2.5427580e+00   1.8093700e+00   2.4920940e+00  -1.8093700e-05  -2.4920940e-05
   2.5961720e+00  -1.9720090e-01   2.7933729e+00  -3.2303920e+00   1.9259570e+00   2.5934770e+00   1.8921980e+00   2.5480170e+00  -1.8921980e-05  -2.5480170e-05
   2.6048010e+00  -2.0368290e-01   2.8084839e+00  -3.3365940e+00   2.0180430e+00   2.6571340e+00   1.9882240e+00   2.6178700e+00  -1.9882240e-05  -2.6178700e-05
   2.6133700e+00  -2.1026610e-01   2.8236361e+00  -3.4584790e+00   2.1214670e+00   2.7313830e+00   2.0969010e+00   2.6997540e+00  -2.0969010e-05  -2.6997540e-05
   2.6218780e+00  -2.1694980e-01   2.8388278e+00  -3.5945870e+00   2.2354780e+00   2.8149050e+00   2.2170240e+00   2.7916680e+00  -2.2170240e-05  -2.7916680e-05
   2.6303230e+00  -2.2373370e-01   2.8540567e+00  -3.7413010e+00   2.3583640e+00   2.9043850e+00   2.3472450e+00   2.8906910e+00  -2.3472450e-05  -2.8906910e-05
   2.6387040e+00  -2.3061720e-01   2.8693212e+00  -3.8974620e+00   2.4894660e+00   2.9987940e+00   2.4851160e+00   2.9935550e+00  -2.4851160e-05  -2.9935550e-05
   2.6470200e+00  -2.3759980e-01   2.8846198e+00  -4.0549840e+00   2.6237620e+00   3.0917250e+00   2.6272080e+00   3.0957850e+00  -2.6272080e-05  -3.0957850e-05
   2.6552700e+00  -2.4468100e-01   2.8999510e+00  -4.2190170e+00   2.7647990e+00   3.1868460e+00   2.7694730e+00   3.1922340e+00  -2.7694730e-05  -3.1922340e-05
   2.6634530e+00  -2.5186030e-01   2.9153133e+00  -4.3699980e+00   2.8994160e+00   3.2695980e+00   2.9059010e+00   3.2769110e+00  -2.9059010e-05  -3.2769110e-05
   2.6715660e+00  -2.5913700e-01   2.9307030e+00  -4.5151810e+00   3.0324620e+00   3.3453010e+00   3.0321540e+00   3.3449610e+00  -3.0321540e-05  -3.3449610e-05
   2.6796110e+00  -2.6651060e-01   2.9461216e+00  -4.6378270e+00   3.1520970e+00   3.4020170e+00   3.1445520e+00   3.3938740e+00  -3.1445520e-05  -3.3938740e-05
   2.6875840e+00  -2.7398060e-01   2.9615646e+00  -4.7445870e+00   3.2625030e+00   3.4448780e+00   3.2443200e+00   3.4256790e+00  -3.2443200e-05  -3.4256790e-05
   2.6954840e+00  -2.8154640e-01   2.9770304e+00  -4.8022130e+00   3.3400860e+00   3.4503730e+00   3.3370300e+00   3.4472170e+00  -3.3370300e-05  -3.4472170e-05
   2.7033110e+00  -2.8920770e-01   2.9925187e+00  -4.8552520e+00   3.4149460e+00   3.4513200e+00   3.4361530e+00   3.4727540e+00  -3.4361530e-05  -3.4727540e-05
   2.7110560e+00  -2.9695700e-01   3.0080130e+00  -4.9786570e+00   3.5403640e+00   3.5004070e+00   3.5556630e+00   3.5155340e+00  -3.5556630e-05  -3.5155340e-05
   2.7187080e+00  -3.0478370e-01   3.0234917e+00  -5.1494570e+00   3.7011530e+00   3.5802760e+00   3.6978170e+00   3.5770480e+00  -3.6978170e-05  -3.5770480e-05
   2.7262650e+00  -3.1268420e-01   3.0389492e+00  -5.3371320e+00   3.8764900e+00   3.6684880e+00   3.8561390e+00   3.6492290e+00  -3.8561390e-05  -3.6492290e-05
   2.7337260e+00  -3.2065700e-01   3.0543830e+00  -5.4956500e+00   4.0325260e+00   3.7337510e+00   4.0195890e+00   3.7217730e+00  -4.0195890e-05  -3.7217730e-05
   2.7410900e+00  -3.2870090e-01   3.0697909e+00  -5.6492800e+00   4.1869750e+00   3.7925720e+00   4.1820550e+00   3.7881150e+00  -4.1820550e-05  -3.7881150e-05
   2.7483580e+00  -3.3681460e-01   3.0851726e+00  -5.7922120e+00   4.3349440e+00   3.8416120e+00   4.3390790e+00   3.8452760e+00  -4.3390790e-05  -3.8452760e-05
   2.7555280e+00  -3.4499670e-01   3.1005247e+00  -5.9297650e+00   4.4804300e+00   3.8843100e+00   4.4898840e+00   3.8925060e+00  -4.4898840e-05  -3.8925060e-05
   2.7626000e+00  -3.5324620e-01   3.1158462e+00  -6.0610490e+00   4.6225280e+00   3.9202730e+00   4.6349110e+00   3.9307750e+00  -4.6349110e-05  -3.9307750e-05
   2.7695730e+00  -3.6156170e-01   3.1311347e+00  -6.1875140e+00   4.7620390e+00   3.9507360e+00   4.7752490e+00   3.9616960e+00  -4.7752490e-05  -3.9616960e-05
   2.7764480e+00  -3.6994210e-01   3.1463901e+00  -6.3097440e+00   4.8996390e+00   3.9757270e+00   4.9124300e+00   3.9861070e+00  -4.9124300e-05  -3.9861070e-05
   2.7832230e+00  -3.7838610e-01   3.1616091e+00  -6.4272300e+00   5.0343310e+00   3.9955970e+00   5.0467750e+00   4.0054730e+00  -5.0467750e-05  -4.0054730e-05
   2.7898980e+00  -3.8689240e-01   3.1767904e+00  -6.5423540e+00   5.1681920e+00   4.0115070e+00   5.1791300e+00   4.0199980e+00  -5.1791300e-05  -4.0199980e-05
   2.7964720e+00  -3.9545980e-01   3.1919318e+00  -6.6497070e+00   5.2967750e+00   4.0202950e+00   5.3095100e+00   4.0299610e+00  -5.3095100e-05  -4.0299610e-05
   2.8029460e+00  -4.0408700e-01   3.2070330e+00  -6.7629740e+00   5.4307020e+00   4.0305450e+00   5.4381600e+00   4.0360800e+00  -5.4381600e-05  -4.0360800e-05
   2.8093190e+00  -4.1277290e-01   3.2220919e+00  -6.8593600e+00   5.5519100e+00   4.0282890e+00   5.5645220e+00   4.0374400e+00  -5.5645220e-05  -4.0374400e-05
   2.8155900e+00  -4.2151610e-01   3.2371061e+00  -6.9681260e+00   5.6836250e+00   4.0312770e+00   5.6891880e+00   4.0352230e+00  -5.6891880e-05  -4.0352230e-05
   2.8217600e+00  -4.3031540e-01   3.2520754e+00  -7.0558100e+00   5.7986060e+00   4.0200270e+00   5.8110980e+00   4.0286880e+00  -5.8110980e-05  -4.0286880e-05
   2.8278270e+00  -4.3916950e-01   3.2669965e+00  -7.1600640e+00   5.9278710e+00   4.0158260e+00   5.9317800e+00   4.0184740e+00  -5.9317800e-05  -4.0184740e-05
   2.8337910e+00  -4.4807730e-01   3.2818683e+00  -7.2398310e+00   6.0370190e+00   3.9961930e+00   6.0495250e+00   4.0044720e+00  -6.0495250e-05  -4.0044720e-05
   2.8396520e+00  -4.5703740e-01   3.2966894e+00  -7.3413510e+00   6.1646900e+00   3.9864820e+00   6.1662230e+00   3.9874740e+00  -6.1662230e-05  -3.9874740e-05
   2.8454100e+00  -4.6604870e-01   3.3114587e+00  -7.4159350e+00   6.2701130e+00   3.9600220e+00   6.2803280e+00   3.9664740e+00  -6.2803280e-05  -3.9664740e-05
   2.8510650e+00  -4.7510980e-01   3.3261748e+00  -7.5110670e+00   6.3929470e+00   3.9428860e+00   6.3933310e+00   3.9431230e+00  -6.3933310e-05  -3.9431230e-05
   2.8566150e+00  -4.8421950e-01   3.3408345e+00  -7.5813760e+00   6.4949070e+00   3.9106840e+00   6.5043090e+00   3.9163450e+00  -6.5043090e-05  -3.9163450e-05
   2.8620620e+00  -4.9337660e-01   3.3554386e+00  -7.6748090e+00   6.6167930e+00   3.8885400e+00   6.6151340e+00   3.8875650e+00  -6.6151340e-05  -3.8875650e-05
   2.8674040e+00  -5.0257980e-01   3.3699838e+00  -7.7415870e+00   6.7156530e+00   3.8512560e+00   6.7243460e+00   3.8562410e+00  -6.7243460e-05  -3.8562410e-05
   2.8726410e+00  -5.1182790e-01   3.3844689e+00  -7.8347820e+00   6.8376160e+00   3.8250250e+00   6.8342960e+00   3.8231670e+00  -6.8342960e-05  -3.8231670e-05
   2.8777740e+00  -5.2111970e-01   3.3988937e+00  -7.9000130e+00   6.9350840e+00   3.7834930e+00   6.9430390e+00   3.7878330e+00  -6.9430390e-05  -3.7878330e-05
   2.8828010e+00  -5.3045390e-01   3.4132549e+00  -7.9938810e+00   7.0576080e+00   3.7539720e+00   7.0525530e+00   3.7512840e+00  -7.0525530e-05  -3.7512840e-05
   2.8877240e+00  -5.3982920e-01   3.4275532e+00  -8.0584700e+00   7.1544360e+00   3.7085010e+00   7.1609920e+00   3.7118990e+00  -7.1609920e-05  -3.7118990e-05
   2.8925400e+00  -5.4924460e-01   3.4417846e+00  -8.1525320e+00   7.2771480e+00   3.6751730e+00   7.2697960e+00   3.6714600e+00  -7.2697960e-05  -3.6714600e-05
   2.8972520e+00  -5.5869870e-01   3.4559507e+00  -8.2141250e+00   7.3708330e+00   3.6252820e+00   7.3770510e+00   3.6283400e+00  -7.3770510e-05  -3.6283400e-05
   2.9018570e+00  -5.6819020e-01   3.4700472e+00  -8.3085400e+00   7.4938380e+00   3.5880680e+00   7.4850670e+00   3.5838680e+00  -7.4850670e-05  -3.5838680e-05
   2.9063570e+00  -5.7771800e-01   3.4840750e+00  -8.3683590e+00   7.5854440e+00   3.5341850e+00   7.5917270e+00   3.5371130e+00  -7.5917270e-05  -3.5371130e-05
   2.9107500e+00  -5.8728080e-01   3.4980308e+00  -8.4649060e+00   7.7101650e+00   3.4939940e+00   7.6998740e+00   3.4893300e+00  -7.6998740e-05  -3.4893300e-05
   2.9150380e+00  -5.9687750e-01   3.5119155e+00  -8.5251560e+00   7.8016330e+00   3.4369780e+00   7.8072730e+00   3.4394630e+00  -7.8072730e-05  -3.4394630e-05
   2.9192190e+00  -6.0650690e-01   3.5257259e+00  -8.6238080e+00   7.9279670e+00   3.3937300e+00   7.9167620e+00   3.3889330e+00  -7.9167620e-05  -3.3889330e-05
   2.9232940e+00  -6.1616760e-01   3.5394616e+00  -8.6867560e+00   8.0212300e+00   3.3346060e+00   8.0259660e+00   3.3365750e+00  -8.0259660e-05  -3.3365750e-05
   2.9272620e+00  -6.2585850e-01   3.5531205e+00  -8.7835260e+00   8.1454390e+00   3.2866620e+00   8.1375510e+00   3.2834800e+00  -8.1375510e-05  -3.2834800e-05
   2.9311240e+00  -6.3557840e-01   3.5667024e+00  -8.8588320e+00   8.2495240e+00   3.2286620e+00   8.2494960e+00   3.2286510e+00  -8.2494960e-05  -3.2286510e-05
   2.9348800e+00  -6.4532600e-01   3.5802060e+00  -8.9474340e+00   8.3656510e+00   3.1737120e+00   8.3627510e+00   3.1726110e+00  -8.3627510e-05  -3.1726110e-05
   2.9385290e+00  -6.5510030e-01   3.5936293e+00  -9.0333580e+00   8.4789450e+00   3.1159330e+00   8.4765170e+00   3.1150410e+00  -8.4765170e-05  -3.1150410e-05
   2.9420710e+00  -6.6489990e-01   3.6069709e+00  -9.1178500e+00   8.5905450e+00   3.0557710e+00   8.5904710e+00   3.0557450e+00  -8.5904710e-05  -3.0557450e-05
   2.9455070e+00  -6.7472380e-01   3.6202308e+00  -9.2059050e+00   8.7051850e+00   2.9947360e+00   8.7046220e+00   2.9945430e+00  -8.7046220e-05  -2.9945430e-05
   2.9488370e+00  -6.8457060e-01   3.6334076e+00  -9.2910820e+00   8.8166680e+00   2.9309660e+00   8.8183770e+00   2.9315350e+00  -8.8183770e-05  -2.9315350e-05
   2.9520600e+00  -6.9443930e-01   3.6464993e+00  -9.3775880e+00   8.9289700e+00   2.8657720e+00   8.9316910e+00   2.8666460e+00  -8.9316910e-05  -2.8666460e-05
   2.9551760e+00  -7.0432860e-01   3.6595046e+00  -9.4631490e+00   9.0399560e+00   2.7982820e+00   9.0443160e+00   2.7996320e+00  -9.0443160e-05  -2.7996320e-05
   2.9581870e+00  -7.1423740e-01   3.6724244e+00  -9.5479970e+00   9.1497730e+00   2.7287180e+00   9.1559340e+00   2.7305560e+00  -9.1559340e-05  -2.7305560e-05
   2.9610910e+00  -7.2416460e-01   3.6852556e+00  -9.6316510e+00   9.2578910e+00   2.6570950e+00   9.2661580e+00   2.6594680e+00  -9.2661580e-05  -2.6594680e-05
   2.9638880e+00  -7.3410880e-01   3.6979968e+00  -9.7141310e+00   9.3643820e+00   2.5831590e+00   9.3746550e+00   2.5859930e+00  -9.3746550e-05  -2.5859930e-05
   2.9665800e+00  -7.4406910e-01   3.7106491e+00  -9.7941750e+00   9.4679100e+00   2.5068970e+00   9.4807830e+00   2.5103060e+00  -9.4807830e-05  -2.5103060e-05
   2.9691650e+00  -7.5404410e-01   3.7232091e+00  -9.8714910e+00   9.5681630e+00   2.4282900e+00   9.5839720e+00   2.4323020e+00  -9.5839720e-05  -2.4323020e-05
   2.9716450e+00  -7.6403290e-01   3.7356779e+00  -9.9453150e+00   9.6644230e+00   2.3469580e+00   9.6836590e+00   2.3516300e+00  -9.6836590e-05  -2.3516300e-05
   2.9740180e+00  -7.7403420e-01   3.7480522e+00  -1.0015020e+01   9.7559050e+00   2.2633820e+00   9.7790510e+00   2.2687520e+00  -9.7790510e-05  -2.2687520e-05
   2.9762870e+00  -7.8404690e-01   3.7603339e+00  -1.0080010e+01   9.8421160e+00   2.1769870e+00   9.8695680e+00   2.1830590e+00  -9.8695680e-05  -2.1830590e-05
   2.9784490e+00  -7.9406990e-01   3.7725189e+00  -1.0139130e+01   9.9217560e+00   2.0882500e+00   9.9542660e+00   2.0950930e+00  -9.9542660e-05  -2.0950930e-05
   2.9805060e+00  -8.0410210e-01   3.7846081e+00  -1.0191490e+01   9.9939870e+00   1.9966650e+00   1.0032360e+01   2.0043310e+00  -1.0032360e-04  -2.0043310e-05
   2.9824590e+00  -8.1414230e-01   3.7966013e+00  -1.0235700e+01   1.0057300e+01   1.9026760e+00   1.0102710e+01   1.9112670e+00  -1.0102710e-04  -1.9112670e-05
   2.9843060e+00  -8.2418940e-01   3.8084954e+00  -1.0271420e+01   1.0111410e+01   1.8059610e+00   1.0164230e+01   1.8153940e+00  -1.0164230e-04  -1.8153940e-05
   2.9860480e+00  -8.3424230e-01   3.8202903e+00  -1.0296570e+01   1.0154090e+01   1.7070060e+00   1.0215240e+01   1.7172870e+00  -1.0215240e-04  -1.7172870e-05
   2.9876860e+00  -8.4429990e-01   3.8319859e+00  -1.0309060e+01   1.0183320e+01   1.6052520e+00   1.0253970e+01   1.6163890e+00  -1.0253970e-04  -1.6163890e-05
   2.9892190e+00  -8.5436110e-01   3.8435801e+00  -1.0307470e+01   1.0197550e+01   1.5013490e+00   1.0278160e+01   1.5132180e+00  -1.0278160e-04  -1.5132180e-05
   2.9906490e+00  -8.6442490e-01   3.8550739e+00  -1.0289190e+01   1.0194160e+01   1.3951840e+00   1.0285320e+01   1.4076610e+00  -1.0285320e-04  -1.4076610e-05
   2.9919750e+00  -8.7449010e-01   3.8664651e+00  -1.0250530e+01   1.0169460e+01   1.2866220e+00   1.0272660e+01   1.2996800e+00  -1.0272660e-04  -1.2996800e-05
   2.9931970e+00  -8.8455570e-01   3.8777527e+00  -1.0187990e+01   1.0119860e+01   1.1762880e+00   1.0237190e+01   1.1899250e+00  -1.0237190e-04  -1.1899250e-05
   2.9943160e+00  -8.9462050e-01   3.8889365e+00  -1.0099240e+01   1.0042990e+01   1.0644370e+00   1.0175790e+01   1.0785110e+00  -1.0175790e-04  -1.0785110e-05
   2.9953320e+00  -9.0468370e-01   3.9000157e+00  -9.9834720e+00   9.9380100e+00   9.5166360e-01   1.0084780e+01   9.6571850e-01  -1.0084780e-04  -9.6571850e-06
   2.9962460e+00  -9.1474400e-01   3.9109900e+00  -9.8386290e+00   9.8028020e+00   8.3886510e-01   9.9591510e+00   8.5224450e-01  -9.9591510e-05  -8.5224450e-06
   2.9970570e+00  -9.2480050e-01   3.9218575e+00  -9.6574090e+00   9.6300580e+00   7.2631230e-01   9.7922080e+00   7.3854190e-01  -9.7922080e-05  -7.3854190e-06
   2.9977660e+00  -9.3485200e-01   3.9326180e+00  -9.4371450e+00   9.4170920e+00   6.1489450e-01   9.5762160e+00   6.2528460e-01  -9.5762160e-05  -6.2528460e-06
   2.9983740e+00  -9.4489770e-01   3.9432717e+00  -9.1675350e+00   9.1536020e+00   5.0523000e-01   9.3029260e+00   5.1347180e-01  -9.3029260e-05  -5.1347180e-06
   2.9988810e+00  -9.5493640e-01   3.9538174e+00  -8.8466810e+00   8.8376910e+00   3.9872730e-01   8.9659070e+00   4.0451200e-01  -8.9659070e-05  -4.0451200e-06
   2.9992880e+00  -9.6496720e-01   3.9642552e+00  -8.4797000e+00   8.4744940e+00   2.9710500e-01   8.5623610e+00   3.0018550e-01  -8.5623610e-05  -3.0018550e-06
   2.9995930e+00  -9.7498910e-01   3.9745821e+00  -8.0406790e+00   8.0381640e+00   2.0111500e-01   8.0944670e+00   2.0252370e-01  -8.0944670e-05  -2.0252370e-06
   2.9997990e+00  -9.8500100e-01   3.9848000e+00  -7.5749980e+00   7.5741460e+00   1.1362710e-01   7.5749340e+00   1.1363900e-01  -7.5749340e-05  -1.1363900e-06
   2.9999050e+00  -9.9500230e-01   3.9949073e+00  -6.9959790e+00   6.9958920e+00   3.4975790e-02   7.0217340e+00   3.5104990e-02  -7.0217340e-05  -3.5104990e-07
   2.9999680e+00  -1.0049990e+00   4.0049670e+00  -6.4550690e+00   6.4549290e+00   4.2651050e-02   6.4692080e+00   4.2745410e-02  -6.4692080e-05  -4.2745410e-07
   2.9999990e+00  -1.0149970e+00   4.0149960e+00  -6.0243480e+00   6.0243400e+00  -9.4925340e-03   5.9464710e+00  -9.3698360e-03  -5.9464710e-05   9.3698360e-08
   2.9999780e+00  -1.0253650e+00   4.0253430e+00  -5.5318610e+00   5.5318300e+00  -1.8361540e-02   5.4497760e+00  -1.8089180e-02  -5.4497760e-05   1.8089180e-07
   2.9999640e+00  -1.0368330e+00   4.0367970e+00  -5.0748410e+00   5.0748400e+00  -6.1411070e-04   4.9775900e+00  -6.0234230e-04  -4.9775900e-05   6.0234230e-09
   2.9999670e+00  -1.0501440e+00   4.0501110e+00  -4.6771420e+00   4.6771420e+00  -5.6557630e-04   4.5407580e+00  -5.4908430e-04  -4.5407580e-05   5.4908430e-09
   2.9999690e+00  -1.0661290e+00   4.0660980e+00  -4.2885130e+00   4.2885130e+00  -5.1854920e-04   4.1500360e+00  -5.0180520e-04  -4.1500360e-05   5.0180520e-09
   2.9999700e+00  -1.0857320e+00   4.0857020e+00  -3.9188960e+00   3.9188960e+00  -4.7385670e-04   3.8185420e+00  -4.6172230e-04  -3.8185420e-05   4.6172230e-09
   2.9999760e+00  -1.1099940e+00   4.1099700e+00  -3.6309590e+00   3.6309590e+00   1.2522690e-03   3.5644560e+00   1.2293330e-03  -3.5644560e-05  -1.2293330e-08
   2.9999770e+00  -1.1399880e+00   4.1399650e+00  -3.4127160e+00   3.4127150e+00  -1.0561530e-03   3.3795010e+00  -1.0458740e-03  -3.3795010e-05   1.0458740e-08
   2.9999730e+00  -1.1766930e+00   4.1766660e+00  -3.2533720e+00   3.2533720e+00  -5.3565590e-05   3.2427340e+00  -5.3390430e-05  -3.2427340e-05   5.3390430e-10
   2.9999730e+00  -1.2208090e+00   4.2207820e+00  -3.1529970e+00   3.1529970e+00  -5.1912730e-05   3.1507240e+00  -5.1875320e-05  -3.1507240e-05   5.1875320e-10
   2.9999730e+00  -1.2725450e+00   4.2725180e+00  -3.0976360e+00   3.0976360e+00  -4.3077240e-05   3.0973730e+00  -4.3073590e-05  -3.0973730e-05   4.3073590e-10
   2.9999720e+00  -1.3314300e+00   4.3314020e+00  -3.0848040e+00   3.0848040e+00  -4.2898640e-05   3.0843570e+00  -4.2892430e-05  -3.0843570e-05   4.2892430e-10
   2.9999710e+00  -1.3962100e+00   4.3961810e+00  -3.1302370e+00   3.1302370e+00  -5.8403730e-05   3.1296240e+00  -5.8392280e-05  -3.1296240e-05   5.8392280e-10
   2.9999690e+00  -1.4648860e+00   4.4648550e+00  -3.2190720e+00   3.2190720e+00  -6.0061140e-05   3.2187880e+00  -6.0055830e-05  -3.2187880e-05   6.0055830e-10
   2.9999670e+00  -1.5349260e+00   4.5348930e+00  -3.3357720e+00   3.3357720e+00   3.3943280e-06   3.3360630e+00   3.3946240e-06  -3.3360630e-05  -3.3946240e-11
   2.9999650e+00  -1.6036020e+00   4.6035670e+00  -3.4776480e+00   3.4776480e+00   3.5388370e-06   3.4787540e+00   3.5399620e-06  -3.4787540e-05  -3.5399620e-11
   2.9999640e+00  -1.6683820e+00   4.6683460e+00  -3.6276010e+00   3.6276010e+00   3.6914280e-06   3.6296330e+00   3.6934950e-06  -3.6296330e-05  -3.6934950e-11
   2.9999630e+00  -1.7272670e+00   4.7272300e+00  -3.7758210e+00   3.7758210e+00   5.0788210e-06   3.7784100e+00   5.0823040e-06  -3.7784100e-05  -5.0823040e-11
   2.9999610e+00  -1.7790030e+00   4.7789640e+00  -3.9141370e+00   3.9141370e+00   5.2649160e-06   3.9168340e+00   5.2685440e-06  -3.9168340e-05  -5.2685440e-11
   2.9999600e+00  -1.8231190e+00   4.8230790e+00  -4.0336420e+00   4.0336420e+00   4.5670480e-06   4.0367220e+00   4.5705360e-06  -4.0367220e-05  -4.5705360e-11
   2.9999590e+00  -1.8598240e+00   4.8597830e+00  -4.1150580e+00   4.1150580e+00  -5.9572430e-07   4.1229040e+00  -5.9686010e-07  -4.1229040e-05   5.9686010e-12
   2.9999590e+00  -1.8898180e+00   4.8897770e+00  -4.1643980e+00   4.1643980e+00  -1.1429160e-06   4.1682300e+00  -1.1439680e-06  -4.1682300e-05   1.1439680e-11
   2.9999590e+00  -1.9140800e+00   4.9140390e+00  -4.1649000e+00   4.1649000e+00  -1.1430200e-06   4.1635690e+00  -1.1426550e-06  -4.1635690e-05   1.1426550e-11
   2.9999590e+00  -1.9336830e+00   4.9336420e+00  -4.1478890e+00   4.1478890e+00  -1.1854210e-05   4.1366320e+00  -1.1822040e-05  -4.1366320e-05   1.1822040e-10
   2.9999590e+00  -1.9496690e+00   4.9496280e+00  -4.1270790e+00   4.1270790e+00  -3.1821310e-05   4.1153270e+00  -3.1730690e-05  -4.1153270e-05   3.1730690e-10
   2.9999590e+00  -1.9629800e+00   4.9629390e+00  -4.1271920e+00   4.1271920e+00   2.0304120e-05   4.1138150e+00   2.0238300e-05  -4.1138150e-05  -2.0238300e-10
   2.9999590e+00  -1.9744470e+00   4.9744060e+00  -4.1414970e+00   4.1414970e+00   1.1423730e-05   4.1315170e+00   1.1396200e-05  -4.1315170e-05  -1.1396200e-10
   2.9999590e+00  -1.9848150e+00   4.9847740e+00  -4.1755530e+00   4.1755530e+00   1.8746740e-05   4.1644960e+00   1.8697090e-05  -4.1644960e-05  -1.8697090e-10
   2.9999580e+00  -1.9948140e+00   4.9947720e+00  -4.2147040e+00   4.2147040e+00  -1.1943460e-04   4.2088770e+00  -1.1926950e-04  -4.2088770e-05   1.1926950e-09
   2.9999580e+00  -2.0048130e+00   5.0047710e+00  -4.2792510e+00   4.2792510e+00   5.1019630e-05   4.2612470e+00   5.0804980e-05  -4.2612470e-05  -5.0804980e-10
   2.9999570e+00  -2.0156960e+00   5.0156530e+00  -4.3384920e+00   4.3384920e+00   3.1201600e-05   4.3186540e+00   3.1058930e-05  -4.3186540e-05  -3.1058930e-10
   2.9999570e+00  -2.0284650e+00   5.0284220e+00  -4.3843460e+00   4.3843460e+00  -1.0294950e-06   4.3775190e+00  -1.0278920e-06  -4.3775190e-05   1.0278920e-11
   2.9999560e+00  -2.0433670e+00   5.0433230e+00  -4.4308220e+00   4.4308220e+00  -1.0404240e-06   4.4336900e+00  -1.0410980e-06  -4.4336900e-05   1.0410980e-11
   2.9999550e+00  -2.0606800e+00   5.0606350e+00  -4.4840230e+00   4.4840230e+00  -1.0529330e-06   4.4884970e+00  -1.0539840e-06  -4.4884970e-05   1.0539840e-11
   2.9999550e+00  -2.0807120e+00   5.0806670e+00  -4.5461260e+00   4.5461260e+00  -7.6818780e-06   4.5481380e+00  -7.6852760e-06  -4.5481380e-05   7.6852760e-11
   2.9999540e+00  -2.1038100e+00   5.1037640e+00  -4.6191210e+00   4.6191210e+00  -7.8052850e-06   4.6189420e+00  -7.8049840e-06  -4.6189420e-05   7.8049840e-11
   2.9999530e+00  -2.1303600e+00   5.1303130e+00  -4.7045500e+00   4.7045500e+00  -7.9497050e-06   4.7036080e+00  -7.9481130e-06  -4.7036080e-05   7.9481130e-11
   2.9999520e+00  -2.1607900e+00   5.1607420e+00  -4.8042860e+00   4.8042860e+00  -8.1183000e-06   4.8032200e+00  -8.1165000e-06  -4.8032200e-05   8.1165000e-11
   2.9999510e+00  -2.1955800e+00   5.1955310e+00  -4.9215440e+00   4.9215440e+00  -8.3165060e-06   4.9203230e+00  -8.3144430e-06  -4.9203230e-05   8.3144430e-11
   2.9999490e+00  -2.2352620e+00   5.2352110e+00  -5.0601770e+00   5.0601770e+00  -1.2067130e-06   5.0585370e+00  -1.2063220e-06  -5.0585370e-05   1.2063220e-11
   2.9999480e+00  -2.2804290e+00   5.2803770e+00  -5.2251420e+00   5.2251420e+00  -1.2460370e-06   5.2224790e+00  -1.2454020e-06  -5.2224790e-05   1.2454020e-11
   2.9999460e+00  -2.3317420e+00   5.3316880e+00  -5.4244320e+00   5.4244320e+00  -1.2935460e-06   5.4202970e+00  -1.2925590e-06  -5.4202970e-05   1.2925590e-11
   2.9999430e+00  -2.3899330e+00   5.3898760e+00  -5.6703440e+00   5.6703440e+00  -1.3521710e-06   5.6651510e+00  -1.3509320e-06  -5.6651510e-05   1.3509320e-11
   2.9999400e+00  -2.4558170e+00   5.4557570e+00  -5.9686160e+00   5.9686160e+00  -1.4232810e-06   5.9632940e+00  -1.4220120e-06  -5.9632940e-05   1.4220120e-11
   2.9999360e+00  -2.5303010e+00   5.5302370e+00  -6.3888590e+00   6.3888590e+00   3.8341030e-06   6.3841780e+00   3.8312940e-06  -6.3841780e-05  -3.8312940e-11
   2.9999320e+00  -2.6143890e+00   5.6143210e+00  -6.9774230e+00   6.9774230e+00   4.1872650e-06   6.9740070e+00   4.1852150e-06  -6.9740070e-05  -4.1852150e-11
   2.9999200e+00  -2.7091970e+00   5.7091170e+00  -7.8419910e+00   7.8419910e+00   1.0566850e-05   7.8380070e+00   1.0561480e-05  -7.8380070e-05  -1.0561480e-10
   2.9998720e+00  -2.8159640e+00   5.8158360e+00  -1.1198700e+01   1.1198700e+01  -4.1098520e-06   1.1196220e+01  -4.1089450e-06  -1.1196220e-04   4.1089450e-11
   2.9998570e+00  -2.9360630e+00   5.9359200e+00  -1.5761810e+01   1.5761810e+01  -3.9195930e-05   1.5761810e+01  -3.9195930e-05  -1.5761810e-04   3.9195930e-10


==> data/tjunction_inner_ring_frozen.dat <==
   6.3578930e-02   1.4964510e-07   6.3579080e-02  -2.6954670e+00  -1.1059720e-03   2.6954670e+00  -1.1059720e-03   2.6954670e+00   1.1059720e-08  -2.6954670e-05
   1.8370740e-01   8.3075230e-06   1.8371571e-01  -3.4987340e+00   5.3012470e-04   3.4987340e+00   5.3013500e-04   3.4988020e+00  -5.3013500e-09  -3.4988020e-05
   2.9049960e-01   1.1281480e-05   2.9051088e-01  -2.9900810e+00  -4.3605030e-04   2.9900810e+00  -4.3594920e-04   2.9893880e+00   4.3594920e-09  -2.9893880e-05
   3.8532940e-01   2.8591960e-05   3.8535799e-01  -2.7712600e+00  -4.0413910e-04   2.7712600e+00  -4.0400740e-04   2.7703570e+00   4.0400740e-09  -2.7703570e-05
   4.6943550e-01   4.2417480e-05   4.6947792e-01  -2.6061240e+00  -3.8005700e-04   2.6061240e+00  -3.7984120e-04   2.6046440e+00   3.7984120e-09  -2.6046440e-05
   5.4393430e-01   5.4868150e-05   5.4398917e-01  -2.4532240e+00  -3.6340210e-04   2.4532240e+00  -3.6308250e-04   2.4510660e+00   3.6308250e-09  -2.4510660e-05
   6.0983150e-01   6.6020030e-05   6.0989752e-01  -2.3147360e+00  -3.4288750e-04   2.3147360e+00  -3.4252400e-04   2.3122820e+00   3.4252400e-09  -2.3122820e-05
   6.6803300e-01   8.4226240e-05   6.6811723e-01  -2.1900540e+00  -9.9464280e-04   2.1900530e+00  -9.9374340e-04   2.1880730e+00   9.9374340e-09  -2.1880730e-05
   7.1935410e-01   1.0009500e-04   7.1945419e-01  -2.0805800e+00  -2.0613300e-04   2.0805800e+00  -2.0602220e-04   2.0794610e+00   2.0602220e-09  -2.0794610e-05
   7.6452860e-01   9.9132810e-05   7.6462773e-01  -1.9781230e+00   4.0780940e-04   1.9781230e+00   4.0774020e-04   1.9777870e+00  -4.0774020e-09  -1.9777870e-05
   8.0421630e-01   8.7741640e-05   8.0430404e-01  -1.8814490e+00   8.1047510e-04   1.8814490e+00   8.1057380e-04   1.8816780e+00  -8.1057380e-09  -1.8816780e-05
   8.3901050e-01   7.1107990e-05   8.3908161e-01  -1.7938910e+00   1.0528180e-03   1.7938910e+00   1.0524300e-03   1.7932290e+00  -1.0524300e-08  -1.7932290e-05
   8.6944430e-01   5.4401610e-05   8.6949870e-01  -1.7132790e+00   9.6526870e-04   1.7132790e+00   9.6409000e-04   1.7111870e+00  -9.6409000e-09  -1.7111870e-05
   8.9599650e-01   4.0181240e-05   8.9603668e-01  -1.6450880e+00   9.2684960e-04   1.6450880e+00   9.2295360e-04   1.6381730e+00  -9.2295360e-09  -1.6381730e-05
   9.1909680e-01   2.7787760e-05   9.1912459e-01  -1.5885940e+00   8.9502030e-04   1.5885930e+00   8.8835470e-04   1.5767620e+00  -8.8835470e-09  -1.5767620e-05
   9.3913080e-01   1.7216900e-05   9.3914802e-01  -1.5519370e+00   8.2961130e-04   1.5519370e+00   8.1954030e-04   1.5330970e+00  -8.1954030e-09  -1.5330970e-05
   9.5644430e-01   8.1852290e-06   9.5645249e-01  -1.5333240e+00   8.1966150e-04   1.5333240e+00   8.0814560e-04   1.5117810e+00  -8.0814560e-09  -1.5117810e-05
   9.7134680e-01   1.9136820e-07   9.7134699e-01  -1.5227460e+00   8.1400700e-04   1.5227460e+00   8.0963180e-04   1.5145620e+00  -8.0963180e-09  -1.5145620e-05
   9.8411600e-01  -6.8847250e-06   9.8412288e-01  -1.5443780e+00   8.2557060e-04   1.5443780e+00   8.2294040e-04   1.5394580e+00  -8.2294040e-09  -1.5394580e-05
   9.9500000e-01  -1.3076740e-05   9.9501308e-01  -1.5828120e+00   8.4611600e-04   1.5828120e+00   8.4216180e-04   1.5754150e+00  -8.4216180e-09  -1.5754150e-05
   1.0050000e+00  -1.5267470e-05   1.0050153e+00  -1.6189280e+00  -2.9193600e-04   1.6189280e+00  -2.9125150e-04   1.6151320e+00   2.9125150e-09  -1.6151320e-05
   1.0150000e+00  -1.3886440e-05   1.0150139e+00  -1.6574590e+00  -2.9888400e-04   1.6574590e+00  -2.9849160e-04   1.6552820e+00   2.9849160e-09  -1.6552820e-05
   1.0253710e+00  -1.2393850e-05   1.0253834e+00  -1.6926970e+00  -3.0523850e-04   1.6926970e+00  -3.0502840e-04   1.6915320e+00   3.0502840e-09  -1.6915320e-05
   1.0368400e+00  -1.0614550e-05   1.0368506e+00  -1.7143670e+00  -3.0914620e-04   1.7143670e+00  -3.1011490e-04   1.7197390e+00   3.1011490e-09  -1.7197390e-05
   1.0501530e+00  -8.3638340e-06   1.0501614e+00  -1.7228370e+00  -3.1067350e-04   1.7228370e+00  -3.1288030e-04   1.7350750e+00   3.1288030e-09  -1.7350750e-05
   1.0661420e+00  -5.4559440e-06   1.0661475e+00  -1.7212540e+00  -3.1038810e-04   1.7212540e+00  -3.1264740e-04   1.7337830e+00   3.1264740e-09  -1.7337830e-05
   1.0857480e+00  -1.7394310e-06   1.0857497e+00  -1.7065780e+00  -3.0774150e-04   1.7065780e+00  -3.0949140e-04   1.7162810e+00   3.0949140e-09  -1.7162810e-05
   1.1100150e+00   2.8816410e-06   1.1100179e+00  -1.6862850e+00  -3.0408230e-04   1.6862850e+00  -3.0501910e-04   1.6914810e+00   3.0501910e-09  -1.6914810e-05
   1.1400150e+00   8.5505500e-06   1.1400236e+00  -1.6673070e+00  -3.0066000e-04   1.6673070e+00  -3.0069700e-04   1.6675120e+00   3.0069700e-09  -1.6675120e-05
   1.1767270e+00   1.5495060e-05   1.1767425e+00  -1.6345570e+00  -2.9475430e-04   1.6345570e+00  -2.9484680e-04   1.6350700e+00   2.9484680e-09  -1.6350700e-05
   1.2208510e+00   2.3835880e-05   1.2208748e+00  -1.5943860e+00  -2.8751040e-04   1.5943860e+00  -2.8763620e-04   1.5950840e+00   2.8763620e-09  -1.5950840e-05
   1.2725960e+00   3.3559380e-05   1.2726296e+00  -1.5566230e+00  -2.8070070e-04   1.5566230e+00  -2.8081800e-04   1.5572740e+00   2.8081800e-09  -1.5572740e-05
   1.3314930e+00   4.4604690e-05   1.3315376e+00  -1.5131460e+00  -2.7286060e-04   1.5131460e+00  -2.7298070e-04   1.5138120e+00   2.7298070e-09  -1.5138120e-05
   1.3962840e+00   5.6806590e-05   1.3963408e+00  -1.4629900e+00  -2.6381870e-04   1.4629900e+00  -2.6390020e-04   1.4634420e+00   2.6390020e-09  -1.4634420e-05
   1.4649740e+00   6.9842160e-05   1.4650438e+00  -1.3979440e+00  -2.5209050e-04   1.3979440e+00  -2.5212020e-04   1.3981090e+00   2.5212020e-09  -1.3981090e-05
   1.5350270e+00   1.4129220e-04   1.5351683e+00  -1.3278510e+00  -2.4439070e-03   1.3278480e+00  -2.4436520e-03   1.3277100e+00   2.4436520e-08  -1.3277100e-05
   1.6037160e+00   2.5258080e-04   1.6039686e+00  -1.2729470e+00  -1.7479780e-03   1.2729460e+00  -1.7473510e-03   1.2724900e+00   1.7473510e-08  -1.2724900e-05
   1.6685080e+00   3.1503970e-04   1.6688230e+00  -1.2049480e+00  -6.0273970e-04   1.2049480e+00  -6.0228410e-04   1.2040380e+00   6.0228410e-09  -1.2040380e-05
   1.7274040e+00   3.1252730e-04   1.7277165e+00  -1.1230150e+00   7.6497860e-04   1.1230150e+00   7.6409760e-04   1.1217210e+00  -7.6409760e-09  -1.1217210e-05
   1.7791500e+00   2.4653340e-04   1.7793965e+00  -1.0229030e+00   2.0507330e-03   1.0229010e+00   2.0490020e-03   1.0220380e+00  -2.0490020e-08  -1.0220380e-05
   1.8232740e+00   1.4840670e-04   1.8234224e+00  -9.1273730e-01   2.3178120e-03   9.1273440e-01   2.3165020e-03   9.1221840e-01  -2.3165020e-08  -9.1221840e-06
   1.8599850e+00   5.6259100e-05   1.8600413e+00  -8.0476400e-01   2.0436240e-03   8.0476140e-01   2.0407500e-03   8.0362980e-01  -2.0407500e-08  -8.0362980e-06
   1.8899850e+00   1.2678980e-05   1.8899977e+00  -7.1889680e-01   1.2963840e-04   7.1889680e-01   1.2874370e-04   7.1393530e-01  -1.2874370e-09  -7.1393530e-06
   1.9142520e+00   9.0090790e-06   1.9142610e+00  -6.5888670e-01   1.1881620e-04   6.5888670e-01   1.1632370e-04   6.4506490e-01  -1.1632370e-09  -6.4506490e-06
   1.9338580e+00   5.9931930e-06   1.9338640e+00  -6.1210970e-01   1.1037980e-04   6.1210970e-01   1.0707000e-04   5.9375510e-01  -1.0707000e-09  -5.9375510e-06
   1.9498470e+00   3.4311110e-06   1.9498504e+00  -5.8658820e-01   1.0577760e-04   5.8658820e-01   1.0154790e-04   5.6313240e-01  -1.0154790e-09  -5.6313240e-06
   1.9631600e+00   1.1517890e-06   1.9631612e+00  -5.7719700e-01   1.0408410e-04   5.7719700e-01   9.9558550e-05   5.5210040e-01  -9.9558550e-10  -5.5210040e-06
   1.9746290e+00  -9.6408570e-07   1.9746300e+00  -5.8188290e-01   1.0492910e-04   5.8188290e-01   1.0051830e-04   5.5742260e-01  -1.0051830e-09  -5.5742260e-06
   1.9850000e+00  -3.0221310e-06   1.9850030e+00  -5.9293050e-01   1.0692130e-04   5.9293050e-01   1.0384190e-04   5.7585390e-01  -1.0384190e-09  -5.7585390e-06
   1.9950000e+00  -5.1392780e-06   1.9950051e+00  -6.2315840e-01   1.1237220e-04   6.2315840e-01   1.0935260e-04   6.0641300e-01  -1.0935260e-09  -6.0641300e-06
   2.0050000e+00  -3.1460870e-05   2.0050315e+00  -6.6511290e-01   3.3260190e-03   6.6510460e-01   3.2344760e-03   6.4679870e-01  -3.2344760e-08  -6.4679870e-06
   2.0150050e+00  -1.3206220e-04   2.0151371e+00  -7.1757940e-01   1.0767920e-02   7.1749860e-01   1.0402150e-02   6.9312570e-01  -1.0402150e-07  -6.9312570e-06
   2.0250220e+00  -3.3309790e-04   2.0253551e+00  -7.5796940e-01   1.8966070e-02   7.5773210e-01   1.8538140e-02   7.4063530e-01  -1.8538140e-07  -7.4063530e-06
   2.0350490e+00  -6.3490230e-04   2.0356839e+00  -8.0055300e-01   2.8058910e-02   8.0006110e-01   2.7609200e-02   7.8723830e-01  -2.7609200e-07  -7.8723830e-06
   2.0450840e+00  -1.0378210e-03   2.0461218e+00  -8.4016960e-01   3.7880190e-02   8.3931530e-01   3.7534600e-02   8.3165790e-01  -3.7534600e-07  -8.3165790e-06
   2.0551280e+00  -1.5421880e-03   2.0566702e+00  -8.8054160e-01   4.8544020e-02   8.7920240e-01   4.8254410e-02   8.7395720e-01  -4.8254410e-07  -8.7395720e-06
   2.0651790e+00  -2.1483270e-03   2.0673273e+00  -9.2037080e-01   5.9989100e-02   9.1841360e-01   5.9746280e-02   9.1469620e-01  -5.9746280e-07  -9.1469620e-06
   2.0752350e+00  -2.8565700e-03   2.0780916e+00  -9.6105260e-01   7.2305990e-02   9.5832880e-01   7.2039910e-02   9.5480220e-01  -7.2039910e-07  -9.5480220e-06
   2.0852970e+00  -3.6672500e-03   2.0889643e+00  -1.0024700e+00   8.5510340e-02   9.9881680e-01   8.5197990e-02   9.9516840e-01  -8.5197990e-07  -9.9516840e-06
   2.0953620e+00  -4.5806600e-03   2.0999427e+00  -1.0451290e+00   9.9665680e-02   1.0403660e+00   9.9303010e-02   1.0365810e+00  -9.9303010e-07  -1.0365810e-05
   2.1054300e+00  -5.5971050e-03   2.1110271e+00  -1.0896220e+00   1.1488360e-01   1.0835480e+00   1.1446880e-01   1.0796360e+00  -1.1446880e-06  -1.0796360e-05
   2.1155000e+00  -6.7168690e-03   2.1222169e+00  -1.1360750e+00   1.3121830e-01   1.1284710e+00   1.3077910e-01   1.1246940e+00  -1.3077910e-06  -1.1246940e-05
   2.1255700e+00  -7.9402090e-03   2.1335102e+00  -1.1845150e+00   1.4874410e-01   1.1751390e+00   1.4833190e-01   1.1718820e+00  -1.4833190e-06  -1.1718820e-05
   2.1356410e+00  -9.2674000e-03   2.1449084e+00  -1.2348330e+00   1.6749860e-01   1.2234200e+00   1.6718420e-01   1.2211240e+00  -1.6718420e-06  -1.2211240e-05
   2.1457090e+00  -1.0698670e-02   2.1564077e+00  -1.2866950e+00   1.8748720e-01   1.2729620e+00   1.8736890e-01   1.2721590e+00  -1.8736890e-06  -1.2721590e-05
   2.1557750e+00  -1.2234250e-02   2.1680093e+00  -1.3397330e+00   2.0870080e-01   1.3233780e+00   2.0888820e-01   1.3245660e+00  -2.0888820e-06  -1.3245660e-05
   2.1658380e+00  -1.3874380e-02   2.1797124e+00  -1.3934970e+00   2.3110270e-01   1.3742000e+00   2.3170500e-01   1.3777810e+00  -2.3170500e-06  -1.3777810e-05
   2.1758960e+00  -1.5619270e-02   2.1915153e+00  -1.4475340e+00   2.5462290e-01   1.4249640e+00   2.5572030e-01   1.4311050e+00  -2.5572030e-06  -1.4311050e-05
   2.1859480e+00  -1.7469090e-02   2.2034171e+00  -1.5001600e+00   2.7895950e-01   1.4739960e+00   2.8079270e-01   1.4836820e+00  -2.8079270e-06  -1.4836820e-05
   2.1959930e+00  -1.9424040e-02   2.2154170e+00  -1.5525830e+00   3.0430360e-01   1.5224690e+00   3.0673810e-01   1.5346490e+00  -3.0673810e-06  -1.5346490e-05
   2.2060300e+00  -2.1484290e-02   2.2275143e+00  -1.5994450e+00   3.2954250e-01   1.5651280e+00   3.3327500e-01   1.5828550e+00  -3.3327500e-06  -1.5828550e-05
   2.2160570e+00  -2.3649990e-02   2.2397070e+00  -1.6476100e+00   3.5598860e-01   1.6086920e+00   3.6014790e-01   1.6274880e+00  -3.6014790e-06  -1.6274880e-05
   2.2260750e+00  -2.5921290e-02   2.2519963e+00  -1.6857230e+00   3.8111040e-01   1.6420770e+00   3.8688620e-01   1.6669630e+00  -3.8688620e-06  -1.6669630e-05
   2.2360810e+00  -2.8298330e-02   2.2643793e+00  -1.7227260e+00   4.0671370e-01   1.6740280e+00   4.1312550e-01   1.7004180e+00  -4.1312550e-06  -1.7004180e-05
   2.2460740e+00  -3.0781230e-02   2.2768552e+00  -1.7493280e+00   4.3047760e-01   1.6955350e+00   4.3829140e-01   1.7263110e+00  -4.3829140e-06  -1.7263110e-05
   2.2560540e+00  -3.3370110e-02   2.2894241e+00  -1.7695030e+00   4.5310530e-01   1.7105080e+00   4.6187990e-01   1.7436330e+00  -4.6187990e-06  -1.7436330e-05
   2.2660190e+00  -3.6065070e-02   2.3020841e+00  -1.7800010e+00   4.7353020e-01   1.7158590e+00   4.8329570e-01   1.7512450e+00  -4.8329570e-06  -1.7512450e-05
   2.2759680e+00  -3.8866190e-02   2.3148342e+00  -1.7801180e+00   4.9127030e-01   1.7109870e+00   5.0196920e-01   1.7482490e+00  -5.0196920e-06  -1.7482490e-05
   2.2859000e+00  -4.1773540e-02   2.3276735e+00  -1.7696460e+00   5.0595570e-01   1.6957750e+00   5.1736810e-01   1.7340260e+00  -5.1736810e-06  -1.7340260e-05
   2.2958130e+00  -4.4787210e-02   2.3406002e+00  -1.7473670e+00   5.1691400e-01   1.6691590e+00   5.2900410e-01   1.7081990e+00  -5.2900410e-06  -1.7081990e-05
   2.3057080e+00  -4.7907270e-02   2.3536153e+00  -1.7130790e+00   5.2371650e-01   1.6310610e+00   5.3646050e-01   1.6707510e+00  -5.3646050e-06  -1.6707510e-05
   2.3155810e+00  -5.1133740e-02   2.3667147e+00  -1.6684340e+00   5.2654150e-01   1.5831700e+00   5.3944340e-01   1.6219620e+00  -5.3944340e-06  -1.6219620e-05
   2.3254330e+00  -5.4466700e-02   2.3798997e+00  -1.6127230e+00   5.2485030e-01   1.5249290e+00   5.3765220e-01   1.5621240e+00  -5.3765220e-06  -1.5621240e-05
   2.3352610e+00  -5.7906140e-02   2.3931671e+00  -1.5454600e+00   5.1814460e-01   1.4560120e+00   5.3081670e-01   1.4916210e+00  -5.3081670e-06  -1.4916210e-05
   2.3450660e+00  -6.1452110e-02   2.4065181e+00  -1.4710820e+00   5.0763770e-01   1.3807190e+00   5.1877660e-01   1.4110150e+00  -5.1877660e-06  -1.4110150e-05
   2.3548450e+00  -6.5104590e-02   2.4199496e+00  -1.3802990e+00   4.8980280e-01   1.2904730e+00   5.0121160e-01   1.3205310e+00  -5.0121160e-06  -1.3205310e-05
   2.3645970e+00  -6.8863590e-02   2.4334606e+00  -1.2872710e+00   4.6935100e-01   1.1986560e+00   4.7828110e-01   1.2214620e+00  -4.7828110e-06  -1.2214620e-05
   2.3743220e+00  -7.2729080e-02   2.4470511e+00  -1.1824150e+00   4.4261290e-01   1.0964490e+00   4.4983720e-01   1.1143450e+00  -4.4983720e-06  -1.1143450e-05
   2.3840180e+00  -7.6701040e-02   2.4607190e+00  -1.0716510e+00   4.1154570e-01   9.8947790e-01   4.1613640e-01   1.0005150e+00  -4.1613640e-06  -1.0005150e-05
   2.3936840e+00  -8.0779430e-02   2.4744634e+00  -9.5430890e-01   3.7570340e-01   8.7724140e-01   3.7756960e-01   8.8159890e-01  -3.7756960e-06  -8.8159890e-06
   2.4033180e+00  -8.4964210e-02   2.4882822e+00  -8.3355330e-01   3.3619710e-01   7.6274680e-01   3.3491660e-01   7.5984160e-01  -3.3491660e-06  -7.5984160e-06
   2.4129190e+00  -8.9255340e-02   2.5021743e+00  -7.1014840e-01   2.9324300e-01   6.4677610e-01   2.8922700e-01   6.3791850e-01  -2.8922700e-06  -6.3791850e-06
   2.4224870e+00  -9.3652730e-02   2.5161397e+00  -5.8957740e-01   2.4909430e-01   5.3437200e-01   2.4191250e-01   5.1896530e-01  -2.4191250e-06  -5.1896530e-06
   2.4320200e+00  -9.8156270e-02   2.5301763e+00  -4.7496260e-01   2.0519620e-01   4.2835030e-01   1.9445700e-01   4.0593210e-01  -1.9445700e-06  -4.0593210e-06
   2.4415160e+00  -1.0276600e-01   2.5442820e+00  -3.7222130e-01   1.6434770e-01   3.3397390e-01   1.4828300e-01   3.0132840e-01  -1.4828300e-06  -3.0132840e-06
   2.4509750e+00  -1.0748160e-01   2.5584566e+00  -2.7920740e-01   1.2591600e-01   2.4920260e-01   1.0446800e-01   2.0675450e-01  -1.0446800e-06  -2.0675450e-06
   2.4603950e+00  -1.1230300e-01   2.5726980e+00  -1.8838220e-01   8.6731260e-02   1.6722900e-01   6.4142600e-02   1.2367520e-01  -6.4142600e-07  -1.2367520e-06
   2.4697740e+00  -1.1723020e-01   2.5870042e+00  -1.1949480e-01   5.6137280e-02   1.0548750e-01   2.9202260e-02   5.4873940e-02  -2.9202260e-07  -5.4873940e-07
   2.4791130e+00  -1.2226280e-01   2.6013758e+00  -6.4918630e-02   3.1103060e-02   5.6982700e-02   1.0393200e-03   1.9040980e-03  -1.0393200e-08  -1.9040980e-08
   2.4884090e+00  -1.2740080e-01   2.6158098e+00  -2.8850970e-02   1.4091510e-02   2.5175540e-02  -1.8848300e-02  -3.3673910e-02   1.8848300e-07   3.3673910e-07
   2.4976610e+00  -1.3264410e-01   2.6303051e+00  -1.2064620e-02   6.0041910e-03   1.0464450e-02  -2.9075900e-02  -5.0675140e-02   2.9075900e-07   5.0675140e-07
   2.5068680e+00  -1.3799210e-01   2.6448601e+00  -1.6160320e-02   8.1910400e-03   1.3930650e-02  -2.8365120e-02  -4.8241050e-02   2.8365120e-07   4.8241050e-07
   2.5160290e+00  -1.4344500e-01   2.6594740e+00  -4.1713380e-02   2.1526210e-02   3.5729940e-02  -1.5632320e-02  -2.5947060e-02   1.5632320e-07   2.5947060e-07
   2.5251420e+00  -1.4900230e-01   2.6741443e+00  -8.9334780e-02   4.6913860e-02   7.6024940e-02   9.9719350e-03   1.6159740e-02  -9.9719350e-08  -1.6159740e-07
   2.5342060e+00  -1.5466380e-01   2.6888698e+00  -1.5912600e-01   8.5006460e-02   1.3451760e-01   4.8955420e-02   7.7469030e-02  -4.8955420e-07  -7.7469030e-07
   2.5432210e+00  -1.6042920e-01   2.7036502e+00  -2.5029780e-01   1.3597160e-01   2.1014450e-01   1.0141060e-01   1.5673050e-01  -1.0141060e-06  -1.5673050e-06
   2.5521830e+00  -1.6629820e-01   2.7184812e+00  -3.6136430e-01   1.9954020e-01   3.0127710e-01   1.6697380e-01   2.5210640e-01  -1.6697380e-06  -2.5210640e-06
   2.5610940e+00  -1.7227040e-01   2.7333644e+00  -4.8894170e-01   2.7434810e-01   4.0471850e-01   2.4490340e-01   3.6128170e-01  -2.4490340e-06  -3.6128170e-06
   2.5699500e+00  -1.7834550e-01   2.7482955e+00  -6.3186420e-01   3.6014170e-01   5.1918240e-01   3.3424710e-01   4.8185260e-01  -3.3424710e-06  -4.8185260e-06
   2.5787520e+00  -1.8452310e-01   2.7632751e+00  -7.8717570e-01   4.5557970e-01   6.4194450e-01   4.3384910e-01   6.1132450e-01  -4.3384910e-06  -6.1132450e-06
   2.5874970e+00  -1.9080280e-01   2.7782998e+00  -9.5237340e-01   5.5953940e-01   7.7066900e-01   5.4253800e-01   7.4725250e-01  -5.4253800e-06  -7.4725250e-06
   2.5961840e+00  -1.9718440e-01   2.7933684e+00  -1.1253720e+00   6.7094570e-01   9.0348970e-01   6.5901830e-01   8.8742850e-01  -6.5901830e-06  -8.8742850e-06
   2.6048130e+00  -2.0366720e-01   2.8084802e+00  -1.3045690e+00   7.8903100e-01   1.0389080e+00   7.8205150e-01   1.0297180e+00  -7.8205150e-06  -1.0297180e-05
   2.6133820e+00  -2.1025090e-01   2.8236329e+00  -1.4872420e+00   9.1229020e-01   1.1745710e+00   9.1029730e-01   1.1720050e+00  -9.1029730e-06  -1.1720050e-05
   2.6218890e+00  -2.1693520e-01   2.8388242e+00  -1.6682780e+00   1.0375040e+00   1.3064210e+00   1.0421880e+00   1.3123200e+00  -1.0421880e-05  -1.3123200e-05
   2.6303340e+00  -2.2371940e-01   2.8540534e+00  -1.8502520e+00   1.1663240e+00   1.4363570e+00   1.1764570e+00   1.4488360e+00  -1.1764570e-05  -1.4488360e-05
   2.6387150e+00  -2.3060320e-01   2.8693182e+00  -2.0269090e+00   1.2946680e+00   1.5595490e+00   1.3111150e+00   1.5793610e+00  -1.3111150e-05  -1.5793610e-05
   2.6470320e+00  -2.3758600e-01   2.8846180e+00  -2.2018100e+00   1.4246730e+00   1.6787710e+00   1.4439280e+00   1.7014610e+00  -1.4439280e-05  -1.7014610e-05
   2.6552820e+00  -2.4466730e-01   2.8999493e+00  -2.3638390e+00   1.5490670e+00   1.7855320e+00   1.5717430e+00   1.8116690e+00  -1.5717430e-05  -1.8116690e-05
   2.6634650e+00  -2.5184670e-01   2.9153117e+00  -2.5154140e+00   1.6689320e+00   1.8820130e+00   1.6912130e+00   1.9071380e+00  -1.6912130e-05  -1.9071380e-05
   2.6715790e+00  -2.5912350e-01   2.9307025e+00  -2.6519330e+00   1.7810770e+00   1.9648190e+00   1.7994360e+00   1.9850710e+00  -1.7994360e-05  -1.9850710e-05
   2.6796230e+00  -2.6649720e-01   2.9461202e+00  -2.7683540e+00   1.8815110e+00   2.0306900e+00   1.8943410e+00   2.0445380e+00  -1.8943410e-05  -2.0445380e-05
   2.6875960e+00  -2.7396730e-01   2.9615633e+00  -2.8666350e+00   1.9711740e+00   2.0813630e+00   1.9767240e+00   2.0872230e+00  -1.9767240e-05  -2.0872230e-05
   2.6954970e+00  -2.8153320e-01   2.9770302e+00  -2.9277360e+00   2.0363300e+00   2.1035690e+00   2.0501940e+00   2.1178900e+00  -2.0501940e-05  -2.1178900e-05
   2.7033240e+00  -2.8919460e-01   2.9925186e+00  -2.9851420e+00   2.0996030e+00   2.1219670e+00   2.1232910e+00   2.1459070e+00  -2.1232910e-05  -2.1459070e-05
   2.7110690e+00  -2.9694370e-01   3.0080127e+00  -3.0688590e+00   2.1822910e+00   2.1576610e+00   2.2043860e+00   2.1795070e+00  -2.2043860e-05  -2.1795070e-05
   2.7187220e+00  -3.0477020e-01   3.0234922e+00  -3.1845480e+00   2.2888820e+00   2.2141290e+00   2.2962160e+00   2.2212230e+00  -2.2962160e-05  -2.2212230e-05
   2.7262790e+00  -3.1267040e-01   3.0389494e+00  -3.3013380e+00   2.3978430e+00   2.2691810e+00   2.3954400e+00   2.2669070e+00  -2.3954400e-05  -2.2669070e-05
   2.7337410e+00  -3.2064290e-01   3.0543839e+00  -3.4034750e+00   2.4973570e+00   2.3123250e+00   2.4965680e+00   2.3115940e+00  -2.4965680e-05  -2.3115940e-05
   2.7411060e+00  -3.2868650e-01   3.0697925e+00  -3.4990250e+00   2.5933090e+00   2.3490260e+00   2.5962790e+00   2.3517160e+00  -2.5962790e-05  -2.3517160e-05
   2.7483740e+00  -3.3680000e-01   3.0851740e+00  -3.5880760e+00   2.6853480e+00   2.3797460e+00   2.6922530e+00   2.3858650e+00  -2.6922530e-05  -2.3858650e-05
   2.7555450e+00  -3.4498190e-01   3.1005269e+00  -3.6723420e+00   2.7747590e+00   2.4055780e+00   2.7840880e+00   2.4136660e+00  -2.7840880e-05  -2.4136660e-05
   2.7626170e+00  -3.5323130e-01   3.1158483e+00  -3.7522540e+00   2.8617000e+00   2.4269500e+00   2.8720750e+00   2.4357490e+00  -2.8720750e-05  -2.4357490e-05
   2.7695910e+00  -3.6154660e-01   3.1311376e+00  -3.8282770e+00   2.9463210e+00   2.4443600e+00   2.9568170e+00   2.4530680e+00  -2.9568170e-05  -2.4530680e-05
   2.7764660e+00  -3.6992690e-01   3.1463929e+00  -3.9011420e+00   3.0293130e+00   2.4580840e+00   3.0392130e+00   2.4661170e+00  -3.0392130e-05  -2.4661170e-05
   2.7832420e+00  -3.7837080e-01   3.1616128e+00  -3.9704060e+00   3.1099460e+00   2.4682700e+00   3.1194110e+00   2.4757830e+00  -3.1194110e-05  -2.4757830e-05
   2.7899170e+00  -3.8687700e-01   3.1767940e+00  -4.0377080e+00   3.1896240e+00   2.4757590e+00   3.1979110e+00   2.4821920e+00  -3.1979110e-05  -2.4821920e-05
   2.7964930e+00  -3.9544430e-01   3.1919373e+00  -4.0995280e+00   3.2654490e+00   2.4785020e+00   3.2747030e+00   2.4855260e+00  -3.2747030e-05  -2.4855260e-05
   2.8029670e+00  -4.0407150e-01   3.2070385e+00  -4.1649180e+00   3.3444500e+00   2.4821760e+00   3.3499550e+00   2.4862620e+00  -3.3499550e-05  -2.4862620e-05
   2.8093410e+00  -4.1275730e-01   3.2220983e+00  -4.2186190e+00   3.4145160e+00   2.4774640e+00   3.4233090e+00   2.4838440e+00  -3.4233090e-05  -2.4838440e-05
   2.8156120e+00  -4.2150050e-01   3.2371125e+00  -4.2802720e+00   3.4912480e+00   2.4762700e+00   3.4952470e+00   2.4791060e+00  -3.4952470e-05  -2.4791060e-05
   2.8217820e+00  -4.3029980e-01   3.2520818e+00  -4.3284440e+00   3.5572020e+00   2.4661190e+00   3.5651600e+00   2.4716360e+00  -3.5651600e-05  -2.4716360e-05
   2.8278500e+00  -4.3915400e-01   3.2670040e+00  -4.3865620e+00   3.6316680e+00   2.4602680e+00   3.6340810e+00   2.4619020e+00  -3.6340810e-05  -2.4619020e-05
   2.8338140e+00  -4.4806180e-01   3.2818758e+00  -4.4297860e+00   3.6938290e+00   2.4451230e+00   3.7010750e+00   2.4499190e+00  -3.7010750e-05  -2.4499190e-05
   2.8396760e+00  -4.5702190e-01   3.2966979e+00  -4.4862220e+00   3.7671770e+00   2.4360970e+00   3.7674000e+00   2.4362410e+00  -3.7674000e-05  -2.4362410e-05
   2.8454350e+00  -4.6603320e-01   3.3114682e+00  -4.5267230e+00   3.8273070e+00   2.4172170e+00   3.8322410e+00   2.4203320e+00  -3.8322410e-05  -2.4203320e-05
   2.8510900e+00  -4.7509430e-01   3.3261843e+00  -4.5796740e+00   3.8979300e+00   2.4040700e+00   3.8966030e+00   2.4032520e+00  -3.8966030e-05  -2.4032520e-05
   2.8566410e+00  -4.8420410e-01   3.3408451e+00  -4.6184580e+00   3.9565980e+00   2.3823290e+00   3.9600840e+00   2.3844280e+00  -3.9600840e-05  -2.3844280e-05
   2.8620880e+00  -4.9336130e-01   3.3554493e+00  -4.6713920e+00   4.0274150e+00   2.3668200e+00   4.0239270e+00   2.3647710e+00  -4.0239270e-05  -2.3647710e-05
   2.8674300e+00  -5.0256460e-01   3.3699946e+00  -4.7094140e+00   4.0853110e+00   2.3428220e+00   4.0874280e+00   2.3440360e+00  -4.0874280e-05  -2.3440360e-05
   2.8726680e+00  -5.1181290e-01   3.3844809e+00  -4.7638630e+00   4.1575460e+00   2.3257690e+00   4.1521310e+00   2.3227400e+00  -4.1521310e-05  -2.3227400e-05
   2.8778010e+00  -5.2110480e-01   3.3989058e+00  -4.8030400e+00   4.2163830e+00   2.3002830e+00   4.2170420e+00   2.3006420e+00  -4.2170420e-05  -2.3006420e-05
   2.8828290e+00  -5.3043910e-01   3.4132681e+00  -4.8600800e+00   4.2908490e+00   2.2823210e+00   4.2834560e+00   2.2783890e+00  -4.2834560e-05  -2.2783890e-05
   2.8877520e+00  -5.3981460e-01   3.4275666e+00  -4.9014910e+00   4.3516210e+00   2.2556620e+00   4.3504360e+00   2.2550480e+00  -4.3504360e-05  -2.2550480e-05
   2.8925690e+00  -5.4923020e-01   3.4417992e+00  -4.9613690e+00   4.4286380e+00   2.2365920e+00   4.4189180e+00   2.2316830e+00  -4.4189180e-05  -2.2316830e-05
   2.8972810e+00  -5.5868440e-01   3.4559654e+00  -5.0039720e+00   4.4902460e+00   2.2084890e+00   4.4879070e+00   2.2073390e+00  -4.4879070e-05  -2.2073390e-05
   2.9018860e+00  -5.6817620e-01   3.4700622e+00  -5.0673450e+00   4.5704620e+00   2.1883480e+00   4.5588400e+00   2.1827830e+00  -4.5588400e-05  -2.1827830e-05
   2.9063860e+00  -5.7770420e-01   3.4840902e+00  -5.1122320e+00   4.6339500e+00   2.1590350e+00   4.6305640e+00   2.1574570e+00  -4.6305640e-05  -2.1574570e-05
   2.9107800e+00  -5.8726730e-01   3.4980473e+00  -5.1806810e+00   4.7187660e+00   2.1383900e+00   4.7048330e+00   2.1320760e+00  -4.7048330e-05  -2.1320760e-05
   2.9150680e+00  -5.9686420e-01   3.5119322e+00  -5.2297550e+00   4.7859100e+00   2.1084140e+00   4.7804220e+00   2.1059960e+00  -4.7804220e-05  -2.1059960e-05
   2.9192490e+00  -6.0649380e-01   3.5257428e+00  -5.3031680e+00   4.8752640e+00   2.0869570e+00   4.8591290e+00   2.0800510e+00  -4.8591290e-05  -2.0800510e-05
   2.9233250e+00  -6.1615470e-01   3.5394797e+00  -5.3575000e+00   4.9470410e+00   2.0565970e+00   4.9398100e+00   2.0535900e+00  -4.9398100e-05  -2.0535900e-05
   2.9272930e+00  -6.2584590e-01   3.5531389e+00  -5.4344410e+00   5.0396510e+00   2.0334850e+00   5.0243890e+00   2.0273270e+00  -5.0243890e-05  -2.0273270e-05
   2.9311560e+00  -6.3556610e-01   3.5667221e+00  -5.5026720e+00   5.1241990e+00   2.0054870e+00   5.1120410e+00   2.0007280e+00  -5.1120410e-05  -2.0007280e-05
   2.9349110e+00  -6.4531400e-01   3.5802250e+00  -5.5802890e+00   5.2174460e+00   1.9793640e+00   5.2035300e+00   1.9740850e+00  -5.2035300e-05  -1.9740850e-05
   2.9385610e+00  -6.5508860e-01   3.5936496e+00  -5.6617500e+00   5.3142670e+00   1.9529440e+00   5.2988030e+00   1.9472610e+00  -5.2988030e-05  -1.9472610e-05
   2.9421030e+00  -6.6488860e-01   3.6069916e+00  -5.7439620e+00   5.4117760e+00   1.9250410e+00   5.3977820e+00   1.9200630e+00  -5.3977820e-05  -1.9200630e-05
   2.9455390e+00  -6.7471270e-01   3.6202517e+00  -5.8336680e+00   5.5163670e+00   1.8977270e+00   5.5008640e+00   1.8923940e+00  -5.5008640e-05  -1.8923940e-05
   2.9488690e+00  -6.8456000e-01   3.6334290e+00  -5.9245690e+00   5.6220530e+00   1.8689660e+00   5.6078520e+00   1.8642450e+00  -5.6078520e-05  -1.8642450e-05
   2.9520920e+00  -6.9442900e-01   3.6465210e+00  -6.0211430e+00   5.7330960e+00   1.8400500e+00   5.7190080e+00   1.8355280e+00  -5.7190080e-05  -1.8355280e-05
   2.9552090e+00  -7.0431870e-01   3.6595277e+00  -6.1212490e+00   5.8475060e+00   1.8100720e+00   5.8343300e+00   1.8059940e+00  -5.8343300e-05  -1.8059940e-05
   2.9582190e+00  -7.1422790e-01   3.6724469e+00  -6.2253390e+00   5.9656950e+00   1.7791370e+00   5.9537280e+00   1.7755680e+00  -5.9537280e-05  -1.7755680e-05
   2.9611220e+00  -7.2415540e-01   3.6852774e+00  -6.3332560e+00   6.0874910e+00   1.7471630e+00   6.0769820e+00   1.7441470e+00  -6.0769820e-05  -1.7441470e-05
   2.9639200e+00  -7.3410010e-01   3.6980201e+00  -6.4452110e+00   6.2131560e+00   1.7138950e+00   6.2037990e+00   1.7113140e+00  -6.2037990e-05  -1.7113140e-05
   2.9666110e+00  -7.4406070e-01   3.7106717e+00  -6.5594470e+00   6.3409390e+00   1.6789430e+00   6.3335640e+00   1.6769900e+00  -6.3335640e-05  -1.6769900e-05
   2.9691960e+00  -7.5403620e-01   3.7232322e+00  -6.6753130e+00   6.4701960e+00   1.6420620e+00   6.4657490e+00   1.6409330e+00  -6.4657490e-05  -1.6409330e-05
   2.9716760e+00  -7.6402540e-01   3.7357014e+00  -6.7929390e+00   6.6010820e+00   1.6030410e+00   6.5999480e+00   1.6027650e+00  -6.5999480e-05  -1.6027650e-05
   2.9740490e+00  -7.7402720e-01   3.7480762e+00  -6.9114320e+00   6.7326160e+00   1.5619750e+00   6.7355950e+00   1.5626670e+00  -6.7355950e-05  -1.5626670e-05
   2.9763170e+00  -7.8404030e-01   3.7603573e+00  -7.0303760e+00   6.8644580e+00   1.5183560e+00   6.8722830e+00   1.5200870e+00  -6.8722830e-05  -1.5200870e-05
   2.9784790e+00  -7.9406370e-01   3.7725427e+00  -7.1487880e+00   6.9955220e+00   1.4723600e+00   7.0092980e+00   1.4752600e+00  -7.0092980e-05  -1.4752600e-05
   2.9805350e+00  -8.0409630e-01   3.7846313e+00  -7.2660690e+00   7.1252590e+00   1.4235320e+00   7.1459080e+00   1.4276570e+00  -7.1459080e-05  -1.4276570e-05
   2.9824870e+00  -8.1413690e-01   3.7966239e+00  -7.3806000e+00   7.2519660e+00   1.3719530e+00   7.2808900e+00   1.3774250e+00  -7.2808900e-05  -1.3774250e-05
   2.9843330e+00  -8.2418440e-01   3.8085174e+00  -7.4911580e+00   7.3744580e+00   1.3171240e+00   7.4127770e+00   1.3239680e+00  -7.4127770e-05  -1.3239680e-05
   2.9860750e+00  -8.3423780e-01   3.8203128e+00  -7.5954900e+00   7.4903840e+00   1.2592110e+00   7.5394140e+00   1.2674530e+00  -7.5394140e-05  -1.2674530e-05
   2.9877120e+00  -8.4429580e-01   3.8320078e+00  -7.6910990e+00   7.5972860e+00   1.1976020e+00   7.6582340e+00   1.2072090e+00  -7.6582340e-05  -1.2072090e-05
   2.9892450e+00  -8.5435740e-01   3.8436024e+00  -7.7757890e+00   7.6928620e+00   1.1325930e+00   7.7659800e+00   1.1433580e+00  -7.7659800e-05  -1.1433580e-05
   2.9906730e+00  -8.6442160e-01   3.8550946e+00  -7.8465460e+00   7.7740760e+00   1.0639690e+00   7.8588880e+00   1.0755760e+00  -7.8588880e-05  -1.0755760e-05
   2.9919980e+00  -8.7448710e-01   3.8664851e+00  -7.8970280e+00   7.8345730e+00   9.9121650e-01   7.9326960e+00   1.0036310e+00  -7.9326960e-05  -1.0036310e-05
   2.9932190e+00  -8.8455310e-01   3.8777721e+00  -7.9220200e+00   7.8690400e+00   9.1466260e-01   7.9831200e+00   9.2792270e-01  -7.9831200e-05  -9.2792270e-06
   2.9943380e+00  -8.9461830e-01   3.8889563e+00  -7.9194630e+00   7.8753530e+00   8.3469290e-01   8.0061830e+00   8.4855930e-01  -8.0061830e-05  -8.4855930e-06
   2.9953530e+00  -9.0468170e-01   3.9000347e+00  -7.8894960e+00   7.8535700e+00   7.5205760e-01   7.9977140e+00   7.6586090e-01  -7.9977140e-05  -7.6586090e-06
   2.9962660e+00  -9.1474230e-01   3.9110083e+00  -7.8300010e+00   7.8014880e+00   6.6760470e-01   7.9525460e+00   6.8053130e-01  -7.9525460e-05  -6.8053130e-06
   2.9970760e+00  -9.2479900e-01   3.9218750e+00  -7.7321330e+00   7.7102340e+00   5.8151660e-01   7.8643190e+00   5.9313790e-01  -7.8643190e-05  -5.9313790e-06
   2.9977850e+00  -9.3485080e-01   3.9326358e+00  -7.5873240e+00   7.5712010e+00   4.9436600e-01   7.7265210e+00   5.0450770e-01  -7.7265210e-05  -5.0450770e-06
   2.9983920e+00  -9.4489670e-01   3.9432887e+00  -7.4010010e+00   7.3897540e+00   4.0787490e-01   7.5338870e+00   4.1583040e-01  -7.5338870e-05  -4.1583040e-06
   2.9988980e+00  -9.5493570e-01   3.9538337e+00  -7.1609030e+00   7.1536260e+00   3.2274780e-01   7.2822770e+00   3.2855220e-01  -7.2822770e-05  -3.2855220e-06
   2.9993030e+00  -9.6496670e-01   3.9642697e+00  -6.8797530e+00   6.8755280e+00   2.4104730e-01   6.9715020e+00   2.4441200e-01  -6.9715020e-05  -2.4441200e-06
   2.9996080e+00  -9.7498880e-01   3.9745968e+00  -6.5350550e+00   6.5330100e+00   1.6345610e-01   6.6049930e+00   1.6525710e-01  -6.6049930e-05  -1.6525710e-06
   2.9998130e+00  -9.8500090e-01   3.9848139e+00  -6.1690050e+00   6.1683110e+00   9.2536850e-02   6.1942680e+00   9.2926250e-02  -6.1942680e-05  -9.2926250e-07
   2.9999170e+00  -9.9500220e-01   3.9949192e+00  -5.7176600e+00   5.7175890e+00   2.8584940e-02   5.7538210e+00   2.8766090e-02  -5.7538210e-05  -2.8766090e-07
   2.9999800e+00  -1.0049990e+00   4.0049790e+00  -5.2830210e+00   5.2829060e+00   3.4906890e-02   5.3094420e+00   3.5082230e-02  -5.3094420e-05  -3.5082230e-07
   3.0000090e+00  -1.0149970e+00   4.0150060e+00  -4.9282860e+00   4.9282800e+00  -7.7654750e-03   4.8840280e+00  -7.6957480e-03  -4.8840280e-05   7.6957480e-08
   2.9999880e+00  -1.0253650e+00   4.0253530e+00  -4.5315770e+00   4.5315520e+00  -1.5041360e-02   4.4742050e+00  -1.4851020e-02  -4.4742050e-05   1.4851020e-07
   2.9999730e+00  -1.0368330e+00   4.0368060e+00  -4.1452070e+00   4.1452070e+00  -5.0161500e-04   4.0757990e+00  -4.9321580e-04  -4.0757990e-05   4.9321580e-09
   2.9999760e+00  -1.0501440e+00   4.0501200e+00  -3.7951770e+00   3.7951770e+00  -4.5892600e-04   3.6959290e+00  -4.4692460e-04  -3.6959290e-05   4.4692460e-09
   2.9999770e+00  -1.0661290e+00   4.0661060e+00  -3.4505970e+00   3.4505970e+00  -4.1723190e-04   3.3439270e+00  -4.0433380e-04  -3.3439270e-05   4.0433380e-09
   2.9999780e+00  -1.0857320e+00   4.0857100e+00  -3.1115090e+00   3.1115090e+00  -3.7623070e-04   3.0319890e+00  -3.6661550e-04  -3.0319890e-05   3.6661550e-09
   2.9999840e+00  -1.1099940e+00   4.1099780e+00  -2.8340920e+00   2.8340920e+00   9.7744040e-04   2.7801120e+00   9.5882350e-04  -2.7801120e-05  -9.5882350e-09
   2.9999850e+00  -1.1399880e+00   4.1399730e+00  -2.6145100e+00   2.6145090e+00  -8.0912730e-04   2.5862460e+00  -8.0038040e-04  -2.5862460e-05   8.0038040e-09
   2.9999810e+00  -1.1766930e+00   4.1766740e+00  -2.4373300e+00   2.4373300e+00  -4.0129740e-05   2.4283370e+00  -3.9981680e-05  -2.4283370e-05   3.9981680e-10
   2.9999820e+00  -1.2208090e+00   4.2207910e+00  -2.3011300e+00   2.3011300e+00  -3.7887110e-05   2.2999630e+00  -3.7867890e-05  -2.2999630e-05   3.7867890e-10
   2.9999820e+00  -1.2725450e+00   4.2725270e+00  -2.2027890e+00   2.2027890e+00  -3.0633070e-05   2.2034090e+00  -3.0641680e-05  -2.2034090e-05   3.0641680e-10
   2.9999820e+00  -1.3314300e+00   4.3314120e+00  -2.1415280e+00   2.1415280e+00  -2.9781030e-05   2.1418460e+00  -2.9785450e-05  -2.1418460e-05   2.9785450e-10
   2.9999810e+00  -1.3962100e+00   4.3961910e+00  -2.1257410e+00   2.1257410e+00  -3.9661910e-05   2.1256390e+00  -3.9660020e-05  -2.1256390e-05   3.9660020e-10
   2.9999790e+00  -1.4648860e+00   4.4648650e+00  -2.1461500e+00   2.1461500e+00  -4.0042650e-05   2.1460310e+00  -4.0040440e-05  -2.1460310e-05   4.0040440e-10
   2.9999780e+00  -1.5349260e+00   4.5349040e+00  -2.1990010e+00   2.1990010e+00   2.2376020e-06   2.1991250e+00   2.2377280e-06  -2.1991250e-05  -2.2377280e-11
   2.9999770e+00  -1.6036020e+00   4.6035790e+00  -2.2682300e+00   2.2682300e+00   2.3081390e-06   2.2687870e+00   2.3087060e-06  -2.2687870e-05  -2.3087060e-11
   2.9999770e+00  -1.6683820e+00   4.6683590e+00  -2.3481460e+00   2.3481460e+00   2.3894610e-06   2.3493230e+00   2.3906590e-06  -2.3493230e-05  -2.3906590e-11
   2.9999760e+00  -1.7272670e+00   4.7272430e+00  -2.4314300e+00   2.4314300e+00   3.2704930e-06   2.4328710e+00   3.2724310e-06  -2.4328710e-05  -3.2724310e-11
   2.9999750e+00  -1.7790030e+00   4.7789780e+00  -2.4934810e+00   2.4934810e+00   3.3539870e-06   2.4961410e+00   3.3575660e-06  -2.4961410e-05  -3.3575660e-11
   2.9999750e+00  -1.8231190e+00   4.8230940e+00  -2.5375010e+00   2.5375010e+00   2.8730590e-06   2.5394570e+00   2.8752740e-06  -2.5394570e-05  -2.8752740e-11
   2.9999750e+00  -1.8598240e+00   4.8597990e+00  -2.5264950e+00   2.5264950e+00  -3.6575290e-07   2.5312450e+00  -3.6644060e-07  -2.5312450e-05   3.6644060e-12
   2.9999750e+00  -1.8898180e+00   4.8897930e+00  -2.5011540e+00   2.5011540e+00  -6.8644010e-07   2.4981050e+00  -6.8560350e-07  -2.4981050e-05   6.8560350e-12
   2.9999760e+00  -1.9140800e+00   4.9140560e+00  -2.4645430e+00   2.4645430e+00  -6.7637240e-07   2.4535270e+00  -6.7334900e-07  -2.4535270e-05   6.7334900e-12
   2.9999760e+00  -1.9336830e+00   4.9336590e+00  -2.4357910e+00   2.4357910e+00  -6.9612260e-06   2.4196090e+00  -6.9149800e-06  -2.4196090e-05   6.9149800e-11
   2.9999760e+00  -1.9496690e+00   4.9496450e+00  -2.4290460e+00   2.4290460e+00  -1.8728850e-05   2.4105770e+00  -1.8586440e-05  -2.4105770e-05   1.8586440e-10
   2.9999760e+00  -1.9629800e+00   4.9629560e+00  -2.4367480e+00   2.4367480e+00   1.1987810e-05   2.4255670e+00   1.1932810e-05  -2.4255670e-05  -1.1932810e-10
   2.9999760e+00  -1.9744470e+00   4.9744230e+00  -2.4693780e+00   2.4693780e+00   6.8114240e-06   2.4586120e+00   6.7817290e-06  -2.4586120e-05  -6.7817290e-11
   2.9999750e+00  -1.9848150e+00   4.9847900e+00  -2.5078620e+00   2.5078620e+00   1.1259400e-05   2.5020250e+00   1.1233190e-05  -2.5020250e-05  -1.1233190e-10
   2.9999750e+00  -1.9948140e+00   4.9947890e+00  -2.5571550e+00   2.5571550e+00  -7.2463630e-05   2.5516830e+00  -7.2308570e-05  -2.5516830e-05   7.2308570e-10
   2.9999740e+00  -2.0048130e+00   5.0047870e+00  -2.6155410e+00   2.6155410e+00   3.1183950e-05   2.6027690e+00   3.1031680e-05  -2.6027690e-05  -3.1031680e-10
   2.9999740e+00  -2.0156960e+00   5.0156700e+00  -2.6624690e+00   2.6624690e+00   1.9147960e-05   2.6518540e+00   1.9071620e-05  -2.6518540e-05  -1.9071620e-10
   2.9999730e+00  -2.0284650e+00   5.0284380e+00  -2.6932160e+00   2.6932160e+00  -6.3239790e-07   2.6949790e+00  -6.3281200e-07  -2.6949790e-05   6.3281200e-12
   2.9999730e+00  -2.0433670e+00   5.0433400e+00  -2.7189170e+00   2.7189170e+00  -6.3844290e-07   2.7284680e+00  -6.4068570e-07  -2.7284680e-05   6.4068570e-12
   2.9999730e+00  -2.0606800e+00   5.0606530e+00  -2.7474480e+00   2.7474480e+00  -6.4515250e-07   2.7556280e+00  -6.4707330e-07  -2.7556280e-05   6.4707330e-12
   2.9999720e+00  -2.0807120e+00   5.0806840e+00  -2.7810480e+00   2.7810480e+00  -4.6993130e-06   2.7844290e+00  -4.7050260e-06  -2.7844290e-05   4.7050260e-11
   2.9999720e+00  -2.1038100e+00   5.1037820e+00  -2.8211560e+00   2.8211560e+00  -4.7671250e-06   2.8214270e+00  -4.7675820e-06  -2.8214270e-05   4.7675820e-11
   2.9999720e+00  -2.1303600e+00   5.1303320e+00  -2.8689720e+00   2.8689720e+00  -4.8479620e-06   2.8683620e+00  -4.8469310e-06  -2.8683620e-05   4.8469310e-11
   2.9999710e+00  -2.1607900e+00   5.1607610e+00  -2.9253880e+00   2.9253880e+00  -4.9433320e-06   2.9248280e+00  -4.9423860e-06  -2.9248280e-05   4.9423860e-11
   2.9999700e+00  -2.1955800e+00   5.1955500e+00  -2.9917020e+00   2.9917020e+00  -5.0554270e-06   2.9911890e+00  -5.0545610e-06  -2.9911890e-05   5.0545610e-11
   2.9999690e+00  -2.2352620e+00   5.2352310e+00  -3.0684450e+00   3.0684450e+00  -7.3173950e-07   3.0678070e+00  -7.3158760e-07  -3.0678070e-05   7.3158760e-12
   2.9999690e+00  -2.2804290e+00   5.2803980e+00  -3.1561760e+00   3.1561760e+00  -7.5265170e-07   3.1550080e+00  -7.5237310e-07  -3.1550080e-05   7.5237310e-12
   2.9999680e+00  -2.3317420e+00   5.3317100e+00  -3.2554380e+00   3.2554380e+00  -7.7631310e-07   3.2535050e+00  -7.7585210e-07  -3.2535050e-05   7.7585210e-12
   2.9999660e+00  -2.3899330e+00   5.3898990e+00  -3.3676100e+00   3.3676100e+00  -8.0305230e-07   3.3651260e+00  -8.0246000e-07  -3.3651260e-05   8.0246000e-12
   2.9999650e+00  -2.4558170e+00   5.4557820e+00  -3.5161220e+00   3.5161220e+00  -8.3845750e-07   3.5129230e+00  -8.3769480e-07  -3.5129230e-05   8.3769480e-12
   2.9999620e+00  -2.5303010e+00   5.5302630e+00  -3.8006410e+00   3.8006410e+00   2.2808530e-06   3.7969010e+00   2.2786090e-06  -3.7969010e-05  -2.2786090e-11
   2.9999570e+00  -2.6143890e+00   5.6143460e+00  -4.3259630e+00   4.3259630e+00   2.5960810e-06   4.3221810e+00   2.5938110e-06  -4.3221810e-05  -2.5938110e-11
   2.9999440e+00  -2.7091970e+00   5.7091410e+00  -5.4253790e+00   5.4253790e+00   7.3105370e-06   5.4217620e+00   7.3056630e-06  -5.4217620e-05  -7.3056630e-11
   2.9999100e+00  -2.8159640e+00   5.8158740e+00  -8.1189460e+00   8.1189460e+00  -2.9796030e-06   8.1173650e+00  -2.9790230e-06  -8.1173650e-05   2.9790230e-11
   2.9999050e+00  -2.9360630e+00   5.9359680e+00  -1.0423340e+01   1.0423340e+01  -2.5920410e-05   1.0423340e+01  -2.5920410e-05  -1.0423340e-04   2.5920410e-10


==> data/tjunction_outer_ring_consistent.dat <==
   6.3578925e-02   1.0000820e+00   6.3578925e-02  -8.5520341e+00   0.0000000e+00  -8.5520341e+00   0.0000000e+00  -8.5520341e+00   0.0000000e+00   8.5520341e-05
   1.8370741e-01   1.0001314e+00   1.8370741e-01  -1.2830530e+01   0.0000000e+00  -1.2830530e+01   0.0000000e+00  -1.2832313e+01   0.0000000e+00   1.2832313e-04
   2.9049962e-01   1.0001453e+00   2.9049962e-01  -1.4385556e+01   0.0000000e+00  -1.4385556e+01   0.0000000e+00  -1.4387926e+01   0.0000000e+00   1.4387926e-04
   3.8532942e-01   1.0001528e+00   3.8532942e-01  -1.5296732e+01  -6.2780114e-11  -1.5296732e+01  -6.2791992e-11  -1.5299626e+01   6.2791992e-16   1.5299626e-04
   4.6943551e-01   1.0001567e+00   4.6943551e-01  -1.5638729e+01   7.2415180e-11  -1.5638729e+01   7.2427266e-11  -1.5641339e+01  -7.2427266e-16   1.5641339e-04
   5.4393428e-01   1.0001586e+00   5.4393428e-01  -1.5859673e+01   0.0000000e+00  -1.5859673e+01   0.0000000e+00  -1.5862232e+01   0.0000000e+00   1.5862232e-04
   6.0983152e-01   1.0001600e+00   6.0983152e-01  -1.5989220e+01   0.0000000e+00  -1.5989220e+01   0.0000000e+00  -1.5991769e+01   0.0000000e+00   1.5991769e-04
   6.6803300e-01   1.0001612e+00   6.6803300e-01  -1.6113943e+01   0.0000000e+00  -1.6113943e+01   0.0000000e+00  -1.6116186e+01   0.0000000e+00   1.6116186e-04
   7.1935412e-01   1.0001621e+00   7.1935412e-01  -1.6197078e+01   0.0000000e+00  -1.6197078e+01   0.0000000e+00  -1.6200119e+01   0.0000000e+00   1.6200119e-04
   7.6452858e-01   1.0001625e+00   7.6452858e-01  -1.6238738e+01   0.0000000e+00  -1.6238738e+01   0.0000000e+00  -1.6245941e+01   0.0000000e+00   1.6245941e-04
   8.0421628e-01   1.0001624e+00   8.0421628e-01  -1.6218584e+01  -2.1323799e-06  -1.6218584e+01  -2.1340790e-06  -1.6231507e+01   2.1340790e-11   1.6231507e-04
   8.3901050e-01   1.0001613e+00   8.3901050e-01  -1.6103656e+01  -2.1172695e-06  -1.6103656e+01  -2.1201265e-06  -1.6125386e+01   2.1201265e-11   1.6125386e-04
   8.6944431e-01   1.0001595e+00   8.6944431e-01  -1.5905107e+01   1.9511949e-06  -1.5905107e+01   1.9555918e-06  -1.5940948e+01  -1.9555918e-11   1.5940948e-04
   8.9599650e-01   1.0001568e+00   8.9599650e-01  -1.5688575e+01   1.9246314e-06  -1.5688575e+01   1.9238619e-06  -1.5682302e+01  -1.9238619e-11   1.5682302e-04
   9.1909682e-01   1.0001531e+00   9.1909682e-01  -1.5345531e+01   1.8825476e-06  -1.5345531e+01   1.8785819e-06  -1.5313204e+01  -1.8785819e-11   1.5313204e-04
   9.3913084e-01   1.0001492e+00   9.3913084e-01  -1.5036489e+01   0.0000000e+00  -1.5036489e+01   0.0000000e+00  -1.4932219e+01   0.0000000e+00   1.4932219e-04
   9.5644426e-01   1.0001462e+00   9.5644426e-01  -1.4782585e+01   0.0000000e+00  -1.4782585e+01   0.0000000e+00  -1.4643904e+01   0.0000000e+00   1.4643904e-04
   9.7134685e-01   1.0001449e+00   9.7134685e-01  -1.4641790e+01   0.0000000e+00  -1.4641790e+01   0.0000000e+00  -1.4524191e+01   0.0000000e+00   1.4524191e-04
   9.8411602e-01   1.0001454e+00   9.8411602e-01  -1.4651056e+01  -1.8458795e-05  -1.4651056e+01  -1.8370613e-05  -1.4581064e+01   1.8370613e-10   1.4581064e-04
   9.9500000e-01   1.0001473e+00   9.9500000e-01  -1.4877074e+01   2.2057354e-05  -1.4877074e+01   2.1889894e-05  -1.4764126e+01  -2.1889894e-10   1.4764126e-04
   1.0050000e+00   1.0001500e+00   1.0050000e+00  -1.5132154e+01  -2.2564588e-07  -1.5132154e+01  -2.2396999e-07  -1.5019766e+01   2.2396999e-12   1.5019766e-04
   1.0150000e+00   1.0001531e+00   1.0150000e+00  -1.5409802e+01  -2.2949678e-07  -1.5409802e+01  -2.2816802e-07  -1.5320581e+01   2.2816802e-12   1.5320581e-04
   1.0253706e+00   1.0001565e+00   1.0253706e+00  -1.5729486e+01  -2.3435277e-07  -1.5729486e+01  -2.3310133e-07  -1.5645490e+01   2.3310133e-12   1.5645490e-04
   1.0368400e+00   1.0001599e+00   1.0368400e+00  -1.6025328e+01  -1.3972009e-06  -1.6025328e+01  -1.3929383e-06  -1.5976437e+01   1.3929383e-11   1.5976437e-04
   1.0501536e+00   1.0001630e+00   1.0501536e+00  -1.6287126e+01  -1.4199646e-06  -1.6287126e+01  -1.4202930e-06  -1.6290893e+01   1.4202930e-11   1.6290893e-04
   1.0661421e+00   1.0001658e+00   1.0661421e+00  -1.6530757e+01   5.6506187e-07  -1.6530757e+01   5.6642998e-07  -1.6570781e+01  -5.6642998e-12   1.6570781e-04
   1.0857487e+00   1.0001683e+00   1.0857487e+00  -1.6786685e+01   5.7381010e-07  -1.6786685e+01   5.7508921e-07  -1.6824105e+01  -5.7508921e-12   1.6824105e-04
   1.1100152e+00   1.0001710e+00   1.1100152e+00  -1.7079331e+01  -1.5184643e-05  -1.7079331e+01  -1.5199275e-05  -1.7095789e+01   1.5199275e-10   1.7095789e-04
   1.1400152e+00   1.0001744e+00   1.1400152e+00  -1.7443736e+01   2.0391897e-06  -1.7443736e+01   2.0391387e-06  -1.7443299e+01  -2.0391387e-11   1.7443299e-04
   1.1767271e+00   1.0001789e+00   1.1767271e+00  -1.7898152e+01  -5.9699423e-06  -1.7898152e+01  -5.9680073e-06  -1.7892351e+01   5.9680073e-11   1.7892351e-04
   1.2208510e+00   1.0001845e+00   1.2208510e+00  -1.8468255e+01  -6.1601104e-06  -1.8468255e+01  -6.1562668e-06  -1.8456732e+01   6.1562668e-11   1.8456732e-04
   1.2725967e+00   1.0001915e+00   1.2725967e+00  -1.9172041e+01   3.2635909e-06  -1.9172041e+01   3.2610479e-06  -1.9157102e+01  -3.2610479e-11   1.9157102e-04
   1.3314930e+00   1.0002002e+00   1.3314930e+00  -2.0032615e+01   3.4100835e-06  -2.0032615e+01   3.4078068e-06  -2.0019240e+01  -3.4078068e-11   2.0019240e-04
   1.3962845e+00   1.0002104e+00   1.3962845e+00  -2.1050219e+01   3.5832867e-06  -2.1050219e+01   3.5818365e-06  -2.1041700e+01  -3.5818365e-11   2.1041700e-04
   1.4649734e+00   1.0002219e+00   1.4649734e+00  -2.2189892e+01   3.7772510e-06  -2.2189892e+01   3.7767540e-06  -2.2186972e+01  -3.7767540e-11   2.2186972e-04
   1.5350266e+00   1.0002343e+00   1.5350266e+00  -2.3420065e+01  -7.9725379e-06  -2.3420065e+01  -7.9735540e-06  -2.3423050e+01   7.9735540e-11   2.3423050e-04
   1.6037155e+00   1.0002469e+00   1.6037155e+00  -2.4684483e+01  -8.0659450e-06  -2.4684483e+01  -8.0690724e-06  -2.4694054e+01   8.0690724e-11   2.4694054e-04
   1.6685070e+00   1.0002589e+00   1.6685070e+00  -2.5871810e+01  -8.4539182e-06  -2.5871810e+01  -8.4591708e-06  -2.5887885e+01   8.4591708e-11   2.5887885e-04
   1.7274032e+00   1.0002693e+00   1.7274032e+00  -2.6911142e+01  -2.0678176e-06  -2.6911142e+01  -2.0693591e-06  -2.6931204e+01   2.0693591e-11   2.6931204e-04
   1.7791490e+00   1.0002773e+00   1.7791490e+00  -2.7703245e+01   8.2130186e-06  -2.7703245e+01   8.2196638e-06  -2.7725660e+01  -8.2196638e-11   2.7725660e-04
   1.8232729e+00   1.0002819e+00   1.8232729e+00  -2.8146992e+01   2.7062616e-06  -2.8146992e+01   2.7095990e-06  -2.8181705e+01  -2.7095990e-11   2.8181705e-04
   1.8599848e+00   1.0002828e+00   1.8599848e+00  -2.8225383e+01   2.7137986e-06  -2.8225383e+01   2.7182384e-06  -2.8271560e+01  -2.7182384e-11   2.8271560e-04
   1.8899848e+00   1.0002804e+00   1.8899848e+00  -2.8011636e+01  -3.1004823e-06  -2.8011636e+01  -3.1029964e-06  -2.8034350e+01   3.1029964e-11   2.8034350e-04
   1.9142513e+00   1.0002764e+00   1.9142513e+00  -2.7653263e+01   1.3173713e-05  -2.7653263e+01   1.3162858e-05  -2.7630477e+01  -1.3162858e-10   2.7630477e-04
   1.9338579e+00   1.0002727e+00   1.9338579e+00  -2.7308019e+01   4.1344425e-06  -2.7308019e+01   4.1284588e-06  -2.7268496e+01  -4.1284588e-11   2.7268496e-04
   1.9498464e+00   1.0002705e+00   1.9498464e+00  -2.7086427e+01   4.1007914e-06  -2.7086427e+01   4.0977690e-06  -2.7066464e+01  -4.0977690e-11   2.7066464e-04
   1.9631600e+00   1.0002700e+00   1.9631600e+00  -2.7004426e+01  -6.1210647e-06  -2.7004426e+01  -6.1245806e-06  -2.7019937e+01   6.1245806e-11   2.7019937e-04
   1.9746294e+00   1.0002706e+00   1.9746294e+00  -2.7079218e+01   3.2079944e-05  -2.7079218e+01   3.2071954e-05  -2.7072474e+01  -3.2071954e-10   2.7072474e-04
   1.9850000e+00   1.0002716e+00   1.9850000e+00  -2.7219291e+01   4.6928469e-05  -2.7219291e+01   4.6830513e-05  -2.7162474e+01  -4.6830513e-10   2.7162474e-04
   1.9950000e+00   1.0002726e+00   1.9950000e+00  -2.7283594e+01   4.7039334e-05  -2.7283594e+01   4.6976814e-05  -2.7247332e+01  -4.6976814e-10   2.7247332e-04
   2.0050000e+00   1.0002733e+00   2.0050000e+00  -2.7308291e+01   0.0000000e+00  -2.7308291e+01   0.0000000e+00  -2.7305550e+01   0.0000000e+00   2.7305550e-04
   2.0151334e+00   1.0002735e+00   2.0151334e+00  -2.7289647e+01   0.0000000e+00  -2.7289647e+01   0.0000000e+00  -2.7324190e+01   0.0000000e+00   2.7324190e-04
   2.0255364e+00   1.0002732e+00   2.0255364e+00  -2.7230077e+01   0.0000000e+00  -2.7230077e+01   0.0000000e+00  -2.7299486e+01   0.0000000e+00   2.7299486e-04
   2.0362142e+00   1.0002726e+00   2.0362142e+00  -2.7148221e+01   0.0000000e+00  -2.7148221e+01   0.0000000e+00  -2.7235234e+01   0.0000000e+00   2.7235234e-04
   2.0471725e+00   1.0002716e+00   2.0471725e+00  -2.7048572e+01   0.0000000e+00  -2.7048572e+01   0.0000000e+00  -2.7138353e+01   0.0000000e+00   2.7138353e-04
   2.0584167e+00   1.0002704e+00   2.0584167e+00  -2.6928020e+01   0.0000000e+00  -2.6928020e+01   0.0000000e+00  -2.7014947e+01   0.0000000e+00   2.7014947e-04
   2.0699526e+00   1.0002689e+00   2.0699526e+00  -2.6785851e+01   0.0000000e+00  -2.6785851e+01   0.0000000e+00  -2.6868555e+01   0.0000000e+00   2.6868555e-04
   2.0817860e+00   1.0002672e+00   2.0817860e+00  -2.6618720e+01   0.0000000e+00  -2.6618720e+01   0.0000000e+00  -2.6699384e+01   0.0000000e+00   2.6699384e-04
   2.0939226e+00   1.0002653e+00   2.0939226e+00  -2.6423905e+01   0.0000000e+00  -2.6423905e+01   0.0000000e+00  -2.6505025e+01   0.0000000e+00   2.6505025e-04
   2.1063686e+00   1.0002631e+00   2.1063686e+00  -2.6197267e+01   0.0000000e+00  -2.6197267e+01   0.0000000e+00  -2.6281319e+01   0.0000000e+00   2.6281319e-04
   2.1191300e+00   1.0002605e+00   2.1191300e+00  -2.5935647e+01   0.0000000e+00  -2.5935647e+01   0.0000000e+00  -2.6023230e+01   0.0000000e+00   2.6023230e-04
   2.1322130e+00   1.0002575e+00   2.1322130e+00  -2.5632493e+01   0.0000000e+00  -2.5632493e+01   0.0000000e+00  -2.5725005e+01   0.0000000e+00   2.5725005e-04
   2.1456238e+00   1.0002541e+00   2.1456238e+00  -2.5282672e+01   0.0000000e+00  -2.5282672e+01   0.0000000e+00  -2.5380703e+01   0.0000000e+00   2.5380703e-04
   2.1593691e+00   1.0002501e+00   2.1593691e+00  -2.4881351e+01   0.0000000e+00  -2.4881351e+01   0.0000000e+00  -2.4984114e+01   0.0000000e+00   2.4984114e-04
   2.1734552e+00   1.0002456e+00   2.1734552e+00  -2.4421296e+01   0.0000000e+00  -2.4421296e+01   0.0000000e+00  -2.4528373e+01   0.0000000e+00   2.4528373e-04
   2.1878888e+00   1.0002404e+00   2.1878888e+00  -2.3895975e+01   0.0000000e+00  -2.3895975e+01   0.0000000e+00  -2.4006159e+01   0.0000000e+00   2.4006159e-04
   2.2026767e+00   1.0002344e+00   2.2026767e+00  -2.3298273e+01   0.0000000e+00  -2.3298273e+01   0.0000000e+00  -2.3409846e+01   0.0000000e+00   2.3409846e-04
   2.2178258e+00   1.0002276e+00   2.2178258e+00  -2.2620057e+01   0.0000000e+00  -2.2620057e+01   0.0000000e+00  -2.2732040e+01   0.0000000e+00   2.2732040e-04
   2.2333431e+00   1.0002200e+00   2.2333431e+00  -2.1854971e+01   0.0000000e+00  -2.1854971e+01   0.0000000e+00  -2.1966663e+01   0.0000000e+00   2.1966663e-04
   2.2492356e+00   1.0002114e+00   2.2492356e+00  -2.1001316e+01   0.0000000e+00  -2.1001316e+01   0.0000000e+00  -2.1109491e+01   0.0000000e+00   2.1109491e-04
   2.2655108e+00   1.0002019e+00   2.2655108e+00  -2.0053977e+01   0.0000000e+00  -2.0053977e+01   0.0000000e+00  -2.0157090e+01   0.0000000e+00   2.0157090e-04
   2.2821758e+00   1.0001913e+00   2.2821758e+00  -1.9011013e+01   0.0000000e+00  -1.9011013e+01   0.0000000e+00  -1.9107233e+01   0.0000000e+00   1.9107233e-04
   2.2992383e+00   1.0001798e+00   2.2992383e+00  -1.7870389e+01   0.0000000e+00  -1.7870389e+01   0.0000000e+00  -1.7958665e+01   0.0000000e+00   1.7958665e-04
   2.3167059e+00   1.0001673e+00   2.3167059e+00  -1.6636645e+01   0.0000000e+00  -1.6636645e+01   0.0000000e+00  -1.6711278e+01   0.0000000e+00   1.6711278e-04
   2.3345863e+00   1.0001538e+00   2.3345863e+00  -1.5304928e+01   0.0000000e+00  -1.5304928e+01   0.0000000e+00  -1.5364702e+01   0.0000000e+00   1.5364702e-04
   2.3528876e+00   1.0001393e+00   2.3528876e+00  -1.3881369e+01   0.0000000e+00  -1.3881369e+01   0.0000000e+00  -1.3922770e+01   0.0000000e+00   1.3922770e-04
   2.3716176e+00   1.0001240e+00   2.3716176e+00  -1.2380049e+01   0.0000000e+00  -1.2380049e+01   0.0000000e+00  -1.2395077e+01   0.0000000e+00   1.2395077e-04
   2.3907846e+00   1.0001079e+00   2.3907846e+00  -1.0810806e+01   0.0000000e+00  -1.0810806e+01   0.0000000e+00  -1.0797312e+01   0.0000000e+00   1.0797312e-04
   2.4103969e+00   1.0000915e+00   2.4103969e+00  -9.2124224e+00   0.0000000e+00  -9.2124224e+00   0.0000000e+00  -9.1589276e+00   0.0000000e+00   9.1589276e-05
   2.4304630e+00   1.0000750e+00   2.4304630e+00  -7.6008391e+00   0.0000000e+00  -7.6008391e+00   0.0000000e+00  -7.5233060e+00   0.0000000e+00   7.5233060e-05
   2.4509916e+00   1.0000593e+00   2.4509916e+00  -6.0665846e+00   0.0000000e+00  -6.0665846e+00   0.0000000e+00  -5.9611715e+00   0.0000000e+00   5.9611715e-05
   2.4719913e+00   1.0000450e+00   2.4719913e+00  -4.6635887e+00   0.0000000e+00  -4.6635887e+00   0.0000000e+00  -4.5354223e+00   0.0000000e+00   4.5354223e-05
   2.4934711e+00   1.0000324e+00   2.4934711e+00  -3.4241443e+00   0.0000000e+00  -3.4241443e+00   0.0000000e+00  -3.2839759e+00   0.0000000e+00   3.2839759e-05
   2.5154401e+00   1.0000218e+00   2.5154401e+00  -2.3602395e+00   0.0000000e+00  -2.3602395e+00   0.0000000e+00  -2.2219952e+00   0.0000000e+00   2.2219952e-05
   2.5379074e+00   1.0000131e+00   2.5379074e+00  -1.4837226e+00   0.0000000e+00  -1.4837226e+00   0.0000000e+00  -1.3544211e+00   0.0000000e+00   1.3544211e-05
   2.5608826e+00   1.0000064e+00   2.5608826e+00  -7.9126090e-01   0.0000000e+00  -7.9126090e-01   0.0000000e+00  -6.7786159e-01   0.0000000e+00   6.7786159e-06
   2.5843751e+00   1.0000015e+00   2.5843751e+00  -2.6806000e-01   0.0000000e+00  -2.6806000e-01   0.0000000e+00  -1.8201576e-01   0.0000000e+00   1.8201576e-06
   2.6083946e+00   9.9999816e-01   2.6083946e+00   8.4278534e-02   0.0000000e+00   8.4278534e-02   0.0000000e+00   1.5611041e-01   0.0000000e+00  -1.5611041e-06
   2.6329511e+00   9.9999579e-01   2.6329511e+00   3.4355529e-01   0.0000000e+00   3.4355529e-01   0.0000000e+00   3.9729755e-01   0.0000000e+00  -3.9729755e-06
   2.6580546e+00   9.9999396e-01   2.6580546e+00   5.5147323e-01   0.0000000e+00   5.5147323e-01   0.0000000e+00   5.8671666e-01   0.0000000e+00  -5.8671666e-06
   2.6837153e+00   9.9999257e-01   2.6837153e+00   7.0256010e-01   0.0000000e+00   7.0256010e-01   0.0000000e+00   7.2888616e-01   0.0000000e+00  -7.2888616e-06
   2.7099436e+00   9.9999168e-01   2.7099436e+00   7.9777989e-01   0.0000000e+00   7.9777989e-01   0.0000000e+00   8.1904905e-01   0.0000000e+00  -8.1904905e-06
   2.7367501e+00   9.9999128e-01   2.7367501e+00   8.4506848e-01   0.0000000e+00   8.4506848e-01   0.0000000e+00   8.6144597e-01   0.0000000e+00  -8.6144597e-06
   2.7641455e+00   9.9999124e-01   2.7641455e+00   8.5534613e-01   0.0000000e+00   8.5534613e-01   0.0000000e+00   8.6717934e-01   0.0000000e+00  -8.6717934e-06
   2.7921409e+00   9.9999145e-01   2.7921409e+00   8.4012318e-01   0.0000000e+00   8.4012318e-01   0.0000000e+00   8.4809776e-01   0.0000000e+00  -8.4809776e-06
   2.8207472e+00   9.9999182e-01   2.8207472e+00   8.0729602e-01   0.0000000e+00   8.0729602e-01   0.0000000e+00   8.1229487e-01   0.0000000e+00  -8.1229487e-06
   2.8499760e+00   9.9999232e-01   2.8499760e+00   7.6079615e-01   0.0000000e+00   7.6079615e-01   0.0000000e+00   7.6396001e-01   0.0000000e+00  -7.6396001e-06
   2.8798385e+00   9.9999290e-01   2.8798385e+00   7.0476440e-01   0.0000000e+00   7.0476440e-01   0.0000000e+00   7.0657086e-01   0.0000000e+00  -7.0657086e-06
   2.9103467e+00   9.9999354e-01   2.9103467e+00   6.4253267e-01   0.0000000e+00   6.4253267e-01   0.0000000e+00   6.4335057e-01   0.0000000e+00  -6.4335057e-06
   2.9415123e+00   9.9999421e-01   2.9415123e+00   5.7706441e-01   0.0000000e+00   5.7706441e-01   0.0000000e+00   5.7710946e-01   0.0000000e+00  -5.7710946e-06
   2.9733476e+00   9.9999489e-01   2.9733476e+00   5.1063385e-01   0.0000000e+00   5.1063385e-01   0.0000000e+00   5.1000475e-01   0.0000000e+00  -5.1000475e-06
   3.0058647e+00   9.9999555e-01   3.0058647e+00   4.4509947e-01   0.0000000e+00   4.4509947e-01   0.0000000e+00   4.4414104e-01   0.0000000e+00  -4.4414104e-06
   3.0390764e+00   9.9999618e-01   3.0390764e+00   3.8388319e-01   0.0000000e+00   3.8388319e-01   0.0000000e+00   3.8239830e-01   0.0000000e+00  -3.8239830e-06
   3.0729952e+00   9.9999674e-01   3.0729952e+00   3.2799677e-01   0.0000000e+00   3.2799677e-01   0.0000000e+00   3.2641619e-01   0.0000000e+00  -3.2641619e-06
   3.1076341e+00   9.9999722e-01   3.1076341e+00   2.8032251e-01   0.0000000e+00   2.8032251e-01   0.0000000e+00   2.7867344e-01   0.0000000e+00  -2.7867344e-06
   3.1430064e+00   9.9999761e-01   3.1430064e+00   2.4186751e-01   0.0000000e+00   2.4186751e-01   0.0000000e+00   2.4020282e-01   0.0000000e+00  -2.4020282e-06
   3.1791254e+00   9.9999790e-01   3.1791254e+00   2.1194579e-01   0.0000000e+00   2.1194579e-01   0.0000000e+00   2.1062215e-01   0.0000000e+00  -2.1062215e-06
   3.2160048e+00   9.9999811e-01   3.2160048e+00   1.9153286e-01   0.0000000e+00   1.9153286e-01   0.0000000e+00   1.9032513e-01   0.0000000e+00  -1.9032513e-06
   3.2536584e+00   9.9999823e-01   3.2536584e+00   1.7836615e-01   0.0000000e+00   1.7836615e-01   0.0000000e+00   1.7752500e-01   0.0000000e+00  -1.7752500e-06
   3.2921003e+00   9.9999829e-01   3.2921003e+00   1.7184479e-01   0.0000000e+00   1.7184479e-01   0.0000000e+00   1.7126289e-01   0.0000000e+00  -1.7126289e-06
   3.3313449e+00   9.9999831e-01   3.3313449e+00   1.7005719e-01   0.0000000e+00   1.7005719e-01   0.0000000e+00   1.6975837e-01   0.0000000e+00  -1.6975837e-06
   3.3714067e+00   9.9999829e-01   3.3714067e+00   1.7078679e-01   0.0000000e+00   1.7078679e-01   0.0000000e+00   1.7074030e-01   0.0000000e+00  -1.7074030e-06
   3.4123006e+00   9.9999828e-01   3.4123006e+00   1.7171844e-01   0.0000000e+00   1.7171844e-01   0.0000000e+00   1.7187709e-01   0.0000000e+00  -1.7187709e-06
   3.4540415e+00   9.9999829e-01   3.4540415e+00   1.7065750e-01   0.0000000e+00   1.7065750e-01   0.0000000e+00   1.7095824e-01   0.0000000e+00  -1.7095824e-06
   3.4966450e+00   9.9999834e-01   3.4966450e+00   1.6558771e-01   0.0000000e+00   1.6558771e-01   0.0000000e+00   1.6596464e-01   0.0000000e+00  -1.6596464e-06
   3.5401264e+00   9.9999844e-01   3.5401264e+00   1.5497765e-01   0.0000000e+00   1.5497765e-01   0.0000000e+00   1.5534546e-01   0.0000000e+00  -1.5534546e-06
   3.5845017e+00   9.9999861e-01   3.5845017e+00   1.3811143e-01   0.0000000e+00   1.3811143e-01   0.0000000e+00   1.3840755e-01   0.0000000e+00  -1.3840755e-06
   3.6297870e+00   9.9999884e-01   3.6297870e+00   1.1589576e-01   0.0000000e+00   1.1589576e-01   0.0000000e+00   1.1608128e-01   0.0000000e+00  -1.1608128e-06
   3.6759987e+00   9.9999910e-01   3.6759987e+00   9.0541126e-02   0.0000000e+00   9.0541126e-02   0.0000000e+00   9.0582992e-02   0.0000000e+00  -9.0582992e-07
   3.7231534e+00   9.9999936e-01   3.7231534e+00   6.4447365e-02   0.0000000e+00   6.4447365e-02   0.0000000e+00   6.4393717e-02   0.0000000e+00  -6.4393717e-07
   3.7712681e+00   9.9999960e-01   3.7712681e+00   4.0983393e-02   0.0000000e+00   4.0983393e-02   0.0000000e+00   4.0857100e-02   0.0000000e+00  -4.0857100e-07
   3.8203599e+00   9.9999979e-01   3.8203599e+00   2.2355983e-02   0.0000000e+00   2.2355983e-02   0.0000000e+00   2.2200534e-02   0.0000000e+00  -2.2200534e-07
   3.8704465e+00   9.9999992e-01   3.8704465e+00   9.4940461e-03   0.0000000e+00   9.4940461e-03   0.0000000e+00   9.3687872e-03   0.0000000e+00  -9.3687872e-08
   3.9215456e+00   1.0000000e+00   3.9215456e+00   2.8515404e-03   0.0000000e+00   2.8515404e-03   0.0000000e+00   2.6582020e-03   0.0000000e+00  -2.6582020e-08
   3.9736753e+00   1.0000000e+00   3.9736753e+00   1.1013256e-04   0.0000000e+00   1.1013256e-04   0.0000000e+00   6.3634873e-05   0.0000000e+00  -6.3634873e-10


==> data/tjunction_outer_ring_frozen.dat <==
   6.3578925e-02   1.0000983e+00   6.3578925e-02  -1.0181563e+01   0.0000000e+00  -1.0181563e+01   0.0000000e+00  -1.0181563e+01   0.0000000e+00   1.0181563e-04
   1.8370741e-01   1.0001580e+00   1.8370741e-01  -1.5550669e+01   0.0000000e+00  -1.5550669e+01   0.0000000e+00  -1.5552637e+01   0.0000000e+00   1.5552637e-04
   2.9049962e-01   1.0001686e+00   2.9049962e-01  -1.6691212e+01   0.0000000e+00  -1.6691212e+01   0.0000000e+00  -1.6692351e+01   0.0000000e+00   1.6692351e-04
   3.8532942e-01   1.0001682e+00   3.8532942e-01  -1.6778837e+01  -6.8862902e-11  -1.6778837e+01  -6.8862265e-11  -1.6778682e+01   6.8862265e-16   1.6778682e-04
   4.6943551e-01   1.0001667e+00   4.6943551e-01  -1.6639371e+01   7.7048654e-11  -1.6639371e+01   7.7043155e-11  -1.6638183e+01  -7.7043155e-16   1.6638183e-04
   5.4393428e-01   1.0001651e+00   5.4393428e-01  -1.6516845e+01   0.0000000e+00  -1.6516845e+01   0.0000000e+00  -1.6514242e+01   0.0000000e+00   1.6514242e-04
   6.0983152e-01   1.0001629e+00   6.0983152e-01  -1.6282089e+01   0.0000000e+00  -1.6282089e+01   0.0000000e+00  -1.6277757e+01   0.0000000e+00   1.6277757e-04
   6.6803300e-01   1.0001599e+00   6.6803300e-01  -1.5990934e+01   0.0000000e+00  -1.5990934e+01   0.0000000e+00  -1.5986004e+01   0.0000000e+00   1.5986004e-04
   7.1935412e-01   1.0001563e+00   7.1935412e-01  -1.5621850e+01   0.0000000e+00  -1.5621850e+01   0.0000000e+00  -1.5620972e+01   0.0000000e+00   1.5620972e-04
   7.6452858e-01   1.0001525e+00   7.6452858e-01  -1.5248087e+01   0.0000000e+00  -1.5248087e+01   0.0000000e+00  -1.5250640e+01   0.0000000e+00   1.5250640e-04
   8.0421628e-01   1.0001485e+00   8.0421628e-01  -1.4844748e+01  -1.9517513e-06  -1.4844748e+01  -1.9523935e-06  -1.4849632e+01   1.9523935e-11   1.4849632e-04
   8.3901050e-01   1.0001443e+00   8.3901050e-01  -1.4424720e+01  -1.8965271e-06  -1.4424720e+01  -1.8966571e-06  -1.4425709e+01   1.8966571e-11   1.4425709e-04
   8.6944431e-01   1.0001400e+00   8.6944431e-01  -1.4028880e+01   1.7210245e-06  -1.4028880e+01   1.7180749e-06  -1.4004836e+01  -1.7180749e-11   1.4004836e-04
   8.9599650e-01   1.0001361e+00   8.9599650e-01  -1.3659525e+01   1.6757131e-06  -1.3659525e+01   1.6702612e-06  -1.3615084e+01  -1.6702612e-11   1.3615084e-04
   9.1909682e-01   1.0001329e+00   9.1909682e-01  -1.3439745e+01   1.6487511e-06  -1.3439745e+01   1.6330698e-06  -1.3311920e+01  -1.6330698e-11   1.3311920e-04
   9.3913084e-01   1.0001308e+00   9.3913084e-01  -1.3303485e+01   0.0000000e+00  -1.3303485e+01   0.0000000e+00  -1.3106896e+01   0.0000000e+00   1.3106896e-04
   9.5644426e-01   1.0001303e+00   9.5644426e-01  -1.3250355e+01   0.0000000e+00  -1.3250355e+01   0.0000000e+00  -1.3065938e+01   0.0000000e+00   1.3065938e-04
   9.7134685e-01   1.0001320e+00   9.7134685e-01  -1.3367896e+01   0.0000000e+00  -1.3367896e+01   0.0000000e+00  -1.3249889e+01   0.0000000e+00   1.3249889e-04
   9.8411602e-01   1.0001358e+00   9.8411602e-01  -1.3684763e+01  -1.7241367e-05  -1.3684763e+01  -1.7171588e-05  -1.3629377e+01   1.7171588e-10   1.3629377e-04
   9.9500000e-01   1.0001408e+00   9.9500000e-01  -1.4207681e+01   2.1064886e-05  -1.4207681e+01   2.0918034e-05  -1.4108634e+01  -2.0918034e-10   1.4108634e-04
   1.0050000e+00   1.0001461e+00   1.0050000e+00  -1.4692411e+01  -2.1908858e-07  -1.4692411e+01  -2.1807477e-07  -1.4624424e+01   2.1807477e-12   1.4624424e-04
   1.0150000e+00   1.0001516e+00   1.0150000e+00  -1.5189023e+01  -2.2620874e-07  -1.5189023e+01  -2.2569255e-07  -1.5154363e+01   2.2569255e-12   1.5154363e-04
   1.0253706e+00   1.0001569e+00   1.0253706e+00  -1.5676683e+01  -2.3356608e-07  -1.5676683e+01  -2.3339786e-07  -1.5665393e+01   2.3339786e-12   1.5665393e-04
   1.0368400e+00   1.0001616e+00   1.0368400e+00  -1.6097049e+01  -1.4034540e-06  -1.6097049e+01  -1.4064249e-06  -1.6131123e+01   1.4064249e-11   1.6131123e-04
   1.0501536e+00   1.0001654e+00   1.0501536e+00  -1.6423420e+01  -1.4318472e-06  -1.6423420e+01  -1.4395015e-06  -1.6511216e+01   1.4395015e-11   1.6511216e-04
   1.0661421e+00   1.0001679e+00   1.0661421e+00  -1.6652652e+01   5.6922851e-07  -1.6652652e+01   5.7327781e-07  -1.6771113e+01  -5.7327781e-12   1.6771113e-04
   1.0857487e+00   1.0001694e+00   1.0857487e+00  -1.6834688e+01   5.7545096e-07  -1.6834688e+01   5.7870209e-07  -1.6929799e+01  -5.7870209e-12   1.6929799e-04
   1.1100152e+00   1.0001709e+00   1.1100152e+00  -1.7048602e+01  -1.5157322e-05  -1.7048602e+01  -1.5186184e-05  -1.7081065e+01   1.5186184e-10   1.7081065e-04
   1.1400152e+00   1.0001731e+00   1.1400152e+00  -1.7311446e+01   2.0237249e-06  -1.7311446e+01   2.0237195e-06  -1.7311399e+01  -2.0237195e-11   1.7311399e-04
   1.1767271e+00   1.0001765e+00   1.1767271e+00  -1.7663236e+01  -5.8915858e-06  -1.7663236e+01  -5.8891982e-06  -1.7656078e+01   5.8891982e-11   1.7656078e-04
   1.2208510e+00   1.0001813e+00   1.2208510e+00  -1.8150589e+01  -6.0541525e-06  -1.8150589e+01  -6.0501479e-06  -1.8138583e+01   6.0501479e-11   1.8138583e-04
   1.2725967e+00   1.0001877e+00   1.2725967e+00  -1.8791666e+01   3.1988410e-06  -1.8791666e+01   3.1963560e-06  -1.8777068e+01  -3.1963560e-11   1.8777068e-04
   1.3314930e+00   1.0001961e+00   1.3314930e+00  -1.9626625e+01   3.3409732e-06  -1.9626625e+01   3.3386852e-06  -1.9613184e+01  -3.3386852e-11   1.9613184e-04
   1.3962845e+00   1.0002064e+00   1.3962845e+00  -2.0648086e+01   3.5148333e-06  -2.0648086e+01   3.5133358e-06  -2.0639289e+01  -3.5133358e-11   2.0639289e-04
   1.4649734e+00   1.0002185e+00   1.4649734e+00  -2.1841727e+01   3.7179851e-06  -2.1841727e+01   3.7174601e-06  -2.1838643e+01  -3.7174601e-11   2.1838643e-04
   1.5350266e+00   1.0002316e+00   1.5350266e+00  -2.3155582e+01  -7.8825041e-06  -2.3155582e+01  -7.8835685e-06  -2.3158709e+01   7.8835685e-11   2.3158709e-04
   1.6037155e+00   1.0002445e+00   1.6037155e+00  -2.4427448e+01  -7.9819557e-06  -2.4427448e+01  -7.9851222e-06  -2.4437138e+01   7.9851222e-11   2.4437138e-04
   1.6685070e+00   1.0002557e+00   1.6685070e+00  -2.5552793e+01  -8.3496754e-06  -2.5552793e+01  -8.3545079e-06  -2.5567582e+01   8.3545079e-11   2.5567582e-04
   1.7274032e+00   1.0002635e+00   1.7274032e+00  -2.6337269e+01  -2.0237219e-06  -2.6337269e+01  -2.0248600e-06  -2.6352081e+01   2.0248600e-11   2.6352081e-04
   1.7791490e+00   1.0002672e+00   1.7791490e+00  -2.6696437e+01   7.9145362e-06  -2.6696437e+01   7.9192354e-06  -2.6712288e+01  -7.9192354e-11   2.6712288e-04
   1.8232729e+00   1.0002674e+00   1.8232729e+00  -2.6725782e+01   2.5696158e-06  -2.6725782e+01   2.5711237e-06  -2.6741465e+01  -2.5711237e-11   2.6741465e-04
   1.8599848e+00   1.0002650e+00   1.8599848e+00  -2.6492643e+01   2.5472001e-06  -2.6492643e+01   2.5476004e-06  -2.6496807e+01  -2.5476004e-11   2.6496807e-04
   1.8899848e+00   1.0002614e+00   1.8899848e+00  -2.6187902e+01  -2.8986213e-06  -2.6187902e+01  -2.8937750e-06  -2.6144117e+01   2.8937750e-11   2.6144117e-04
   1.9142513e+00   1.0002584e+00   1.9142513e+00  -2.5961498e+01   1.2367774e-05  -2.5961498e+01   1.2316671e-05  -2.5854225e+01  -1.2316671e-10   2.5854225e-04
   1.9338579e+00   1.0002573e+00   1.9338579e+00  -2.5840061e+01   3.9121934e-06  -2.5840061e+01   3.8988460e-06  -2.5751902e+01  -3.8988460e-11   2.5751902e-04
   1.9498464e+00   1.0002585e+00   1.9498464e+00  -2.5900727e+01   3.9212806e-06  -2.5900727e+01   3.9180095e-06  -2.5879122e+01  -3.9180095e-11   2.5879122e-04
   1.9631600e+00   1.0002614e+00   1.9631600e+00  -2.6154267e+01  -5.9283600e-06  -2.6154267e+01  -5.9305100e-06  -2.6163752e+01   5.9305100e-11   2.6163752e-04
   1.9746294e+00   1.0002650e+00   1.9746294e+00  -2.6508588e+01   3.1403935e-05  -2.6508588e+01   3.1395788e-05  -2.6501711e+01  -3.1395788e-10   2.6501711e-04
   1.9850000e+00   1.0002684e+00   1.9850000e+00  -2.6860010e+01   4.6309038e-05  -2.6860010e+01   4.6241316e-05  -2.6820731e+01  -4.6241316e-10   2.6820731e-04
   1.9950000e+00   1.0002711e+00   1.9950000e+00  -2.7084389e+01   4.6695887e-05  -2.7084389e+01   4.6696041e-05  -2.7084479e+01  -4.6696041e-10   2.7084479e-04
   2.0050000e+00   1.0002731e+00   2.0050000e+00  -2.7222185e+01   0.0000000e+00  -2.7222185e+01   0.0000000e+00  -2.7276409e+01   0.0000000e+00   2.7276409e-04
   2.0151334e+00   1.0002743e+00   2.0151334e+00  -2.7280974e+01   0.0000000e+00  -2.7280974e+01   0.0000000e+00  -2.7388440e+01   0.0000000e+00   2.7388440e-04
   2.0255364e+00   1.0002746e+00   2.0255364e+00  -2.7277169e+01   0.0000000e+00  -2.7277169e+01   0.0000000e+00  -2.7426210e+01   0.0000000e+00   2.7426210e-04
   2.0362142e+00   1.0002744e+00   2.0362142e+00  -2.7243375e+01   0.0000000e+00  -2.7243375e+01   0.0000000e+00  -2.7403336e+01   0.0000000e+00   2.7403336e-04
   2.0471725e+00   1.0002737e+00   2.0471725e+00  -2.7183369e+01   0.0000000e+00  -2.7183369e+01   0.0000000e+00  -2.7335310e+01   0.0000000e+00   2.7335310e-04
   2.0584167e+00   1.0002726e+00   2.0584167e+00  -2.7096880e+01   0.0000000e+00  -2.7096880e+01   0.0000000e+00  -2.7234296e+01   0.0000000e+00   2.7234296e-04
   2.0699526e+00   1.0002713e+00   2.0699526e+00  -2.6982981e+01   0.0000000e+00  -2.6982981e+01   0.0000000e+00  -2.7106542e+01   0.0000000e+00   2.7106542e-04
   2.0817860e+00   1.0002698e+00   2.0817860e+00  -2.6836815e+01   0.0000000e+00  -2.6836815e+01   0.0000000e+00  -2.6952092e+01   0.0000000e+00   2.6952092e-04
   2.0939226e+00   1.0002680e+00   2.0939226e+00  -2.6653950e+01   0.0000000e+00  -2.6653950e+01   0.0000000e+00  -2.6766601e+01   0.0000000e+00   2.6766601e-04
   2.1063686e+00   1.0002657e+00   2.1063686e+00  -2.6428767e+01   0.0000000e+00  -2.6428767e+01   0.0000000e+00  -2.6543278e+01   0.0000000e+00   2.6543278e-04
   2.1191300e+00   1.0002631e+00   2.1191300e+00  -2.6158159e+01   0.0000000e+00  -2.6158159e+01   0.0000000e+00  -2.6274427e+01   0.0000000e+00   2.6274427e-04
   2.1322130e+00   1.0002598e+00   2.1322130e+00  -2.5833020e+01   0.0000000e+00  -2.5833020e+01   0.0000000e+00  -2.5951682e+01   0.0000000e+00   2.5951682e-04
   2.1456238e+00   1.0002560e+00   2.1456238e+00  -2.5444364e+01   0.0000000e+00  -2.5444364e+01   0.0000000e+00  -2.5567184e+01   0.0000000e+00   2.5567184e-04
   2.1593691e+00   1.0002515e+00   2.1593691e+00  -2.4988793e+01   0.0000000e+00  -2.4988793e+01   0.0000000e+00  -2.5114610e+01   0.0000000e+00   2.5114610e-04
   2.1734552e+00   1.0002462e+00   2.1734552e+00  -2.4461271e+01   0.0000000e+00  -2.4461271e+01   0.0000000e+00  -2.4588503e+01   0.0000000e+00   2.4588503e-04
   2.1878888e+00   1.0002402e+00   2.1878888e+00  -2.3857747e+01   0.0000000e+00  -2.3857747e+01   0.0000000e+00  -2.3983720e+01   0.0000000e+00   2.3983720e-04
   2.2026767e+00   1.0002333e+00   2.2026767e+00  -2.3171900e+01   0.0000000e+00  -2.3171900e+01   0.0000000e+00  -2.3294769e+01   0.0000000e+00   2.3294769e-04
   2.2178258e+00   1.0002255e+00   2.2178258e+00  -2.2398202e+01   0.0000000e+00  -2.2398202e+01   0.0000000e+00  -2.2516347e+01   0.0000000e+00   2.2516347e-04
   2.2333431e+00   1.0002167e+00   2.2333431e+00  -2.1531864e+01   0.0000000e+00  -2.1531864e+01   0.0000000e+00  -2.1644327e+01   0.0000000e+00   2.1644327e-04
   2.2492356e+00   1.0002071e+00   2.2492356e+00  -2.0571329e+01   0.0000000e+00  -2.0571329e+01   0.0000000e+00  -2.0676845e+01   0.0000000e+00   2.0676845e-04
   2.2655107e+00   1.0001964e+00   2.2655107e+00  -1.9518018e+01   0.0000000e+00  -1.9518018e+01   0.0000000e+00  -1.9614247e+01   0.0000000e+00   1.9614247e-04
   2.2821758e+00   1.0001848e+00   2.2821758e+00  -1.8374061e+01   0.0000000e+00  -1.8374061e+01   0.0000000e+00  -1.8457973e+01   0.0000000e+00   1.8457973e-04
   2.2992383e+00   1.0001723e+00   2.2992383e+00  -1.7137503e+01   0.0000000e+00  -1.7137503e+01   0.0000000e+00  -1.7209716e+01   0.0000000e+00   1.7209716e-04
   2.3167059e+00   1.0001589e+00   2.3167059e+00  -1.5818536e+01   0.0000000e+00  -1.5818536e+01   0.0000000e+00  -1.5873170e+01   0.0000000e+00   1.5873170e-04
   2.3345863e+00   1.0001446e+00   2.3345863e+00  -1.4416468e+01   0.0000000e+00  -1.4416468e+01   0.0000000e+00  -1.4452269e+01   0.0000000e+00   1.4452269e-04
   2.3528875e+00   1.0001296e+00   2.3528875e+00  -1.2938839e+01   0.0000000e+00  -1.2938839e+01   0.0000000e+00  -1.2955765e+01   0.0000000e+00   1.2955765e-04
   2.3716176e+00   1.0001140e+00   2.3716176e+00  -1.1411810e+01   0.0000000e+00  -1.1411810e+01   0.0000000e+00  -1.1399628e+01   0.0000000e+00   1.1399628e-04
   2.3907846e+00   1.0000979e+00   2.3907846e+00  -9.8467721e+00   0.0000000e+00  -9.8467721e+00   0.0000000e+00  -9.8030680e+00   0.0000000e+00   9.8030680e-05
   2.4103969e+00   1.0000818e+00   2.4103969e+00  -8.2719655e+00   0.0000000e+00  -8.2719655e+00   0.0000000e+00  -8.1978812e+00   0.0000000e+00   8.1978812e-05
   2.4304630e+00   1.0000661e+00   2.4304630e+00  -6.7337350e+00   0.0000000e+00  -6.7337350e+00   0.0000000e+00  -6.6344985e+00   0.0000000e+00   6.6344985e-05
   2.4509916e+00   1.0000514e+00   2.4509916e+00  -5.2959850e+00   0.0000000e+00  -5.2959850e+00   0.0000000e+00  -5.1757080e+00   0.0000000e+00   5.1757080e-05
   2.4719913e+00   1.0000383e+00   2.4719913e+00  -4.0113865e+00   0.0000000e+00  -4.0113865e+00   0.0000000e+00  -3.8744085e+00   0.0000000e+00   3.8744085e-05
   2.4934711e+00   1.0000271e+00   2.4934711e+00  -2.8991708e+00   0.0000000e+00  -2.8991708e+00   0.0000000e+00  -2.7567795e+00   0.0000000e+00   2.7567795e-05
   2.5154401e+00   1.0000179e+00   2.5154401e+00  -1.9641168e+00   0.0000000e+00  -1.9641168e+00   0.0000000e+00  -1.8289649e+00   0.0000000e+00   1.8289649e-05
   2.5379074e+00   1.0000105e+00   2.5379074e+00  -1.2116690e+00   0.0000000e+00  -1.2116690e+00   0.0000000e+00  -1.0891843e+00   0.0000000e+00   1.0891843e-05
   2.5608826e+00   1.0000049e+00   2.5608826e+00  -6.3320124e-01   0.0000000e+00  -6.3320124e-01   0.0000000e+00  -5.2835619e-01   0.0000000e+00   5.2835619e-06
   2.5843751e+00   1.0000010e+00   2.5843751e+00  -2.0972040e-01   0.0000000e+00  -2.0972040e-01   0.0000000e+00  -1.3101342e-01   0.0000000e+00   1.3101342e-06
   2.6083946e+00   9.9999847e-01   2.6083946e+00   6.4273482e-02   0.0000000e+00   6.4273482e-02   0.0000000e+00   1.2785496e-01   0.0000000e+00  -1.2785496e-06
   2.6329511e+00   9.9999678e-01   2.6329511e+00   2.5524087e-01   0.0000000e+00   2.5524087e-01   0.0000000e+00   3.0130235e-01   0.0000000e+00  -3.0130235e-06
   2.6580546e+00   9.9999556e-01   2.6580546e+00   3.9934346e-01   0.0000000e+00   3.9934346e-01   0.0000000e+00   4.2862281e-01   0.0000000e+00  -4.2862281e-06
   2.6837153e+00   9.9999470e-01   2.6837153e+00   4.9657002e-01   0.0000000e+00   4.9657002e-01   0.0000000e+00   5.1725986e-01   0.0000000e+00  -5.1725986e-06
   2.7099436e+00   9.9999422e-01   2.7099436e+00   5.5145049e-01   0.0000000e+00   5.5145049e-01   0.0000000e+00   5.6710232e-01   0.0000000e+00  -5.6710232e-06
   2.7367501e+00   9.9999407e-01   2.7367501e+00   5.7248784e-01   0.0000000e+00   5.7248784e-01   0.0000000e+00   5.8376103e-01   0.0000000e+00  -5.8376103e-06
   2.7641455e+00   9.9999416e-01   2.7641455e+00   5.6908242e-01   0.0000000e+00   5.6908242e-01   0.0000000e+00   5.7666698e-01   0.0000000e+00  -5.7666698e-06
   2.7921409e+00   9.9999439e-01   2.7921409e+00   5.5014117e-01   0.0000000e+00   5.5014117e-01   0.0000000e+00   5.5485859e-01   0.0000000e+00  -5.5485859e-06
   2.8207472e+00   9.9999471e-01   2.8207472e+00   5.2153720e-01   0.0000000e+00   5.2153720e-01   0.0000000e+00   5.2420691e-01   0.0000000e+00  -5.2420691e-06
   2.8499760e+00   9.9999509e-01   2.8499760e+00   4.8595528e-01   0.0000000e+00   4.8595528e-01   0.0000000e+00   4.8748183e-01   0.0000000e+00  -4.8748183e-06
   2.8798385e+00   9.9999551e-01   2.8798385e+00   4.4590635e-01   0.0000000e+00   4.4590635e-01   0.0000000e+00   4.4663877e-01   0.0000000e+00  -4.4663877e-06
   2.9103467e+00   9.9999595e-01   2.9103467e+00   4.0306558e-01   0.0000000e+00   4.0306558e-01   0.0000000e+00   4.0327750e-01   0.0000000e+00  -4.0327750e-06
   2.9415123e+00   9.9999639e-01   2.9415123e+00   3.5910049e-01   0.0000000e+00   3.5910049e-01   0.0000000e+00   3.5890223e-01   0.0000000e+00  -3.5890223e-06
   2.9733476e+00   9.9999684e-01   2.9733476e+00   3.1528885e-01   0.0000000e+00   3.1528885e-01   0.0000000e+00   3.1472548e-01   0.0000000e+00  -3.1472548e-06
   3.0058647e+00   9.9999727e-01   3.0058647e+00   2.7268250e-01   0.0000000e+00   2.7268250e-01   0.0000000e+00   2.7194216e-01   0.0000000e+00  -2.7194216e-06
   3.0390764e+00   9.9999767e-01   3.0390764e+00   2.3325446e-01   0.0000000e+00   2.3325446e-01   0.0000000e+00   2.3220333e-01   0.0000000e+00  -2.3220333e-06
   3.0729952e+00   9.9999803e-01   3.0729952e+00   1.9761472e-01   0.0000000e+00   1.9761472e-01   0.0000000e+00   1.9652293e-01   0.0000000e+00  -1.9652293e-06
   3.1076341e+00   9.9999833e-01   3.1076341e+00   1.6771244e-01   0.0000000e+00   1.6771244e-01   0.0000000e+00   1.6657532e-01   0.0000000e+00  -1.6657532e-06
   3.1430064e+00   9.9999857e-01   3.1430064e+00   1.4413772e-01   0.0000000e+00   1.4413772e-01   0.0000000e+00   1.4300500e-01   0.0000000e+00  -1.4300500e-06
   3.1791254e+00   9.9999875e-01   3.1791254e+00   1.2647715e-01   0.0000000e+00   1.2647715e-01   0.0000000e+00   1.2556602e-01   0.0000000e+00  -1.2556602e-06
   3.2160048e+00   9.9999886e-01   3.2160048e+00   1.1529009e-01   0.0000000e+00   1.1529009e-01   0.0000000e+00   1.1445537e-01   0.0000000e+00  -1.1445537e-06
   3.2536584e+00   9.9999892e-01   3.2536584e+00   1.0913840e-01   0.0000000e+00   1.0913840e-01   0.0000000e+00   1.0854124e-01   0.0000000e+00  -1.0854124e-06
   3.2921003e+00   9.9999893e-01   3.2921003e+00   1.0775809e-01   0.0000000e+00   1.0775809e-01   0.0000000e+00   1.0732467e-01   0.0000000e+00  -1.0732467e-06
   3.3313449e+00   9.9999890e-01   3.3313449e+00   1.0997022e-01   0.0000000e+00   1.0997022e-01   0.0000000e+00   1.0973304e-01   0.0000000e+00  -1.0973304e-06
   3.3714067e+00   9.9999885e-01   3.3714067e+00   1.1438557e-01   0.0000000e+00   1.1438557e-01   0.0000000e+00   1.1433272e-01   0.0000000e+00  -1.1433272e-06
   3.4123006e+00   9.9999880e-01   3.4123006e+00   1.1929273e-01   0.0000000e+00   1.1929273e-01   0.0000000e+00   1.1940588e-01   0.0000000e+00  -1.1940588e-06
   3.4540415e+00   9.9999876e-01   3.4540415e+00   1.2286087e-01   0.0000000e+00   1.2286087e-01   0.0000000e+00   1.2310491e-01   0.0000000e+00  -1.2310491e-06
   3.4966450e+00   9.9999876e-01   3.4966450e+00   1.2327649e-01   0.0000000e+00   1.2327649e-01   0.0000000e+00   1.2360372e-01   0.0000000e+00  -1.2360372e-06
   3.5401264e+00   9.9999880e-01   3.5401264e+00   1.1896110e-01   0.0000000e+00   1.1896110e-01   0.0000000e+00   1.1930064e-01   0.0000000e+00  -1.1930064e-06
   3.5845017e+00   9.9999890e-01   3.5845017e+00   1.0889441e-01   0.0000000e+00   1.0889441e-01   0.0000000e+00   1.0918907e-01   0.0000000e+00  -1.0918907e-06
   3.6297870e+00   9.9999906e-01   3.6297870e+00   9.3463448e-02   0.0000000e+00   9.3463448e-02   0.0000000e+00   9.3671452e-02   0.0000000e+00  -9.3671452e-07
   3.6759987e+00   9.9999926e-01   3.6759987e+00   7.4313634e-02   0.0000000e+00   7.4313634e-02   0.0000000e+00   7.4395546e-02   0.0000000e+00  -7.4395546e-07
   3.7231534e+00   9.9999947e-01   3.7231534e+00   5.3426511e-02   0.0000000e+00   5.3426511e-02   0.0000000e+00   5.3415535e-02   0.0000000e+00  -5.3415535e-07
   3.7712681e+00   9.9999967e-01   3.7712681e+00   3.3860052e-02   0.0000000e+00   3.3860052e-02   0.0000000e+00   3.3766235e-02   0.0000000e+00  -3.3766235e-07
   3.8203599e+00   9.9999983e-01   3.8203599e+00   1.7895360e-02   0.0000000e+00   1.7895360e-02   0.0000000e+00   1.7767971e-02   0.0000000e+00  -1.7767971e-07
   3.8704465e+00   9.9999994e-01   3.8704465e+00   7.1251273e-03   0.0000000e+00   7.1251273e-03   0.0000000e+00   7.0138430e-03   0.0000000e+00  -7.0138430e-08
   3.9215456e+00   1.0000000e+00   3.9215456e+00   1.9430307e-03   0.0000000e+00   1.9430307e-03   0.0000000e+00   1.7844996e-03   0.0000000e+00  -1.7844996e-08
   3.9736753e+00   1.0000000e+00   3.9736753e+00   8.1233287e-05   0.0000000e+00   8.1233287e-05   0.0000000e+00   4.1727547e-05   0.0000000e+00  -4.1727547e-10


==> data/tjunction_shape_inner.dat <==
   1.0050000e+00   9.0163350e-07   1.0049210e+00  -7.2063440e-04   1.0049650e+00  -3.1039290e-04
   1.0150000e+00   2.7049010e-06   1.0148270e+00  -1.5551670e-03   1.0149230e+00  -6.6607750e-04
   1.0253710e+00   4.5749950e-06   1.0251170e+00  -2.2552610e-03   1.0252570e+00  -9.6118260e-04
   1.0368400e+00   6.6432070e-06   1.0365030e+00  -2.9658260e-03   1.0366880e+00  -1.2571040e-03
   1.0501530e+00   9.0439970e-06   1.0497230e+00  -3.7316510e-03   1.0499600e+00  -1.5713270e-03
   1.0661420e+00   1.1927130e-05   1.0656040e+00  -4.5873880e-03   1.0658990e+00  -1.9156860e-03
   1.0857480e+00   1.5462710e-05   1.0850830e+00  -5.5604920e-03   1.0854470e+00  -2.2973790e-03
   1.1100150e+00   1.9838590e-05   1.1091950e+00  -6.6694150e-03   1.1096420e+00  -2.7176750e-03
   1.1400150e+00   2.5248390e-05   1.1390070e+00  -7.9196070e-03   1.1395550e+00  -3.1697170e-03
   1.1767270e+00   3.1868520e-05   1.1754910e+00  -9.2994390e-03   1.1761610e+00  -3.6370950e-03
   1.2208510e+00   3.9825250e-05   1.2193400e+00  -1.0778790e-02   1.2201560e+00  -4.0947320e-03
   1.2725960e+00   4.9156400e-05   1.2707550e+00  -1.2312280e-02   1.2717470e+00  -4.5125750e-03
   1.3314930e+00   5.9776990e-05   1.3292570e+00  -1.3848340e-02   1.3304580e+00  -4.8621490e-03
   1.3962840e+00   7.1460720e-05   1.3935830e+00  -1.5340740e-02   1.3950310e+00  -5.1248040e-03
   1.4649740e+00   8.3847360e-05   1.4617310e+00  -1.6758460e-02   1.4634650e+00  -5.2983850e-03
   1.5350270e+00   1.5463030e-04   1.5311690e+00  -1.8031180e-02   1.5332280e+00  -5.3399870e-03
   1.6037160e+00   2.6532120e-04   1.5991740e+00  -1.9172020e-02   1.6015940e+00  -5.2911230e-03
   1.6685080e+00   3.2711710e-04   1.6632350e+00  -2.0258700e-02   1.6660390e+00  -5.2616470e-03
   1.7274040e+00   3.2377410e-04   1.7213820e+00  -2.1293580e-02   1.7245800e+00  -5.2858820e-03
   1.7791500e+00   2.5678680e-04   1.7723910e+00  -2.2264780e-02   1.7759760e+00  -5.3771650e-03
   1.8232740e+00   1.5755680e-04   1.8158230e+00  -2.3138110e-02   1.8197700e+00  -5.5131230e-03
   1.8599850e+00   6.4330390e-05   1.8519080e+00  -2.3882910e-02   1.8561830e+00  -5.6581150e-03
   1.8899850e+00   1.9838690e-05   1.8813580e+00  -2.4471240e-02   1.8859210e+00  -5.7664720e-03
   1.9142520e+00   1.5462750e-05   1.9051530e+00  -2.4928200e-02   1.9099620e+00  -5.8409290e-03
   1.9338580e+00   1.1927140e-05   1.9243600e+00  -2.5308830e-02   1.9293770e+00  -5.9152530e-03
   1.9498470e+00   9.0440070e-06   1.9400090e+00  -2.5628580e-02   1.9452030e+00  -5.9863710e-03
   1.9631600e+00   6.6432130e-06   1.9530300e+00  -2.5902240e-02   1.9583770e+00  -6.0533630e-03
   1.9746290e+00   4.5750000e-06   1.9642410e+00  -2.6143660e-02   1.9697230e+00  -6.1169470e-03
   1.9850000e+00   2.7049030e-06   1.9743710e+00  -2.6366440e-02   1.9799790e+00  -6.1791860e-03
   1.9950000e+00   9.0163440e-07   1.9841340e+00  -2.6585090e-02   1.9898650e+00  -6.2434910e-03
   2.0050000e+00  -2.5003410e-05   1.9938910e+00  -2.6831030e-02   1.9997490e+00  -6.3359420e-03
   2.0150060e+00  -1.2513030e-04   2.0036480e+00  -2.7153460e-02   2.0096360e+00  -6.5063450e-03
   2.0250220e+00  -3.2567870e-04   2.0134090e+00  -2.7577600e-02   2.0195300e+00  -6.7805160e-03
   2.0350490e+00  -6.2701000e-04   2.0231750e+00  -2.8102960e-02   2.0294320e+00  -7.1585060e-03
   2.0450850e+00  -1.0294800e-03   2.0329430e+00  -2.8729130e-02   2.0393390e+00  -7.6404000e-03
   2.0551280e+00  -1.5334230e-03   2.0427130e+00  -2.9455780e-02   2.0492510e+00  -8.2262680e-03
   2.0651790e+00  -2.1391540e-03   2.0524840e+00  -3.0282570e-02   2.0591680e+00  -8.9161800e-03
   2.0752360e+00  -2.8469970e-03   2.0622550e+00  -3.1209280e-02   2.0690860e+00  -9.7102130e-03
   2.0852970e+00  -3.6572760e-03   2.0720260e+00  -3.2235710e-02   2.0790070e+00  -1.0608440e-02
   2.0953630e+00  -4.5702730e-03   2.0817940e+00  -3.3361710e-02   2.0889280e+00  -1.1610910e-02
   2.1054310e+00  -5.5862880e-03   2.0915600e+00  -3.4587170e-02   2.0988490e+00  -1.2717650e-02
   2.1155010e+00  -6.7056000e-03   2.1013220e+00  -3.5911980e-02   2.1087690e+00  -1.3928670e-02
   2.1255720e+00  -7.9284670e-03   2.1110790e+00  -3.7336030e-02   2.1186850e+00  -1.5243950e-02
   2.1356420e+00  -9.2551630e-03   2.1208310e+00  -3.8859270e-02   2.1285990e+00  -1.6663460e-02
   2.1457110e+00  -1.0685920e-02   2.1305760e+00  -4.0481600e-02   2.1385070e+00  -1.8187110e-02
   2.1557770e+00  -1.2220970e-02   2.1403130e+00  -4.2202970e-02   2.1484110e+00  -1.9814800e-02
   2.1658400e+00  -1.3860560e-02   2.1500420e+00  -4.4023360e-02   2.1583070e+00  -2.1546430e-02
   2.1758980e+00  -1.5604910e-02   2.1597610e+00  -4.5942730e-02   2.1681950e+00  -2.3381870e-02
   2.1859500e+00  -1.7454200e-02   2.1694690e+00  -4.7961050e-02   2.1780750e+00  -2.5320950e-02
   2.1959960e+00  -1.9408630e-02   2.1791660e+00  -5.0078290e-02   2.1879450e+00  -2.7363500e-02
   2.2060330e+00  -2.1468390e-02   2.1888500e+00  -5.2294430e-02   2.1978040e+00  -2.9509380e-02
   2.2160610e+00  -2.3633640e-02   2.1985200e+00  -5.4609450e-02   2.2076500e+00  -3.1758410e-02
   2.2260790e+00  -2.5904540e-02   2.2081760e+00  -5.7023350e-02   2.2174840e+00  -3.4110440e-02
   2.2360850e+00  -2.8281230e-02   2.2178160e+00  -5.9536100e-02   2.2273040e+00  -3.6565350e-02
   2.2460790e+00  -3.0763870e-02   2.2274390e+00  -6.2147710e-02   2.2371080e+00  -3.9123040e-02
   2.2560590e+00  -3.3352570e-02   2.2370440e+00  -6.4858190e-02   2.2468960e+00  -4.1783460e-02
   2.2660240e+00  -3.6047450e-02   2.2466310e+00  -6.7667510e-02   2.2566670e+00  -4.4546600e-02
   2.2759730e+00  -3.8848590e-02   2.2561970e+00  -7.0575670e-02   2.2664190e+00  -4.7412470e-02
   2.2859050e+00  -4.1756080e-02   2.2657430e+00  -7.3582680e-02   2.2761510e+00  -5.0381180e-02
   2.2958190e+00  -4.4770010e-02   2.2752660e+00  -7.6688580e-02   2.2858630e+00  -5.3452920e-02
   2.3057130e+00  -4.7890440e-02   2.2847670e+00  -7.9893380e-02   2.2955520e+00  -5.6627940e-02
   2.3155860e+00  -5.1117410e-02   2.2942420e+00  -8.3197130e-02   2.3052170e+00  -5.9906540e-02
   2.3254380e+00  -5.4450970e-02   2.3036930e+00  -8.6599910e-02   2.3148580e+00  -6.3289130e-02
   2.3352670e+00  -5.7891120e-02   2.3131160e+00  -9.0101780e-02   2.3244730e+00  -6.6776150e-02
   2.3450710e+00  -6.1437900e-02   2.3225120e+00  -9.3702890e-02   2.3340600e+00  -7.0368120e-02
   2.3548500e+00  -6.5091300e-02   2.3318790e+00  -9.7403360e-02   2.3436180e+00  -7.4065640e-02
   2.3646020e+00  -6.8851300e-02   2.3412160e+00  -1.0120340e-01   2.3531450e+00  -7.7869340e-02
   2.3743270e+00  -7.2717880e-02   2.3505210e+00  -1.0510320e-01   2.3626400e+00  -8.1779930e-02
   2.3840220e+00  -7.6690990e-02   2.3597930e+00  -1.0910300e-01   2.3721020e+00  -8.5798140e-02
   2.3936870e+00  -8.0770590e-02   2.3690300e+00  -1.1320320e-01   2.3815280e+00  -8.9924820e-02
   2.4033210e+00  -8.4956600e-02   2.3782330e+00  -1.1740410e-01   2.3909160e+00  -9.4160790e-02
   2.4129220e+00  -8.9248980e-02   2.3873980e+00  -1.2170620e-01   2.4002660e+00  -9.8506980e-02
   2.4224890e+00  -9.3647580e-02   2.3965240e+00  -1.2610990e-01   2.4095750e+00  -1.0296420e-01
   2.4320220e+00  -9.8152280e-02   2.4056110e+00  -1.3061570e-01   2.4188410e+00  -1.0753340e-01
   2.4415170e+00  -1.0276300e-01   2.4146560e+00  -1.3522440e-01   2.4280620e+00  -1.1221530e-01
   2.4509760e+00  -1.0747960e-01   2.4236570e+00  -1.3993630e-01   2.4372370e+00  -1.1701050e-01
   2.4603950e+00  -1.1230190e-01   2.4326130e+00  -1.4475230e-01   2.4463640e+00  -1.2191980e-01
   2.4697750e+00  -1.1722970e-01   2.4415230e+00  -1.4967300e-01   2.4554400e+00  -1.2694370e-01
   2.4791130e+00  -1.2226290e-01   2.4503840e+00  -1.5469900e-01   2.4644640e+00  -1.3208260e-01
   2.4884090e+00  -1.2740130e-01   2.4591950e+00  -1.5983110e-01   2.4734340e+00  -1.3733690e-01
   2.4976610e+00  -1.3264470e-01   2.4679530e+00  -1.6506990e-01   2.4823490e+00  -1.4270650e-01
   2.5068680e+00  -1.3799280e-01   2.4766580e+00  -1.7041590e-01   2.4912060e+00  -1.4819150e-01
   2.5160290e+00  -1.4344540e-01   2.4853060e+00  -1.7586970e-01   2.5000040e+00  -1.5379150e-01
   2.5251420e+00  -1.4900240e-01   2.4938970e+00  -1.8143180e-01   2.5087420e+00  -1.5950630e-01
   2.5342070e+00  -1.5466320e-01   2.5024290e+00  -1.8710220e-01   2.5174180e+00  -1.6533500e-01
   2.5432210e+00  -1.6042780e-01   2.5108990e+00  -1.9288110e-01   2.5260320e+00  -1.7127700e-01
   2.5521850e+00  -1.6629580e-01   2.5193070e+00  -1.9876840e-01   2.5345810e+00  -1.7733120e-01
   2.5610960e+00  -1.7226690e-01   2.5276510e+00  -2.0476370e-01   2.5430660e+00  -1.8349650e-01
   2.5699530e+00  -1.7834080e-01   2.5359300e+00  -2.1086680e-01   2.5514840e+00  -1.8977160e-01
   2.5787560e+00  -1.8451700e-01   2.5441420e+00  -2.1707680e-01   2.5598360e+00  -1.9615510e-01
   2.5875020e+00  -1.9079540e-01   2.5522870e+00  -2.2339300e-01   2.5681210e+00  -2.0264560e-01
   2.5961910e+00  -1.9717550e-01   2.5603630e+00  -2.2981460e-01   2.5763380e+00  -2.0924160e-01
   2.6048210e+00  -2.0365690e-01   2.5683700e+00  -2.3634030e-01   2.5844870e+00  -2.1594120e-01
   2.6133910e+00  -2.1023920e-01   2.5763060e+00  -2.4296890e-01   2.5925670e+00  -2.2274310e-01
   2.6219000e+00  -2.1692200e-01   2.5841730e+00  -2.4969900e-01   2.6005780e+00  -2.2964530e-01
   2.6303460e+00  -2.2370480e-01   2.5919680e+00  -2.5652900e-01   2.6085200e+00  -2.3664630e-01
   2.6387290e+00  -2.3058730e-01   2.5996930e+00  -2.6345740e-01   2.6163920e+00  -2.4374430e-01
   2.6470460e+00  -2.3756880e-01   2.6073460e+00  -2.7048230e-01   2.6241950e+00  -2.5093760e-01
   2.6552980e+00  -2.4464900e-01   2.6149280e+00  -2.7760220e-01   2.6319280e+00  -2.5822460e-01
   2.6634820e+00  -2.5182740e-01   2.6224390e+00  -2.8481510e-01   2.6395910e+00  -2.6560370e-01
   2.6715970e+00  -2.5910340e-01   2.6298790e+00  -2.9211930e-01   2.6471830e+00  -2.7307320e-01
   2.6796420e+00  -2.6647660e-01   2.6372480e+00  -2.9951300e-01   2.6547060e+00  -2.8063180e-01
   2.6876160e+00  -2.7394620e-01   2.6445460e+00  -3.0699460e-01   2.6621580e+00  -2.8827800e-01
   2.6955180e+00  -2.8151190e-01   2.6517730e+00  -3.1456270e-01   2.6695400e+00  -2.9601070e-01
   2.7033450e+00  -2.8917300e-01   2.6589320e+00  -3.2221590e-01   2.6768510e+00  -3.0382810e-01
   2.7110910e+00  -2.9692190e-01   2.6660160e+00  -3.2994550e-01   2.6840870e+00  -3.1172170e-01
   2.7187450e+00  -3.0474800e-01   2.6730120e+00  -3.3774050e-01   2.6912340e+00  -3.1968190e-01
   2.7263030e+00  -3.1264770e-01   2.6799170e+00  -3.4559800e-01   2.6982880e+00  -3.2770540e-01
   2.7337660e+00  -3.2061970e-01   2.6867330e+00  -3.5351700e-01   2.7052520e+00  -3.3579050e-01
   2.7411320e+00  -3.2866290e-01   2.6934610e+00  -3.6149640e-01   2.7121260e+00  -3.4393610e-01
   2.7484010e+00  -3.3677600e-01   2.7000990e+00  -3.6953510e-01   2.7189070e+00  -3.5214120e-01
   2.7555720e+00  -3.4495770e-01   2.7066480e+00  -3.7763190e-01   2.7255970e+00  -3.6040480e-01
   2.7626460e+00  -3.5320680e-01   2.7131070e+00  -3.8578590e-01   2.7321950e+00  -3.6872580e-01
   2.7696210e+00  -3.6152200e-01   2.7194760e+00  -3.9399590e-01   2.7387000e+00  -3.7710310e-01
   2.7764970e+00  -3.6990210e-01   2.7257540e+00  -4.0226090e-01   2.7451120e+00  -3.8553590e-01
   2.7832730e+00  -3.7834590e-01   2.7319430e+00  -4.1057990e-01   2.7514310e+00  -3.9402300e-01
   2.7899490e+00  -3.8685210e-01   2.7380410e+00  -4.1895170e-01   2.7576560e+00  -4.0256330e-01
   2.7965250e+00  -3.9541940e-01   2.7440470e+00  -4.2737540e-01   2.7637860e+00  -4.1115600e-01
   2.8030010e+00  -4.0404660e-01   2.7499630e+00  -4.3584970e-01   2.7698220e+00  -4.1979990e-01
   2.8093750e+00  -4.1273240e-01   2.7557880e+00  -4.4437370e-01   2.7757620e+00  -4.2849410e-01
   2.8156470e+00  -4.2147570e-01   2.7615220e+00  -4.5294640e-01   2.7816080e+00  -4.3723750e-01
   2.8218180e+00  -4.3027500e-01   2.7671630e+00  -4.6156660e-01   2.7873570e+00  -4.4602900e-01
   2.8278860e+00  -4.3912930e-01   2.7727140e+00  -4.7023340e-01   2.7930110e+00  -4.5486770e-01
   2.8338510e+00  -4.4803720e-01   2.7781720e+00  -4.7894590e-01   2.7985680e+00  -4.6375270e-01
   2.8397140e+00  -4.5699750e-01   2.7835380e+00  -4.8770270e-01   2.8040290e+00  -4.7268270e-01
   2.8454730e+00  -4.6600890e-01   2.7888120e+00  -4.9650300e-01   2.8093930e+00  -4.8165680e-01
   2.8511290e+00  -4.7507030e-01   2.7939950e+00  -5.0534580e-01   2.8146590e+00  -4.9067410e-01
   2.8566800e+00  -4.8418020e-01   2.7990840e+00  -5.1423000e-01   2.8198280e+00  -4.9973340e-01
   2.8621280e+00  -4.9333760e-01   2.8040820e+00  -5.2315460e-01   2.8248990e+00  -5.0883370e-01
   2.8674710e+00  -5.0254120e-01   2.8089870e+00  -5.3211860e-01   2.8298730e+00  -5.1797400e-01
   2.8727100e+00  -5.1178960e-01   2.8138000e+00  -5.4112090e-01   2.8347490e+00  -5.2715330e-01
   2.8778430e+00  -5.2108180e-01   2.8185200e+00  -5.5016060e-01   2.8395260e+00  -5.3637050e-01
   2.8828720e+00  -5.3041630e-01   2.8231480e+00  -5.5923650e-01   2.8442050e+00  -5.4562450e-01
   2.8877950e+00  -5.3979210e-01   2.8276840e+00  -5.6834770e-01   2.8487860e+00  -5.5491430e-01
   2.8926130e+00  -5.4920790e-01   2.8321270e+00  -5.7749310e-01   2.8532690e+00  -5.6423880e-01
   2.8973250e+00  -5.5866230e-01   2.8364780e+00  -5.8667170e-01   2.8576530e+00  -5.7359700e-01
   2.9019320e+00  -5.6815430e-01   2.8407370e+00  -5.9588250e-01   2.8619390e+00  -5.8298770e-01
   2.9064330e+00  -5.7768260e-01   2.8449040e+00  -6.0512450e-01   2.8661260e+00  -5.9241000e-01
   2.9108270e+00  -5.8724590e-01   2.8489790e+00  -6.1439650e-01   2.8702150e+00  -6.0186260e-01
   2.9151160e+00  -5.9684310e-01   2.8529630e+00  -6.2369770e-01   2.8742060e+00  -6.1134470e-01
   2.9192980e+00  -6.0647300e-01   2.8568550e+00  -6.3302700e-01   2.8781000e+00  -6.2085500e-01
   2.9233740e+00  -6.1613420e-01   2.8606560e+00  -6.4238330e-01   2.8818950e+00  -6.3039240e-01
   2.9273440e+00  -6.2582560e-01   2.8643660e+00  -6.5176560e-01   2.8855920e+00  -6.3995590e-01
   2.9312070e+00  -6.3554600e-01   2.8679850e+00  -6.6117290e-01   2.8891930e+00  -6.4954440e-01
   2.9349630e+00  -6.4529430e-01   2.8715140e+00  -6.7060430e-01   2.8926960e+00  -6.5915680e-01
   2.9386140e+00  -6.5506910e-01   2.8749530e+00  -6.8005870e-01   2.8961030e+00  -6.6879210e-01
   2.9421570e+00  -6.6486940e-01   2.8783020e+00  -6.8953500e-01   2.8994130e+00  -6.7844900e-01
   2.9455940e+00  -6.7469380e-01   2.8815620e+00  -6.9903230e-01   2.9026270e+00  -6.8812650e-01
   2.9489250e+00  -6.8454130e-01   2.8847330e+00  -7.0854960e-01   2.9057460e+00  -6.9782360e-01
   2.9521490e+00  -6.9441060e-01   2.8878150e+00  -7.1808590e-01   2.9087700e+00  -7.0753920e-01
   2.9552670e+00  -7.0430060e-01   2.8908100e+00  -7.2764030e-01   2.9116990e+00  -7.1727220e-01
   2.9582780e+00  -7.1421010e-01   2.8937160e+00  -7.3721170e-01   2.9145340e+00  -7.2702150e-01
   2.9611830e+00  -7.2413790e-01   2.8965360e+00  -7.4679920e-01   2.9172770e+00  -7.3678610e-01
   2.9639820e+00  -7.3408290e-01   2.8992690e+00  -7.5640180e-01   2.9199260e+00  -7.4656490e-01
   2.9666750e+00  -7.4404390e-01   2.9019160e+00  -7.6601870e-01   2.9224830e+00  -7.5635690e-01
   2.9692610e+00  -7.5401980e-01   2.9044770e+00  -7.7564890e-01   2.9249490e+00  -7.6616110e-01
   2.9717420e+00  -7.6400940e-01   2.9069530e+00  -7.8529150e-01   2.9273240e+00  -7.7597640e-01
   2.9741160e+00  -7.7401150e-01   2.9093450e+00  -7.9494560e-01   2.9296090e+00  -7.8580190e-01
   2.9763850e+00  -7.8402510e-01   2.9116520e+00  -8.0461030e-01   2.9318050e+00  -7.9563660e-01
   2.9785490e+00  -7.9404900e-01   2.9138760e+00  -8.1428470e-01   2.9339120e+00  -8.0547940e-01
   2.9806070e+00  -8.0408200e-01   2.9160170e+00  -8.2396800e-01   2.9359320e+00  -8.1532950e-01
   2.9825600e+00  -8.1412310e-01   2.9180740e+00  -8.3365930e-01   2.9378650e+00  -8.2518580e-01
   2.9844070e+00  -8.2417120e-01   2.9200500e+00  -8.4335790e-01   2.9397120e+00  -8.3504760e-01
   2.9861500e+00  -8.3422510e-01   2.9219440e+00  -8.5306290e-01   2.9414730e+00  -8.4491380e-01
   2.9877890e+00  -8.4428370e-01   2.9237570e+00  -8.6277350e-01   2.9431490e+00  -8.5478370e-01
   2.9893220e+00  -8.5434600e-01   2.9254890e+00  -8.7248900e-01   2.9447420e+00  -8.6465630e-01
   2.9907520e+00  -8.6441080e-01   2.9271400e+00  -8.8220850e-01   2.9462510e+00  -8.7453080e-01
   2.9920780e+00  -8.7447710e-01   2.9287110e+00  -8.9193150e-01   2.9476780e+00  -8.8440640e-01
   2.9933000e+00  -8.8454380e-01   2.9302010e+00  -9.0165700e-01   2.9490220e+00  -8.9428240e-01
   2.9944180e+00  -8.9460970e-01   2.9316120e+00  -9.1138450e-01   2.9502850e+00  -9.0415790e-01
   2.9954330e+00  -9.0467400e-01   2.9329430e+00  -9.2111330e-01   2.9514660e+00  -9.1403230e-01
   2.9963450e+00  -9.1473550e-01   2.9341950e+00  -9.3084260e-01   2.9525660e+00  -9.2390470e-01
   2.9971550e+00  -9.2479310e-01   2.9353660e+00  -9.4057180e-01   2.9535850e+00  -9.3377460e-01
   2.9978620e+00  -9.3484580e-01   2.9364560e+00  -9.5030030e-01   2.9545230e+00  -9.4364130e-01
   2.9984680e+00  -9.4489260e-01   2.9374660e+00  -9.6002740e-01   2.9553790e+00  -9.5350400e-01
   2.9989710e+00  -9.5493240e-01   2.9383940e+00  -9.6975260e-01   2.9561530e+00  -9.6336210e-01
   2.9993730e+00  -9.6496430e-01   2.9392390e+00  -9.7947520e-01   2.9568440e+00  -9.7321510e-01
   2.9996750e+00  -9.7498720e-01   2.9400010e+00  -9.8919460e-01   2.9574500e+00  -9.8306220e-01
   2.9998750e+00  -9.8500010e-01   2.9406760e+00  -9.9891030e-01   2.9579710e+00  -9.9290290e-01
   2.9999750e+00  -9.9500190e-01   2.9412630e+00  -1.0086220e+00   2.9584040e+00  -1.0027360e+00
   3.0000330e+00  -1.0049990e+00   2.9418170e+00  -1.0183350e+00   2.9588060e+00  -1.0125690e+00
   3.0000580e+00  -1.0149970e+00   2.9423450e+00  -1.0280550e+00   2.9591820e+00  -1.0224070e+00
   3.0000320e+00  -1.0253660e+00   2.9428460e+00  -1.0381430e+00   2.9595270e+00  -1.0326130e+00
   3.0000140e+00  -1.0368330e+00   2.9434110e+00  -1.0493070e+00   2.9599240e+00  -1.0439050e+00
   3.0000120e+00  -1.0501440e+00   2.9440870e+00  -1.0622760e+00   2.9604080e+00  -1.0570190e+00
   3.0000100e+00  -1.0661290e+00   2.9448950e+00  -1.0778630e+00   2.9609900e+00  -1.0727750e+00
   3.0000080e+00  -1.0857320e+00   2.9458740e+00  -1.0969950e+00   2.9617020e+00  -1.0921070e+00
   3.0000110e+00  -1.1099940e+00   2.9470690e+00  -1.1207010e+00   2.9625800e+00  -1.1160500e+00
   3.0000110e+00  -1.1399880e+00   2.9485030e+00  -1.1500470e+00   2.9636390e+00  -1.1456720e+00
   3.0000050e+00  -1.1766930e+00   2.9501930e+00  -1.1860110e+00   2.9648950e+00  -1.1819510e+00
   3.0000050e+00  -1.2208090e+00   2.9521530e+00  -1.2293060e+00   2.9663610e+00  -1.2255970e+00
   3.0000040e+00  -1.2725450e+00   2.9543630e+00  -1.2801690e+00   2.9680210e+00  -1.2768330e+00
   3.0000030e+00  -1.3314300e+00   2.9567970e+00  -1.3381620e+00   2.9698500e+00  -1.3352080e+00
   3.0000020e+00  -1.3962100e+00   2.9594230e+00  -1.4020680e+00   2.9718170e+00  -1.3994870e+00
   3.0000010e+00  -1.4648860e+00   2.9622230e+00  -1.4699230e+00   2.9739000e+00  -1.4676940e+00
   3.0000000e+00  -1.5349260e+00   2.9651860e+00  -1.5392170e+00   2.9760820e+00  -1.5373080e+00
   3.0000000e+00  -1.6036020e+00   2.9682980e+00  -1.6072320e+00   2.9783480e+00  -1.6056070e+00
   3.0000000e+00  -1.6683820e+00   2.9715290e+00  -1.6714370e+00   2.9806730e+00  -1.6700580e+00
   3.0000000e+00  -1.7272670e+00   2.9748110e+00  -1.7298280e+00   2.9830110e+00  -1.7286630e+00
   3.0000000e+00  -1.7790030e+00   2.9780550e+00  -1.7811400e+00   2.9852990e+00  -1.7801590e+00
   3.0000000e+00  -1.8231190e+00   2.9811580e+00  -1.8248950e+00   2.9874640e+00  -1.8240720e+00
   3.0000000e+00  -1.8598240e+00   2.9840310e+00  -1.8612940e+00   2.9894440e+00  -1.8606070e+00
   3.0000000e+00  -1.8898180e+00   2.9866150e+00  -1.8910290e+00   2.9912030e+00  -1.8904590e+00
   3.0000000e+00  -1.9140800e+00   2.9888900e+00  -1.9150740e+00   2.9927310e+00  -1.9146030e+00
   3.0000000e+00  -1.9336830e+00   2.9908700e+00  -1.9344930e+00   2.9940480e+00  -1.9341070e+00
   3.0000000e+00  -1.9496690e+00   2.9925960e+00  -1.9503220e+00   2.9951860e+00  -1.9500080e+00
   3.0000000e+00  -1.9629800e+00   2.9941290e+00  -1.9634960e+00   2.9961910e+00  -1.9632470e+00
   3.0000000e+00  -1.9744470e+00   2.9955430e+00  -1.9748380e+00   2.9971140e+00  -1.9746490e+00
   3.0000000e+00  -1.9848150e+00   2.9969290e+00  -1.9850850e+00   2.9980170e+00  -1.9849540e+00
   3.0000000e+00  -1.9948140e+00   2.9985770e+00  -1.9949390e+00   2.9990850e+00  -1.9948770e+00


==> data/tjunction_shape_outer.dat <==
   3.9736750e+00   1.0000000e+00   3.9735140e+00   1.0042710e+00   3.9735860e+00   1.0047610e+00
   3.9215460e+00   1.0000000e+00   3.9211900e+00   1.0088910e+00   3.9213490e+00   1.0098370e+00
   3.8704460e+00   1.0000000e+00   3.8700250e+00   1.0126200e+00   3.8702160e+00   1.0138830e+00
   3.8203600e+00   1.0000000e+00   3.8198800e+00   1.0163240e+00   3.8201000e+00   1.0178610e+00
   3.7712680e+00   1.0000000e+00   3.7707400e+00   1.0202210e+00   3.7709860e+00   1.0219920e+00
   3.7231530e+00   1.0000000e+00   3.7225860e+00   1.0244800e+00   3.7228540e+00   1.0264420e+00
   3.6759990e+00   1.0000000e+00   3.6753990e+00   1.0292340e+00   3.6756870e+00   1.0313370e+00
   3.6297870e+00   1.0000000e+00   3.6291610e+00   1.0345740e+00   3.6294660e+00   1.0367510e+00
   3.5845020e+00   1.0000000e+00   3.5838550e+00   1.0405410e+00   3.5841760e+00   1.0427140e+00
   3.5401260e+00   1.0000000e+00   3.5394630e+00   1.0471200e+00   3.5397980e+00   1.0491940e+00
   3.4966450e+00   1.0000000e+00   3.4959700e+00   1.0542100e+00   3.4963180e+00   1.0560690e+00
   3.4540420e+00   1.0000000e+00   3.4533580e+00   1.0616060e+00   3.4537180e+00   1.0631230e+00
   3.4123010e+00   1.0000000e+00   3.4116130e+00   1.0690050e+00   3.4119830e+00   1.0700530e+00
   3.3714070e+00   1.0000000e+00   3.3707190e+00   1.0760490e+00   3.3710980e+00   1.0765190e+00
   3.3313450e+00   1.0000000e+00   3.3306590e+00   1.0823840e+00   3.3310470e+00   1.0822070e+00
   3.2921000e+00   1.0000000e+00   3.2914200e+00   1.0877340e+00   3.2918160e+00   1.0868830e+00
   3.2536580e+00   1.0000000e+00   3.2529870e+00   1.0919430e+00   3.2533890e+00   1.0904360e+00
   3.2160050e+00   9.9999990e-01   3.2153450e+00   1.0949990e+00   3.2157530e+00   1.0928880e+00
   3.1791250e+00   9.9999990e-01   3.1784800e+00   1.0970090e+00   3.1788940e+00   1.0943800e+00
   3.1430060e+00   9.9999990e-01   3.1423790e+00   1.0981640e+00   3.1427970e+00   1.0951230e+00
   3.1076340e+00   9.9999990e-01   3.1070270e+00   1.0986900e+00   3.1074490e+00   1.0953490e+00
   3.0729950e+00   9.9999990e-01   3.0724120e+00   1.0988020e+00   3.0728370e+00   1.0952640e+00
   3.0390760e+00   9.9999990e-01   3.0385200e+00   1.0986750e+00   3.0389470e+00   1.0950200e+00
   3.0058650e+00   9.9999990e-01   3.0053390e+00   1.0984330e+00   3.0057670e+00   1.0947150e+00
   2.9733480e+00   1.0000000e+00   2.9728550e+00   1.0981500e+00   2.9732840e+00   1.0944050e+00
   2.9415120e+00   1.0000000e+00   2.9410570e+00   1.0978660e+00   2.9414860e+00   1.0941110e+00
   2.9103470e+00   1.0000000e+00   2.9099310e+00   1.0975930e+00   2.9103590e+00   1.0938380e+00
   2.8798390e+00   1.0000000e+00   2.8794670e+00   1.0973330e+00   2.8798930e+00   1.0935830e+00
   2.8499760e+00   1.0000000e+00   2.8496510e+00   1.0970760e+00   2.8500760e+00   1.0933340e+00
   2.8207470e+00   1.0000000e+00   2.8204730e+00   1.0968100e+00   2.8208950e+00   1.0930760e+00
   2.7921410e+00   1.0000000e+00   2.7919210e+00   1.0965240e+00   2.7923390e+00   1.0928000e+00
   2.7641460e+00   1.0000000e+00   2.7639830e+00   1.0962140e+00   2.7643970e+00   1.0925020e+00
   2.7367500e+00   1.0000000e+00   2.7366480e+00   1.0958750e+00   2.7370570e+00   1.0921760e+00
   2.7099440e+00   1.0000000e+00   2.7099040e+00   1.0955040e+00   2.7103080e+00   1.0918200e+00
   2.6837150e+00   1.0000000e+00   2.6837400e+00   1.0950990e+00   2.6841380e+00   1.0914320e+00
   2.6580550e+00   1.0000000e+00   2.6581440e+00   1.0946590e+00   2.6585380e+00   1.0910110e+00
   2.6329510e+00   1.0000000e+00   2.6331060e+00   1.0941800e+00   2.6334940e+00   1.0905530e+00
   2.6083950e+00   1.0000000e+00   2.6086150e+00   1.0936610e+00   2.6089960e+00   1.0900580e+00
   2.5843750e+00   1.0000000e+00   2.5846580e+00   1.0931000e+00   2.5850340e+00   1.0895210e+00
   2.5608830e+00   1.0000000e+00   2.5612250e+00   1.0924920e+00   2.5615950e+00   1.0889420e+00
   2.5379070e+00   1.0000000e+00   2.5383050e+00   1.0918370e+00   2.5386700e+00   1.0883170e+00
   2.5154400e+00   1.0000000e+00   2.5158880e+00   1.0911300e+00   2.5162490e+00   1.0876430e+00
   2.4934710e+00   1.0000000e+00   2.4939650e+00   1.0903700e+00   2.4943200e+00   1.0869190e+00
   2.4719910e+00   1.0000000e+00   2.4725240e+00   1.0895530e+00   2.4728750e+00   1.0861400e+00
   2.4509920e+00   1.0000000e+00   2.4515570e+00   1.0886750e+00   2.4519030e+00   1.0853040e+00
   2.4304630e+00   1.0000000e+00   2.4310540e+00   1.0877350e+00   2.4313970e+00   1.0844080e+00
   2.4103970e+00   1.0000000e+00   2.4110070e+00   1.0867280e+00   2.4113470e+00   1.0834490e+00
   2.3907850e+00   1.0000000e+00   2.3914080e+00   1.0856520e+00   2.3917440e+00   1.0824240e+00
   2.3716180e+00   1.0000000e+00   2.3722470e+00   1.0845040e+00   2.3725810e+00   1.0813300e+00
   2.3528880e+00   1.0000000e+00   2.3535170e+00   1.0832790e+00   2.3538490e+00   1.0801640e+00
   2.3345860e+00   1.0000000e+00   2.3352100e+00   1.0819770e+00   2.3355400e+00   1.0789240e+00
   2.3167060e+00   1.0000000e+00   2.3173180e+00   1.0805930e+00   2.3176470e+00   1.0776060e+00
   2.2992380e+00   1.0000000e+00   2.2998340e+00   1.0791250e+00   2.3001610e+00   1.0762090e+00
   2.2821760e+00   1.0000000e+00   2.2827500e+00   1.0775720e+00   2.2830770e+00   1.0747300e+00
   2.2655110e+00   1.0000000e+00   2.2660600e+00   1.0759310e+00   2.2663860e+00   1.0731690e+00
   2.2492360e+00   1.0000000e+00   2.2497550e+00   1.0742010e+00   2.2500810e+00   1.0715240e+00
   2.2333430e+00   1.0000000e+00   2.2338300e+00   1.0723830e+00   2.2341560e+00   1.0697950e+00
   2.2178260e+00   1.0000000e+00   2.2182770e+00   1.0704760e+00   2.2186030e+00   1.0679820e+00
   2.2026770e+00   1.0000000e+00   2.2030890e+00   1.0684830e+00   2.2034160e+00   1.0660880e+00
   2.1878890e+00   1.0000000e+00   2.1882610e+00   1.0664070e+00   2.1885880e+00   1.0641160e+00
   2.1734550e+00   1.0000000e+00   2.1737840e+00   1.0642520e+00   2.1741120e+00   1.0620690e+00
   2.1593690e+00   1.0000000e+00   2.1596530e+00   1.0620230e+00   2.1599830e+00   1.0599540e+00
   2.1456240e+00   1.0000000e+00   2.1458620e+00   1.0597290e+00   2.1461930e+00   1.0577780e+00
   2.1322130e+00   1.0000000e+00   2.1324040e+00   1.0573800e+00   2.1327360e+00   1.0555510e+00
   2.1191300e+00   1.0000000e+00   2.1192730e+00   1.0549850e+00   2.1196060e+00   1.0532810e+00
   2.1063690e+00   1.0000000e+00   2.1064630e+00   1.0525570e+00   2.1067970e+00   1.0509820e+00
   2.0939230e+00   1.0000000e+00   2.0939670e+00   1.0501100e+00   2.0943030e+00   1.0486670e+00
   2.0817860e+00   1.0000000e+00   2.0817810e+00   1.0476590e+00   2.0821180e+00   1.0463480e+00
   2.0699530e+00   1.0000000e+00   2.0698980e+00   1.0452170e+00   2.0702370e+00   1.0440410e+00
   2.0584170e+00   1.0000000e+00   2.0583120e+00   1.0428010e+00   2.0586530e+00   1.0417600e+00
   2.0471730e+00   1.0000000e+00   2.0470180e+00   1.0404230e+00   2.0473600e+00   1.0395180e+00
   2.0362140e+00   1.0000000e+00   2.0360100e+00   1.0380980e+00   2.0363540e+00   1.0373270e+00
   2.0255360e+00   1.0000000e+00   2.0252830e+00   1.0358370e+00   2.0256290e+00   1.0351980e+00
   2.0151330e+00   1.0000000e+00   2.0148310e+00   1.0336490e+00   2.0151790e+00   1.0331390e+00
   2.0050000e+00   1.0000000e+00   2.0046490e+00   1.0315410e+00   2.0049990e+00   1.0311560e+00
   1.9950000e+00   1.0000000e+00   1.9946010e+00   1.0295190e+00   1.9949520e+00   1.0292530e+00
   1.9850000e+00   1.0000000e+00   1.9845520e+00   1.0275860e+00   1.9849050e+00   1.0274330e+00
   1.9746290e+00   1.0000000e+00   1.9741300e+00   1.0257420e+00   1.9744850e+00   1.0256940e+00
   1.9631600e+00   1.0000000e+00   1.9626030e+00   1.0239900e+00   1.9629610e+00   1.0240390e+00
   1.9498460e+00   1.0000000e+00   1.9492220e+00   1.0223280e+00   1.9495820e+00   1.0224640e+00
   1.9338580e+00   1.0000000e+00   1.9331510e+00   1.0207550e+00   1.9335150e+00   1.0209690e+00
   1.9142510e+00   1.0000000e+00   1.9134420e+00   1.0192700e+00   1.9138090e+00   1.0195520e+00
   1.8899850e+00   1.0000000e+00   1.8890470e+00   1.0178670e+00   1.8894190e+00   1.0182080e+00
   1.8599850e+00   1.0000000e+00   1.8588850e+00   1.0165450e+00   1.8592620e+00   1.0169360e+00
   1.8232730e+00   1.0000000e+00   1.8219720e+00   1.0152990e+00   1.8223540e+00   1.0157310e+00
   1.7791490e+00   1.0000000e+00   1.7776080e+00   1.0141250e+00   1.7779910e+00   1.0145900e+00
   1.7274030e+00   1.0000000e+00   1.7255860e+00   1.0130180e+00   1.7259630e+00   1.0135100e+00
   1.6685070e+00   1.0000000e+00   1.6663890e+00   1.0119740e+00   1.6667500e+00   1.0124860e+00
   1.6037150e+00   1.0000000e+00   1.6012940e+00   1.0109890e+00   1.6016230e+00   1.0115150e+00
   1.5350270e+00   1.0000000e+00   1.5323260e+00   1.0100610e+00   1.5326050e+00   1.0105960e+00
   1.4649730e+00   1.0000000e+00   1.4620450e+00   1.0091850e+00   1.4622570e+00   1.0097240e+00
   1.3962840e+00   1.0000000e+00   1.3932020e+00   1.0083600e+00   1.3933340e+00   1.0089000e+00
   1.3314930e+00   1.0000000e+00   1.3283430e+00   1.0075850e+00   1.3283860e+00   1.0081190e+00
   1.2725970e+00   1.0000000e+00   1.2694640e+00   1.0068570e+00   1.2694180e+00   1.0073820e+00
   1.2208510e+00   1.0000000e+00   1.2178090e+00   1.0061740e+00   1.2176800e+00   1.0066850e+00
   1.1767270e+00   1.0000000e+00   1.1738310e+00   1.0055340e+00   1.1736300e+00   1.0060270e+00
   1.1400150e+00   1.0000000e+00   1.1373040e+00   1.0049360e+00   1.1370460e+00   1.0054060e+00
   1.1100150e+00   1.0000000e+00   1.1075150e+00   1.0043740e+00   1.1072140e+00   1.0048190e+00
   1.0857490e+00   1.0000000e+00   1.0834760e+00   1.0038460e+00   1.0831470e+00   1.0042610e+00
   1.0661420e+00   1.0000000e+00   1.0641070e+00   1.0033470e+00   1.0637650e+00   1.0037280e+00
   1.0501540e+00   1.0000000e+00   1.0483620e+00   1.0028700e+00   1.0480230e+00   1.0032140e+00
   1.0368400e+00   1.0000000e+00   1.0353010e+00   1.0024080e+00   1.0349790e+00   1.0027120e+00
   1.0253710e+00   1.0000000e+00   1.0241010e+00   1.0019550e+00   1.0238120e+00   1.0022140e+00
   1.0150000e+00   1.0000000e+00   1.0140280e+00   1.0015250e+00   1.0137860e+00   1.0017370e+00
   1.0050000e+00   1.0000000e+00   1.0044840e+00   1.0009180e+00   1.0043420e+00   1.0010500e+00

